One-electron energy spectra of heavy highly charged quasimolecules

The generalized dual-kinetic-balance approach for axially symmetric systems is employed to solve the two-center Dirac problem. The spectra of one-electron homonuclear quasimolecules are calculated and compared with the previous calculations. The analysis of the monopole approximation with two different choices of the origin is performed. Special attention is paid to the lead and xenon dimers, Pb$^{82+}$-Pb$^{82+}$-e$^{-}$ and Xe$^{54+}$-Xe$^{54+}$-e$^{-}$, where the energies of the ground and several excited $\sigma$-states are presented in the wide range of internuclear distances. The developed method provides the quasicomplete finite basis set and allows for construction of the perturbation theory, including within the bound-state QED.

==> Special Issue Atoms_arXiv/data/screening/Xe/data_au.csv <==
D[fm],n,P,E[au]
40.0,1,1,-6357.214718670924
40.0,2,1,-1355.3048755173857
40.0,3,-1,-1340.9606457605119
40.0,4,-1,-1021.4311392986762
40.0,5,1,-436.84676540173825
40.0,6,-1,-425.3053916074942
40.0,7,-1,-347.65730902039184
40.0,8,1,-322.26064417369605
40.0,9,1,-308.0428717223784
40.0,10,1,-187.13082164660904
50.0,1,1,-6317.326470755343
50.0,2,1,-1348.2928091182794
50.0,3,-1,-1340.6585848255638
50.0,4,-1,-1022.73511805391
50.0,5,1,-435.3876717552131
50.0,6,-1,-425.48642895708093
50.0,7,-1,-348.2360573094246
50.0,8,1,-322.87385556558485
50.0,9,1,-308.61843185143454
50.0,10,1,-186.72925113650246
80.0,1,1,-6194.823847342267
80.0,2,-1,-1339.7294320048277
80.0,3,1,-1327.0045590527927
80.0,4,-1,-1026.9085395817028
80.0,5,1,-431.02623807100287
80.0,6,-1,-425.9897007314869
80.0,7,-1,-350.0724808202363
80.0,8,1,-324.787454007641
80.0,9,1,-310.41371551344776
80.0,10,1,-185.53069603708968
100.0,1,1,-6113.223064762835
100.0,2,-1,-1338.9122558571644
100.0,3,1,-1313.2060767000887
100.0,4,-1,-1029.84248571206
100.0,5,1,-428.28197968575347
100.0,6,-1,-426.2174887665917
100.0,7,-1,-351.35041102114053
100.0,8,1,-326.0922884279398
100.0,9,1,-311.63716603226896
100.0,10,1,-184.761045071194
200.0,1,1,-5727.559910877577
200.0,2,-1,-1334.3516766888624
200.0,3,1,-1250.3255854165227
200.0,4,-1,-1045.5964714694312
200.0,5,-1,-427.97793264778124
200.0,6,1,-415.13653092859084
200.0,7,-1,-358.0601949026181
200.0,8,1,-332.64345538368616
200.0,9,1,-317.77005748935164
200.0,10,-1,-183.17479976882598
250.0,1,1,-5551.8816171532735
250.0,2,-1,-1332.2081805068744
250.0,3,1,-1222.642126949277
250.0,4,-1,-1053.8969151559102
250.0,5,-1,-428.75012886680696
250.0,6,1,-409.4641415136751
250.0,7,-1,-361.5131746874705
250.0,8,1,-335.86618527925765
250.0,9,1,-320.78036689150747
250.0,10,-1,-183.77348537620415
500.0,1,1,-4825.9407344899955
500.0,2,-1,-1332.6863451145832
500.0,3,1,-1112.1566485559624
500.0,4,-1,-1093.1299913353503
500.0,5,-1,-435.07058698906644
500.0,6,1,-386.897355328638
500.0,7,-1,-377.5508972785245
500.0,8,1,-351.2406962854886
500.0,9,1,-335.0657394153215
500.0,10,-1,-187.72399561458528
700.0,1,1,-4400.95115913234
700.0,2,-1,-1373.1181164878094
700.0,3,-1,-1123.7604598244113
700.0,4,1,-1054.5238987181879
700.0,5,-1,-453.0571625637928
700.0,6,-1,-392.9621477957641
700.0,7,1,-377.6913507776474
700.0,8,1,-369.5770290738332
700.0,9,1,-352.2015600104289
700.0,10,-1,-196.21025062107572
979.9577962962961,1,1,-3901.769869445095
979.9577962962961,2,-1,-1441.9076686852413
979.9577962962961,3,-1,-1105.655146580954
979.9577962962961,4,1,-970.2626578826122
979.9577962962961,5,-1,-469.6192050844316
979.9577962962961,6,-1,-389.7542431692932
979.9577962962961,7,1,-378.66878853492625
979.9577962962961,8,1,-359.8644258110891
979.9577962962961,9,1,-356.25674545896965
979.9577962962961,10,-1,-202.368505081592
1000.0,1,1,-3871.990878684503
1000.0,2,-1,-1448.940134217912
1000.0,3,-1,-1104.1908081972092
1000.0,4,1,-965.5749638857612
1000.0,5,-1,-471.3804115456654
1000.0,6,-1,-389.6859992420357
1000.0,7,1,-379.75471531411523
1000.0,8,1,-360.84211224515485
1000.0,9,1,-355.2239984982978
1000.0,10,-1,-203.03640011462025
1959.9155925925922,1,1,-2892.160043890162
1959.9155925925922,2,-1,-1735.099569252896
1959.9155925925922,3,-1,-994.1308307552637
1959.9155925925922,4,1,-800.1568630959972
1959.9155925925922,5,-1,-524.9948134744585
1959.9155925925922,6,1,-439.738298424514
1959.9155925925922,7,1,-406.10862481218163
1959.9155925925922,8,-1,-369.7901980822072
1959.9155925925922,9,1,-314.3437064308365
1959.9155925925922,10,-1,-224.71725137176128


==> Special Issue Atoms_arXiv/data/screening/Xe/data_ev.csv <==
D[fm],n,P,E[eV]
40.0,1,1,-172988.61435090908
40.0,2,1,-36879.72214470045
40.0,3,-1,-36489.39579277076
40.0,4,-1,-27794.55551866108
40.0,5,1,-11887.20532099981
40.0,6,-1,-11573.14856049612
40.0,7,-1,-9460.236725963023
40.0,8,1,-8769.158312635049
40.0,9,1,-8382.273039075475
40.0,10,1,-5092.088748224909
50.0,1,1,-171903.1998980141
50.0,2,1,-36688.91410945266
50.0,3,-1,-36481.17629651359
50.0,4,-1,-27830.038586009494
50.0,5,1,-11847.50136269567
50.0,6,-1,-11578.074837432905
50.0,7,-1,-9475.985268211207
50.0,8,1,-8785.844643627694
50.0,9,1,-8397.934827076535
50.0,10,1,-5081.161458652086
80.0,1,1,-168569.73390443352
80.0,2,-1,-36455.892761806565
80.0,3,1,-36109.63135061043
80.0,4,-1,-27943.60316407459
80.0,5,1,-11728.820713542977
80.0,6,-1,-11591.769559217388
80.0,7,-1,-9525.956894553123
80.0,8,1,-8837.916306701007
80.0,9,1,-8446.786981172632
80.0,10,1,-5048.547114942459
100.0,1,1,-166349.26363041438
100.0,2,-1,-36433.656267410726
100.0,3,1,-35734.155541160544
100.0,4,-1,-28023.439900464833
100.0,5,1,-11654.145643328513
100.0,6,-1,-11597.967987035587
100.0,7,-1,-9560.731144672802
100.0,8,1,-8873.422657880545
100.0,9,1,-8480.078763713216
100.0,10,1,-5027.603846543312
200.0,1,1,-155854.83524483995
200.0,2,-1,-36309.55659390983
200.0,3,1,-34023.09031240535
200.0,4,-1,-28452.12766504005
200.0,5,-1,-11645.872102458194
200.0,6,1,-11296.439782168323
200.0,7,-1,-9743.313654091888
200.0,8,1,-9051.68898113806
200.0,9,1,-8646.963231530446
200.0,10,-1,-4984.439915636376
250.0,1,1,-151074.38563793202
250.0,2,-1,-36251.22909502898
250.0,3,1,-33269.78507849139
250.0,4,-1,-28677.99423009479
250.0,5,-1,-11666.884630719032
250.0,6,1,-11142.086212504688
250.0,7,-1,-9837.27401484689
250.0,8,1,-9139.383923614176
250.0,9,1,-8728.87791827479
250.0,10,-1,-5000.730979920867
500.0,1,1,-131320.52912215737
500.0,2,-1,-36264.240616045616
500.0,3,1,-30263.322239187975
500.0,4,-1,-29745.58055293397
500.0,5,-1,-11838.873047190393
500.0,6,1,-10528.01271565748
500.0,7,-1,-10273.68265151328
500.0,8,1,-9557.745654810622
500.0,9,1,-9117.602683402396
500.0,10,-1,-5108.229833170154
700.0,1,1,-119755.97435908146
700.0,2,-1,-37364.44509475629
700.0,3,-1,-30579.07800981233
700.0,4,1,-28695.05532091192
700.0,5,-1,-12328.312671819009
700.0,6,-1,-10693.04411567181
700.0,7,1,-10277.504585688737
700.0,8,1,-10056.702657476728
700.0,9,1,-9583.892087126227
700.0,10,-1,-5339.152581506735
979.9577962962961,1,1,-106172.56032726007
979.9577962962961,2,-1,-39236.304052344094
979.9577962962961,3,-1,-30086.40736881977
979.9577962962961,4,1,-26402.190294216416
979.9577962962961,5,-1,-12778.988779714433
979.9577962962961,6,-1,-10605.752589294189
979.9577962962961,7,1,-10304.102020371778
979.9577962962961,8,1,-9792.409275151971
979.9577962962961,9,1,-9694.239297771597
979.9577962962961,10,-1,-5506.727211763637
1000.0,1,1,-105362.2327582834
1000.0,2,-1,-39427.66717625974
1000.0,3,-1,-30046.560693954318
1000.0,4,1,-26274.63165023437
1000.0,5,-1,-12826.913645995877
1000.0,6,-1,-10603.89557754666
1000.0,7,1,-10333.651591549033
1000.0,8,1,-9819.013476674696
1000.0,9,1,-9666.136823086095
1000.0,10,-1,-5524.901560343697
1959.9155925925922,1,1,-78699.67912271825
1959.9155925925922,2,-1,-47214.46160444763
1959.9155925925922,3,-1,-27051.676324663273
1959.9155925925922,4,1,-21773.376098783872
1959.9155925925922,5,-1,-14285.835754081229
1959.9155925925922,6,1,-11965.887938009868
1959.9155925925922,7,1,-11050.777957190005
1959.9155925925922,8,-1,-10062.50328133687
1959.9155925925922,9,1,-8553.727475287777
1959.9155925925922,10,-1,-6114.867541185243


==> Special Issue Atoms_arXiv/data/screening/Xe/data_ru.csv <==
D[fm],n,P,E[ru]
40.0,1,1,-0.338530294795867
40.0,2,1,-0.072171820419981
40.0,3,-1,-0.071407970755763
40.0,4,-1,-0.054392591724942
40.0,5,1,-0.023262681978907004
40.0,6,-1,-0.022648088191247997
40.0,7,-1,-0.018513222616967
40.0,8,1,-0.017160815813381
40.0,9,1,-0.016403700171975
40.0,10,1,-0.009964969726658002
50.0,1,1,-0.336406191564605
50.0,2,1,-0.07179841838618699
50.0,3,-1,-0.071391885601827
50.0,4,-1,-0.05446203035993401
50.0,5,1,-0.023184983265847
50.0,6,-1,-0.022657728675332996
50.0,7,-1,-0.018544041747288003
50.0,8,1,-0.017193470150611
50.0,9,1,-0.016434349528459
50.0,10,1,-0.009943585553056
80.0,1,1,-0.329882760934601
80.0,2,-1,-0.071342406955559
80.0,3,1,-0.070664790234664
80.0,4,-1,-0.054684270709306
80.0,5,1,-0.022952731014477
80.0,6,-1,-0.022684528579016
80.0,7,-1,-0.018641833786727003
80.0,8,1,-0.017295371859674
80.0,9,1,-0.016529950815223998
80.0,10,1,-0.009879760870535999
100.0,1,1,-0.32553740873168396
100.0,2,-1,-0.07129889121880799
100.0,3,1,-0.06993000235894901
100.0,4,-1,-0.05484050731486099
100.0,5,1,-0.022806595538287004
100.0,6,-1,-0.022696658600431
100.0,7,-1,-0.018709885300917
100.0,8,1,-0.01736485605999
100.0,9,1,-0.016595101212549
100.0,10,1,-0.009838775914088
200.0,1,1,-0.30500032339567495
200.0,2,-1,-0.071056034200663
200.0,3,1,-0.06658153102469999
200.0,4,-1,-0.055679428395659
200.0,5,-1,-0.022790404621675
200.0,6,1,-0.022106582586087
200.0,7,-1,-0.019067190381197
200.0,8,1,-0.017713714574124
200.0,9,1,-0.016921685989812998
200.0,10,-1,-0.009754306203123002
250.0,1,1,-0.295645216293652
250.0,2,-1,-0.07094189012554598
250.0,3,1,-0.06510734936329401
250.0,4,-1,-0.05612143826514901
250.0,5,-1,-0.0228315251163
250.0,6,1,-0.021804520166332
250.0,7,-1,-0.019251066231898997
250.0,8,1,-0.017885329306341
250.0,9,1,-0.017081989043027
250.0,10,-1,-0.009786187022652
500.0,1,1,-0.256987880984432
500.0,2,-1,-0.070967353038594
500.0,3,1,-0.059223847983154006
500.0,4,-1,-0.058210652714012004
500.0,5,-1,-0.023168098072548996
500.0,6,1,-0.02060280823463
500.0,7,-1,-0.020105096683421003
500.0,8,1,-0.018704042842632
500.0,9,1,-0.01784270447986
500.0,10,-1,-0.009996557043923
700.0,1,1,-0.23435661043626999
700.0,2,-1,-0.073120399630193
700.0,3,-1,-0.059841766650888
700.0,4,1,-0.056154825989107
700.0,5,-1,-0.024125907585227
700.0,6,-1,-0.020925766648437
700.0,7,1,-0.020112576022496997
700.0,8,1,-0.019680477400691003
700.0,9,1,-0.018755210137502
700.0,10,-1,-0.010448461617891
979.9577962962961,1,1,-0.207774530605288
979.9577962962961,2,-1,-0.076783536462095
979.9577962962961,3,-1,-0.058877634196517
979.9577962962961,4,1,-0.051667800780385006
979.9577962962961,5,-1,-0.025007858783205
979.9577962962961,6,-1,-0.020754941381880002
979.9577962962961,7,1,-0.020164625907038998
979.9577962962961,8,1,-0.019163268120955004
979.9577962962961,9,1,-0.0189711542555
979.9577962962961,10,-1,-0.010776397009443
1000.0,1,1,-0.206188759010804
1000.0,2,-1,-0.077158024777383
1000.0,3,-1,-0.058799656194094996
1000.0,4,1,-0.051418174725439
1000.0,5,-1,-0.025101645412869
1000.0,6,-1,-0.020751307300315
1000.0,7,1,-0.020222452978948997
1000.0,8,1,-0.019215331247873002
1000.0,9,1,-0.018916159080959
1000.0,10,-1,-0.010811963324634
1959.9155925925922,1,1,-0.15401143984950302
1959.9155925925922,2,-1,-0.09239640230402099
1959.9155925925922,3,-1,-0.052938813315967004
1959.9155925925922,4,1,-0.042609436794901
1959.9155925925922,5,-1,-0.027956684937797002
1959.9155925925922,6,1,-0.023416660029032997
1959.9155925925922,7,1,-0.021625834356835
1959.9155925925922,8,-1,-0.019691828939131
1959.9155925925922,9,1,-0.016739228154858
1959.9155925925922,10,-1,-0.011966498021401002


==> Special Issue Atoms_arXiv/data/screening/Xe/output.txt <==
 Output is written to 
 ./F.output/20200721_162848_90740/                               
 ########################################################################
 64 - 27
 COF = 0.667
 ------------------------------------------------------------------------
 Z1 =  54 | inucl = 3 | rms = 4.7964 | V_eff = T ./eff_pot/Xe_Zeff_1Z.txt
 Z2 =  54 | inucl = 3 | rms = 4.7964 | V_eff = F 
 Interpolation method: 2
 ------------------------------------------------------------------------
 Two-center potential: origin between nuclei
 ------------------------------------------------------------------------
 D [fm] =           1959.915592592592475 [fm]
 D [au] =              0.037037037037037 [au]
 D [ru] =              5.075407373111111 [ru]
 ------------------------------------------------------------------------
 2el = F
 1ph = F
  CI = F
 ------------------------------------------------------------------------
 MMj(1) = -1
 ------------------------------------------------------------------------
 Num_states_1 = 10
 ------------------------------------------------------------------------
 First electron states: 1,  2,  3,  4,  5,  6,  7,  8,  9, 10.
 ------------------------------------------------------------------------
 Box size
 t_max   [fm] = 981917.711888888617977 [fm]
 t_max [a.u.] = 18.555555555555550 [a.u.]
 t_max [r.u.] = 2542.779093928666043 [r.u.]
 ########################################################################
 
 M_j = -1 / 2
 ------------------------------------------------------------------------
 State = 1, P = 1, norm = .999999999999987
 ------------------------------------------------------------------------
                               Energy
               Full              |          Binding
 r.u.         0.845988560150497  |        -0.154011439849503 r.u.
 a.u.     15886.704998319164588  |     -2892.160043890161433 a.u.
 eV      432299.238877281721216  |    -78699.679122718254803 eV
 
 ------------------------------------------------------------------------
 State = 2, P = -1, norm = 1.000000000000004
 ------------------------------------------------------------------------
                               Energy
               Full              |          Binding
 r.u.         0.907603597695979  |        -0.092396402304021 r.u.
 a.u.     17043.765472956431040  |     -1735.099569252895890 a.u.
 eV      463784.456395552377217  |    -47214.461604447620630 eV
 
 ------------------------------------------------------------------------
 State = 3, P = -1, norm = .999999999999997
 ------------------------------------------------------------------------
                               Energy
               Full              |          Binding
 r.u.         0.947061186684033  |        -0.052938813315967 r.u.
 a.u.     17784.734211454062461  |      -994.130830755263560 a.u.
 eV      483947.241675336728804  |    -27051.676324663272680 eV
 
 ------------------------------------------------------------------------
 State = 4, P = 1, norm = .999999999999988
 ------------------------------------------------------------------------
                               Energy
               Full              |          Binding
 r.u.         0.957390563205099  |        -0.042609436794901 r.u.
 a.u.     17978.708179113331425  |      -800.156863095996982 a.u.
 eV      489225.541901216143742  |    -21773.376098783872294 eV
 
 ------------------------------------------------------------------------
 State = 5, P = -1, norm = 1.000000000000002
 ------------------------------------------------------------------------
                               Energy
               Full              |          Binding
 r.u.         0.972043315062203  |        -0.027956684937797 r.u.
 a.u.     18253.870228734867851  |      -524.994813474458510 a.u.
 eV      496713.082245918747503  |    -14285.835754081228515 eV
 
 ------------------------------------------------------------------------
 State = 6, P = 1, norm = .999999999999997
 ------------------------------------------------------------------------
                               Energy
               Full              |          Binding
 r.u.         0.976583339970967  |        -0.023416660029033 r.u.
 a.u.     18339.126743784814607  |      -439.738298424514028 a.u.
 eV      499033.030061990139075  |    -11965.887938009869686 eV
 
 ------------------------------------------------------------------------
 State = 7, P = 1, norm = .999999999999988
 ------------------------------------------------------------------------
                               Energy
               Full              |          Binding
 r.u.         0.978374165643165  |        -0.021625834356835 r.u.
 a.u.     18372.756417397144105  |      -406.108624812181631 a.u.
 eV      499948.140042810002342  |    -11050.777957190004599 eV
 
 ------------------------------------------------------------------------
 State = 8, P = -1, norm = 1.000000000000009
 ------------------------------------------------------------------------
                               Energy
               Full              |          Binding
 r.u.         0.980308171060869  |        -0.019691828939131 r.u.
 a.u.     18409.074844127120741  |      -369.790198082207212 a.u.
 eV      500936.414718663145322  |    -10062.503281336867076 eV
 
 ------------------------------------------------------------------------
 State = 9, P = 1, norm = .999999999999985
 ------------------------------------------------------------------------
                               Energy
               Full              |          Binding
 r.u.         0.983260771845142  |        -0.016739228154858 r.u.
 a.u.     18464.521335778488719  |      -314.343706430836505 a.u.
 eV      502445.190524712204933  |     -8553.727475287778361 eV
 
 ------------------------------------------------------------------------
 State = 10, P = -1, norm = 1.000000000000008
 ------------------------------------------------------------------------
                               Energy
               Full              |          Binding
 r.u.         0.988033501978599  |        -0.011966498021401 r.u.
 a.u.     18554.147790837567300  |      -224.717251371761307 a.u.
 eV      504884.050458814774174  |     -6114.867541185242771 eV
 
 
 ########################################################################
 
DATE = 2020-07-21
TIME = 16:32:25
 
 cpu time =      1672.3 s =        27.9 m =         0.5 h
wall time =       216.6 s =         3.6 m =         0.1 h
 


==> Special Issue Atoms_arXiv/data/screening/Xe_shifted/data_au.csv <==
D[fm],n,P,E[au]
40.0,1,1,-6357.209825540332
40.0,2,1,-1355.3037877694173
40.0,3,-1,-1340.960248388785
40.0,4,-1,-1021.4309787552953
40.0,5,1,-436.84646340024824
40.0,6,-1,-425.30526790090147
40.0,7,-1,-347.65725458350107
40.0,8,1,-322.26059829312123
40.0,9,1,-308.04283129726963
40.0,10,1,-187.13072913991948
50.0,1,1,-6317.323305251346
50.0,2,1,-1348.2921334456212
50.0,3,-1,-1340.6585801648205
50.0,4,-1,-1022.7351421076007
50.0,5,1,-435.3874312515571
50.0,6,-1,-425.48631354688746
50.0,7,-1,-348.23602442575753
50.0,8,1,-322.8737679472112
50.0,9,1,-308.6183484713946
50.0,10,1,-186.72918046320373
80.0,1,1,-6194.821501336098
80.0,2,-1,-1339.72952799923
80.0,3,1,-1327.0042492619361
80.0,4,-1,-1026.908706137296
80.0,5,1,-431.0261988262218
80.0,6,-1,-425.98975550933983
80.0,7,-1,-350.0725475590485
80.0,8,1,-324.7875180052812
80.0,9,1,-310.413776607131
80.0,10,1,-185.53066494984063
100.0,1,1,-6113.221114214218
100.0,2,-1,-1338.9121888103286
100.0,3,1,-1313.205789140111
100.0,4,-1,-1029.8425593727
100.0,5,1,-428.28188462143163
100.0,6,-1,-426.21747448922605
100.0,7,-1,-351.35040009128846
100.0,8,1,-326.0923378725151
100.0,9,1,-311.63720193829084
100.0,10,1,-184.7610185729377
200.0,1,1,-5727.556203537249
200.0,2,-1,-1334.351734739605
200.0,3,1,-1250.3250834254636
200.0,4,-1,-1045.5966983499154
200.0,5,-1,-427.97795283682035
200.0,6,1,-415.1363772315132
200.0,7,-1,-358.0602268319765
200.0,8,1,-332.64354032702204
200.0,9,1,-317.7701296623806
200.0,10,-1,-183.1747911904499
250.0,1,1,-5551.886364876214
250.0,2,-1,-1332.208452085829
250.0,3,1,-1222.643101095366
250.0,4,-1,-1053.8969499540615
250.0,5,-1,-428.7502506264015
250.0,6,1,-409.4644512016095
250.0,7,-1,-361.51323108809686
250.0,8,1,-335.8662292891072
250.0,9,1,-320.78040653530616
250.0,10,-1,-183.7735224198369
500.0,1,1,-4825.933682676488
500.0,2,-1,-1332.685882395878
500.0,3,1,-1112.1555466122022
500.0,4,-1,-1093.1298169051568
500.0,5,-1,-435.0704490275103
500.0,6,1,-386.8971071761589
500.0,7,-1,-377.5508570765263
500.0,8,1,-351.24067631233805
500.0,9,1,-335.065725189936
500.0,10,-1,-187.72393356186248
700.0,1,1,-4400.967313316875
700.0,2,-1,-1373.121676696433
700.0,3,-1,-1123.7610661975996
700.0,4,1,-1054.5269135078765
700.0,5,-1,-453.05831996098846
700.0,6,-1,-392.96255432925864
700.0,7,1,-377.69255829714166
700.0,8,1,-369.5771001480032
700.0,9,1,-352.20160708012764
700.0,10,-1,-196.21065512818438
979.9577962962961,1,1,-3901.7376251240526
979.9577962962961,2,-1,-1441.897570129104
979.9577962962961,3,-1,-1105.6620633989314
979.9577962962961,4,1,-970.2744221215124
979.9577962962961,5,-1,-469.62297558204835
979.9577962962961,6,-1,-389.75600218040876
979.9577962962961,7,1,-378.669276595728
979.9577962962961,8,1,-359.86477314445267
979.9577962962961,9,1,-356.26144720532204
979.9577962962961,10,-1,-202.369364435312
1000.0,1,1,-3871.969512809625
1000.0,2,-1,-1448.929545007527
1000.0,3,-1,-1104.195746279807
1000.0,4,1,-965.6151691363383
1000.0,5,-1,-471.3886856528274
1000.0,6,-1,-389.70060521723326
1000.0,7,1,-379.7579374755532
1000.0,8,1,-360.8447380430249
1000.0,9,1,-355.23968810285936
1000.0,10,-1,-203.04528060242612
1959.9155925925922,1,1,-2892.4107600315724
1959.9155925925922,2,0,-1735.428259614054
1959.9155925925922,3,-1,-994.3289442831184
1959.9155925925922,4,1,-802.2330588028741
1959.9155925925922,5,-1,-525.0068187654637
1959.9155925925922,6,0,-439.72514700357897
1959.9155925925922,7,1,-406.12811322396226
1959.9155925925922,8,-1,-371.03059321693206
1959.9155925925922,9,1,-316.27391184146614
1959.9155925925922,10,-1,-224.66606744253448


==> Special Issue Atoms_arXiv/data/screening/Xe_shifted/data_ev.csv <==
D[fm],n,P,E[eV]
40.0,1,1,-172988.48120205087
40.0,2,1,-36879.692545572216
40.0,3,-1,-36489.38497973588
40.0,4,-1,-27794.55115005341
40.0,5,1,-11887.197103121136
40.0,6,-1,-11573.145194268456
40.0,7,-1,-9460.235244659856
40.0,8,1,-8769.157064161087
40.0,9,1,-8382.27193905229
40.0,10,1,-5092.0862309898075
50.0,1,1,-171903.1137602676
50.0,2,1,-36688.89572346414
50.0,3,-1,-36481.1761696883
50.0,4,-1,-27830.039240543727
50.0,5,1,-11847.494818258201
50.0,6,-1,-11578.071696961746
50.0,7,-1,-9475.984373401092
50.0,8,1,-8785.842259410434
50.0,9,1,-8397.932558190207
50.0,10,1,-5081.1595355337795
80.0,1,1,-168569.6700663575
80.0,2,-1,-36455.895373947176
80.0,3,1,-36109.62292077232
80.0,4,-1,-27943.607696282885
80.0,5,1,-11728.81964563815
80.0,6,-1,-11591.771049798608
80.0,7,-1,-9525.958710608602
80.0,8,1,-8837.918048165402
80.0,9,1,-8446.788643616343
80.0,10,1,-5048.546269015372
100.0,1,1,-166349.21055328596
100.0,2,-1,-36433.65444297351
100.0,3,1,-35734.14771625539
100.0,4,-1,-28023.441904872838
100.0,5,1,-11654.143056496698
100.0,6,-1,-11597.967598528707
100.0,7,-1,-9560.730847256396
100.0,8,1,-8873.424003335896
100.0,9,1,-8480.079740765783
100.0,10,1,-5027.6031254890695
200.0,1,1,-155854.73436297665
200.0,2,-1,-36309.55817355091
200.0,3,1,-34023.07665253361
200.0,4,-1,-28452.133838772144
200.0,5,-1,-11645.872651829904
200.0,6,1,-11296.43559985804
200.0,7,-1,-9743.314522933935
200.0,8,1,-9051.69129256384
200.0,9,1,-8646.965195458492
200.0,10,-1,-4984.439682206886
250.0,1,1,-151074.5148300467
250.0,2,-1,-36251.23648506836
250.0,3,1,-33269.81158635521
250.0,4,-1,-28677.995177000674
250.0,5,-1,-11666.88794396618
250.0,6,1,-11142.094639542163
250.0,7,-1,-9837.275549586016
250.0,8,1,-9139.385121183117
250.0,9,1,-8728.878997037438
250.0,10,-1,-5000.731987929402
500.0,1,1,-131320.33723254825
500.0,2,-1,-36264.228024828975
500.0,3,1,-30263.292253772554
500.0,4,-1,-29745.575806446905
500.0,5,-1,-11838.869293065434
500.0,6,1,-10528.005963084948
500.0,7,-1,-10273.681557561244
500.0,8,1,-9557.745111313543
500.0,9,1,-9117.602296309962
500.0,10,-1,-5108.228144629656
700.0,1,1,-119756.41393680891
700.0,2,-1,-37364.54197296221
700.0,3,-1,-30579.094510066327
700.0,4,1,-28695.137357513468
700.0,5,-1,-12328.34416619917
700.0,6,-1,-10693.055178011064
700.0,7,1,-10277.537443966043
700.0,8,1,-10056.704591503294
700.0,9,1,-9583.893367957895
700.0,10,-1,-5339.1635887052225
979.9577962962961,1,1,-106171.68291464075
979.9577962962961,2,-1,-39236.02925664969
979.9577962962961,3,-1,-30086.59558501361
979.9577962962961,4,1,-26402.510415445024
979.9577962962961,5,-1,-12779.091380175018
979.9577962962961,6,-1,-10605.800454422075
979.9577962962961,7,1,-10304.115301181939
979.9577962962961,8,1,-9792.418726573695
979.9577962962961,9,1,-9694.367238799627
979.9577962962961,10,-1,-5506.750595968173
1000.0,1,1,-105361.65136324592
1000.0,2,-1,-39427.37902918389
1000.0,3,-1,-30046.695066018805
1000.0,4,1,-26275.725690768595
1000.0,5,-1,-12827.138795907631
1000.0,6,-1,-10604.293026354433
1000.0,7,1,-10333.739271022992
1000.0,8,1,-9819.084928270273
1000.0,9,1,-9666.563758949196
1000.0,10,-1,-5525.143210712336
1959.9155925925922,1,1,-78706.50145605406
1959.9155925925922,2,0,-47223.40572426164
1959.9155925925922,3,-1,-27057.067268053488
1959.9155925925922,4,1,-21829.87225855635
1959.9155925925922,5,-1,-14286.162434671358
1959.9155925925922,6,0,-11965.53006963748
1959.9155925925922,7,1,-11051.308263857156
1959.9155925925922,8,-1,-10096.256150336785
1959.9155925925922,9,1,-8606.251036969088
1959.9155925925922,10,-1,-6113.474755604479


==> Special Issue Atoms_arXiv/data/screening/Xe_shifted/data_ru.csv <==
D[fm],n,P,E[ru]
40.0,1,1,-0.33853003423003497
40.0,2,1,-0.072171762495928
40.0,3,-1,-0.071407949595181
40.0,4,-1,-0.054392583175789
40.0,5,1,-0.023262665896918996
40.0,6,-1,-0.022648081603703997
40.0,7,-1,-0.018513219718128002
40.0,8,1,-0.017160813370178003
40.0,9,1,-0.016403698019283
40.0,10,1,-0.009964964800551
50.0,1,1,-0.33640602299723
50.0,2,1,-0.071798382405702
50.0,3,-1,-0.07139188535363601
50.0,4,-1,-0.054462031640826
50.0,5,1,-0.023184970458701
50.0,6,-1,-0.022657722529584003
50.0,7,-1,-0.018544039996189
50.0,8,1,-0.017193465484814
50.0,9,1,-0.016434345088359
50.0,10,1,-0.009943581789607001
80.0,1,1,-0.329882636006594
80.0,2,-1,-0.07134241206739099
80.0,3,1,-0.070664773737882
80.0,4,-1,-0.054684279578617004
80.0,5,1,-0.02295272892464
80.0,6,-1,-0.022684531496011
80.0,7,-1,-0.018641837340659002
80.0,8,1,-0.017295375267635
80.0,9,1,-0.016529954068545
80.0,10,1,-0.009879759215098
100.0,1,1,-0.32553730486232796
100.0,2,-1,-0.07129888764847299
100.0,3,1,-0.069929987045991
100.0,4,-1,-0.054840511237389006
100.0,5,1,-0.022806590475983997
100.0,6,-1,-0.022696657840142003
100.0,7,-1,-0.018709884718888
100.0,8,1,-0.01736485869298
100.0,9,1,-0.016595103124593998
100.0,10,1,-0.00983877450302
200.0,1,1,-0.305000125974781
200.0,2,-1,-0.071056037291944
200.0,3,1,-0.066581504292997
200.0,4,-1,-0.055679440477352
200.0,5,-1,-0.022790405696769
200.0,6,1,-0.02210657440151
200.0,7,-1,-0.019067192081479
200.0,8,1,-0.017713719097471
200.0,9,1,-0.016921689833125
200.0,10,-1,-0.009754305746312999
250.0,1,1,-0.295645469116329
250.0,2,-1,-0.070941904587493
250.0,3,1,-0.065107401237893
250.0,4,-1,-0.056121440118196995
250.0,5,-1,-0.022831531600162998
250.0,6,1,-0.021804536657634
250.0,7,-1,-0.019251069235309
250.0,8,1,-0.017885331649926003
250.0,9,1,-0.017081991154113
250.0,10,-1,-0.009786188995276
500.0,1,1,-0.256987505465811
500.0,2,-1,-0.070967328398196
500.0,3,1,-0.059223789303156
500.0,4,-1,-0.058210643425368
500.0,5,-1,-0.023168090725909002
500.0,6,1,-0.020602795020174
500.0,7,-1,-0.02010509454261
500.0,8,1,-0.018704041779035
500.0,9,1,-0.017842703722339
500.0,10,-1,-0.009996553739532
700.0,1,1,-0.234357470668478
700.0,2,-1,-0.073120589216125
700.0,3,-1,-0.059841798941082006
700.0,4,1,-0.056154986530741
700.0,5,-1,-0.024125969218195
700.0,6,-1,-0.020925788296896
700.0,7,1,-0.020112640324546002
700.0,8,1,-0.019680481185487
700.0,9,1,-0.018755212644027002
700.0,10,-1,-0.010448483158441999
979.9577962962961,1,1,-0.20777281355151697
979.9577962962961,2,-1,-0.076782998700302
979.9577962962961,3,-1,-0.058878002526443006
979.9577962962961,4,1,-0.051668427242042
979.9577962962961,5,-1,-0.02500805956731
979.9577962962961,6,-1,-0.020755035051605
979.9577962962961,7,1,-0.020164651896938
979.9577962962961,8,1,-0.019163286616926997
979.9577962962961,9,1,-0.018971404629862
979.9577962962961,10,-1,-0.010776442771192
1000.0,1,1,-0.20618762124902598
1000.0,2,-1,-0.077157460887586
1000.0,3,-1,-0.058799919153682004
1000.0,4,1,-0.05142031570949201
1000.0,5,-1,-0.025102086020282997
1000.0,6,-1,-0.020752085088279002
1000.0,7,1,-0.020222624563411
1000.0,8,1,-0.019215471075166
1000.0,9,1,-0.018916994573654
1000.0,10,-1,-0.010812436222639001
1959.9155925925922,1,1,-0.154024790823636
1959.9155925925922,2,0,-0.092413905510973
1959.9155925925922,3,-1,-0.05294936312967599
1959.9155925925922,4,1,-0.042719997028558006
1959.9155925925922,5,-1,-0.027957324235805
1959.9155925925922,6,0,-0.023415959698055
1959.9155925925922,7,1,-0.021626872141160002
1959.9155925925922,8,-1,-0.019757881660205003
1959.9155925925922,9,1,-0.016842014207491998
1959.9155925925922,10,-1,-0.011963772407839999


==> Special Issue Atoms_arXiv/data/screening/Xe_shifted/output.txt <==
 Output is written to 
 ./F.output/20200721_180712_96405/                               
 ########################################################################
 64 - 27
 COF = 0.667
 ------------------------------------------------------------------------
 Z1 =  54 | inucl = 3 | rms = 4.7964 | V_eff = T ./eff_pot/Xe_Zeff_1Z.txt
 Z2 =  54 | inucl = 3 | rms = 4.7964 | V_eff = F 
 Interpolation method: 2
 ------------------------------------------------------------------------
 Two-center potential: shifted
 ------------------------------------------------------------------------
 D [fm] =           1959.915592592592475 [fm]
 D [au] =              0.037037037037037 [au]
 D [ru] =              5.075407373111111 [ru]
 ------------------------------------------------------------------------
 2el = F
 1ph = F
  CI = F
 ------------------------------------------------------------------------
 MMj(1) = -1
 ------------------------------------------------------------------------
 Num_states_1 = 10
 ------------------------------------------------------------------------
 First electron states: 1,  2,  3,  4,  5,  6,  7,  8,  9, 10.
 ------------------------------------------------------------------------
 Box size
 t_max   [fm] = 981917.711888888617977 [fm]
 t_max [a.u.] = 18.555555555555550 [a.u.]
 t_max [r.u.] = 2542.779093928666043 [r.u.]
 ########################################################################
 
 M_j = -1 / 2
 ------------------------------------------------------------------------
 State = 1, P = 1, norm = 1.000000000000002
 ------------------------------------------------------------------------
                               Energy
               Full              |          Binding
 r.u.         0.845975209176364  |        -0.154024790823636 r.u.
 a.u.     15886.454282177754067  |     -2892.410760031572863 a.u.
 eV      432292.416543945902959  |    -78706.501456054073060 eV
 
 ------------------------------------------------------------------------
 State = 2, P = 0, norm = 1.000000000000009
 ------------------------------------------------------------------------
                               Energy
               Full              |          Binding
 r.u.         0.907586094489027  |        -0.092413905510973 r.u.
 a.u.     17043.436782595272234  |     -1735.428259614054014 a.u.
 eV      463775.512275738350581  |    -47223.405724261639989 eV
 
 ------------------------------------------------------------------------
 State = 3, P = -1, norm = .999999999999990
 ------------------------------------------------------------------------
                               Energy
               Full              |          Binding
 r.u.         0.947050636870324  |        -0.052949363129676 r.u.
 a.u.     17784.536097926207731  |      -994.328944283118403 a.u.
 eV      483941.850731946527958  |    -27057.067268053484440 eV
 
 ------------------------------------------------------------------------
 State = 4, P = 1, norm = 1.000000000000011
 ------------------------------------------------------------------------
                               Energy
               Full              |          Binding
 r.u.         0.957280002971442  |        -0.042719997028558 r.u.
 a.u.     17976.631983406452491  |      -802.233058802874098 a.u.
 eV      489169.045741443638690  |    -21829.872258556351881 eV
 
 ------------------------------------------------------------------------
 State = 5, P = -1, norm = 1.000000000000017
 ------------------------------------------------------------------------
                               Energy
               Full              |          Binding
 r.u.         0.972042675764195  |        -0.027957324235805 r.u.
 a.u.     18253.858223443861789  |      -525.006818765463663 a.u.
 eV      496712.755565328639932  |    -14286.162434671357914 eV
 
 ------------------------------------------------------------------------
 State = 6, P = 0, norm = 1.000000000000012
 ------------------------------------------------------------------------
                               Energy
               Full              |          Binding
 r.u.         0.976584040301945  |        -0.023415959698055 r.u.
 a.u.     18339.139895205749781  |      -439.725147003578968 a.u.
 eV      499033.387930362543557  |    -11965.530069637479755 eV
 
 ------------------------------------------------------------------------
 State = 7, P = 1, norm = .999999999999994
 ------------------------------------------------------------------------
                               Energy
               Full              |          Binding
 r.u.         0.978373127858840  |        -0.021626872141160 r.u.
 a.u.     18372.736928985363193  |      -406.128113223962202 a.u.
 eV      499947.609736142854672  |    -11051.308263857155907 eV
 
 ------------------------------------------------------------------------
 State = 8, P = -1, norm = 1.000000000000022
 ------------------------------------------------------------------------
                               Energy
               Full              |          Binding
 r.u.         0.980242118339795  |        -0.019757881660205 r.u.
 a.u.     18407.834448992394755  |      -371.030593216932061 a.u.
 eV      500902.661849663243629  |    -10096.256150336788778 eV
 
 ------------------------------------------------------------------------
 State = 9, P = 1, norm = 1.000000000000003
 ------------------------------------------------------------------------
                               Energy
               Full              |          Binding
 r.u.         0.983157985792508  |        -0.016842014207492 r.u.
 a.u.     18462.591130367862206  |      -316.273911841466145 a.u.
 eV      502392.666963030933402  |     -8606.251036969088091 eV
 
 ------------------------------------------------------------------------
 State = 10, P = -1, norm = .999999999999999
 ------------------------------------------------------------------------
                               Energy
               Full              |          Binding
 r.u.         0.988036227592160  |        -0.011963772407840 r.u.
 a.u.     18554.198974766793981  |      -224.666067442534484 a.u.
 eV      504885.443244395544752  |     -6113.474755604478560 eV
 
 
 ########################################################################
 
DATE = 2020-07-21
TIME = 18:10:38
 
 cpu time =      1591.3 s =        26.5 m =         0.4 h
wall time =       206.2 s =         3.4 m =         0.1 h
 


==> Special Issue Atoms_arXiv/data/wo screening/Pb/terms_ev.csv <==
D,1,2,3,4,5,6,7,8,9,10
35.0,-665696.8248455960,-287799.4183873120,-195986.29735608700,-101632.78573418300,-88665.03610222740,-73839.85774127650,-46759.62621437110,-46742.254493928800,-42422.313267013900,-41443.17417807730
36.0,-661568.7853002760,-285277.9332724790,-194819.25426405600,-101635.7353652570,-88247.40276156580,-73525.88405633090,-46760.884878231200,-46742.51577405610,-42422.410706933200,-41305.116385450100
37.0,-657566.9833920850,-282852.8054035920,-193686.23264901800,-101638.76705136000,-87842.22333441970,-73220.48342177890,-46762.17824570650,-46742.78435270410,-42422.51089271410,-41170.900981697800
38.0,-653684.6545545990,-280518.2736831860,-192585.55924648600,-101641.88063488900,-87448.89041737180,-72923.24990495580,-46763.506250645100,-46743.06022552620,-42422.613824459800,-41040.34902949150
39.0,-649915.5123501290,-278269.0190671590,-191515.6670689750,-101645.07596309900,-87066.83439073290,-72633.80249023600,-46764.86882626210,-46743.343388124900,-42422.719502237800,-40913.292225558700
40.0,-646253.71127712,-276100.1263872150,-190475.08851419100,-101648.35288694500,-86695.52106423330,-72351.78356178240,-46766.26590507390,-46743.633836075300,-42422.8279261631,-40789.57229615910
40.33362881097560,-645054.9560901730,-275393.6022521380,-190134.2022649070,-101649.4642901790,-86573.94248024320,-72259.28778881220,-46766.739674894300,-46743.73235786370,-42422.86471045040,-40749.012076999800
41.0,-642693.8086906280,-274007.0474120330,-189462.44773787600,-101651.71125980100,-86334.44904188510,-72076.85715568300,-46767.69741879780,-46743.931564915700,-42422.93909632120,-40669.04028213440
42.0,-639230.7316282610,-271985.5684139980,-188476.45399391400,-101655.15093669500,-85983.14741427120,-71808.70744226090,-46769.16329826080,-46744.236570181800,-42423.05301280290,-40551.55591665580
43.0,-635859.7461769280,-270031.7806447610,-187515.89534003800,-101658.67177354900,-85641.17356498900,-71547.03728002720,-46770.66347342700,-46744.54884733300,-42423.169675735000,-40436.98702663000
44.0,-632576.4306255390,-268142.0542937430,-186579.63310781700,-101662.27362670200,-85308.11124020280,-71291.56695223600,-46772.19787328540,-46744.86839184620,-42423.28908520870,-40325.20900882300
45.0,-629376.6503575340,-266313.01456192200,-185666.5966016140,-101665.95635244400,-84983.56868706840,-71042.03294290920,-46773.76642580630,-46745.19519913510,-42423.41124132450,-40216.104317453200
46.0,-626256.5382525950,-264541.5219173120,-184775.77913587700,-101669.71980707900,-84667.17726667050,-70798.18705797420,-46775.36905823050,-46745.529264588700,-42423.53614420100,-40109.56210051900
47.0,-623212.472102465,-262824.65147259600,-183906.23301601700,-101673.56384651600,-84358.58967583850,-70559.79523927690,-46777.00569678490,-46745.87058360690,-42423.663793948800,-40005.47769525920
48.0,-620241.0562171780,-261159.6755932810,-183057.06553525900,-101677.48832606500,-84057.47853067480,-70326.63663797950,-46778.67626686750,-46746.219151526700,-42423.79419066860,-39903.752236122200
49.0,-617339.1036401550,-259544.04755799900,-182227.434993928,-101681.49310023900,-83763.53495178850,-70098.50267865960,-46780.380692937300,-46746.574963707300,-42423.9273344894,-39804.292255173100
50.0,-614503.6191196020,-257975.38630117000,-181416.5467974650,-101685.57802241400,-83476.46717401610,-69875.19612959160,-46782.118898401600,-46746.93801543790,-42424.06322553230,-39707.009283345900
51.0,-611731.7847754580,-256451.46326088700,-180623.6502128090,-101689.74294461400,-83195.99938900980,-69656.5303407764,-46783.89080564870,-46747.308302000600,-42424.20186391340,-39611.819523446500
52.0,-609020.9467300560,-254970.19027922400,-179848.0352969460,-101693.98771738200,-82921.87064732730,-69442.32851713230,-46785.696335914400,-46747.68581863330,-42424.343249752500,-39518.64353748180
53.0,-606368.6048746480,-253529.60969610400,-179089.0306444310,-101698.31218997100,-82653.83405016370,-69232.42320795010,-46787.53540949040,-46748.070560583500,-42424.48738318520,-39427.406026978800
54.0,-603772.4015700280,-252127.88424739300,-178346.00074171500,-101702.71621016000,-82391.65580021570,-69026.65567758240,-46789.407945670900,-46748.46252304060,-42424.63426433620,-39338.035560841400
55.0,-601230.1125404360,-250763.2885380300,-177618.34388904800,-101707.19962455400,-82135.1144527624,-68824.87542495410,-46791.31386286500,-46748.861701191100,-42424.78389333150,-39250.46436677400
56.0,-598739.6374118210,-249434.2006459830,-176905.4899555720,-101711.76227842300,-81884.00010680210,-68626.93964822050,-46793.25307857590,-46749.268090219300,-42424.93627030330,-39164.628098413900
57.0,-596298.9911166530,-248139.09450119100,-176206.89832919200,-101716.40401582500,-81638.1136648691,-68432.71275622220,-46795.22550950960,-46749.68168526940,-42425.091395400800,-39080.46562199140
58.0,-593906.2953368660,-246876.5325802320,-175522.05583449000,-101721.1246792170,-81397.26608319980,-68242.06586372580,-46797.23107134550,-46750.102481487000,-42425.2492687508,-38997.9187962254
59.0,-591559.7712473450,-245645.1595208990,-174850.47497588000,-101725.92410961300,-81161.2777323623,-68054.87637049830,-46799.269678835400,-46750.530473963100,-42425.40989048380,-38916.93228680930
60.0,-589257.7321641540,-244443.69595170400,-174191.6921238490,-101730.80214619100,-80929.97774361940,-67871.02751866980,-46801.34124570390,-46750.96565782730,-42425.573260771900,-38837.45337293310
61.0,-586998.5771369120,-243270.93301532100,-173545.26593703800,-101735.75862616600,-80703.20343635220,-67690.40801033740,-46803.445684470600,-46751.40802812570,-42425.73937973600,-38759.431779055200
62.0,-584780.7858887840,-242125.72779628700,-172910.77614655600,-101740.79338485700,-80480.79987549280,-67512.91172172460,-46805.582906561100,-46751.8575798946,-42425.908247521000,-38682.819549027200
63.0,-582602.9135831810,-241006.998814878,-172287.82226450700,-101745.90625565300,-80262.61940172730,-67338.43739185820,-46807.75282232710,-46752.31430813680,-42426.079864310700,-38607.5709087254
64.0,-580463.5865002730,-239913.7221484430,-171676.02253273800,-101751.09707009400,-80048.52124750320,-67166.88837469360,-46809.9553409996,-46752.778207864700,-42426.25423022410,-38533.64215632980
65.0,-578361.4980572200,-238844.92786374200,-171075.01295018200,-101756.36565801500,-79838.37118134340,-66998.1724097852,-46812.19037084690,-46753.249274024400,-42426.43134542150,-38460.99156076300
66.0,-576295.4047372860,-237799.6965203170,-170484.44625602500,-101761.71184758700,-79632.04113622480,-66832.20137733240,-46814.457819184800,-46753.727501577,-42426.61121005980,-38389.579252879600
67.0,-574264.1223999360,-236777.15598704500,-169903.99100647900,-101767.135465427,-79429.40887208920,-66668.89107634430,-46816.75759237080,-46754.212885448600,-42426.79382432370,-38319.36712703370
68.0,-572266.5234205620,-235776.47878539000,-169333.33087677400,-101772.63633683900,-79230.35771842410,-66508.1610636425,-46819.089596029800,-46754.705420571000,-42426.979188340400,-38250.31876904970
69.0,-570301.5325871650,-234796.8788882250,-168772.16359146400,-101778.21428563700,-79034.77618490940,-66349.93438522170,-46821.45373488990,-46755.20510183650,-42427.16730229260,-38182.399337134700
70.0,-568368.1239345480,-233837.609093074,-168220.2001122450,-101783.86913408900,-78842.55766461350,-66194.13737751510,-46823.84991279700,-46755.71192416810,-42427.35816634490,-38115.57547339920
71.0,-566465.3178088490,-232897.9585945320,-167677.16388495200,-101789.60070280300,-78653.60015792520,-66040.69948332260,-46826.2780326425,-46756.22588243830,-42427.55178065880,-38049.815221853700
72.0,-564592.1780221620,-231977.2506763660,-167142.79010137700,-101795.40881076900,-78467.80600260000,-65889.55306935240,-46828.737996389300,-46756.74697150400,-42427.74814542230,-37985.08794704130
73.0,-562747.8090511610,-231074.8404972810,-166616.82496690500,-101801.29327498900,-78285.08160610460,-65740.63324369040,-46831.22970491450,-46757.275186213600,-42427.94726079530,-37921.364252739200
74.0,-560931.3537275370,-230190.1131875480,-166099.02510238,-101807.2539105810,-78105.33722610230,-65593.87770924390,-46833.753058013900,-46757.81052138990,-42428.14912695210,-37858.615916551900
75.0,-559141.9908608760,-229322.48196928900,-165589.1569203080,-101813.29053044000,-77928.48674208770,-65449.226608225600,-46836.30795427570,-46758.3529718133,-42428.35374409130,-37796.81582033250
76.0,-557378.9335254580,-228471.386657616,-165086.99618728800,-101819.4029454080,-77754.44749270020,-65306.62241812150,-46838.89429113740,-46758.90253224390,-42428.56111237640,-37735.93790322290
77.0,-555641.4272520350,-227636.2921737380,-164592.3275534860,-101825.59096427600,-77583.14010488530,-65166.00983691690,-46841.511964903600,-46759.459197408500,-42428.7712319849,-37675.957110860400
78.0,-553928.74804257,-226816.68698767300,-164104.94402572200,-101831.85439344700,-77414.48829724700,-65027.335650833200,-46844.160870563900,-46760.02296201960,-42428.98410313590,-37616.849335008400
79.0,-552240.2014439160,-226012.08214941000,-163624.64674279900,-101838.1930375330,-77248.4187967875,-64890.548687210600,-46846.840902121300,-46760.59382075530,-42429.19972597130,-37558.591392502800
80.0,-550575.1207597430,-225222.0099167030,-163151.2444974680,-101844.60669903500,-77084.86116310300,-64755.59969405220,-46849.55195239600,-46761.171768257200,-42429.4181007104,-37501.16097108400
80.66725762195120,-549476.8182241460,-224702.68977793200,-162839.10737182800,-101848.9278931680,-76977.08970614540,-64666.55280039400,-46851.378121890600,-46761.56134856950,-42429.56534374870,-37463.28973822960
81.0,-548932.8659971470,-224446.02278088700,-162684.5534670540,-101851.09517867600,-76923.74768749640,-64622.44127808510,-46852.293913178100,-46761.75679916100,-42429.639227546200,-37444.53660108430
82.0,-547312.822553157,-223683.69239398300,-162224.39686589700,-101857.6582754770,-76765.0132643583,-64491.0278195836,-46855.06667535330,-46762.348908085200,-42429.86310666150,-37388.69761701280
83.0,-545714.3999334200,-222934.60854224700,-161770.60460375000,-101864.29578669600,-76608.59526527600,-64361.31538802120,-46857.870128757600,-46762.94808960210,-42430.0897382613,-37333.62411947850
84.0,-544137.0308487340,-222198.37832889,-161323.01305067900,-101871.00750817100,-76454.43345087360,-64233.26168740720,-46860.70416246050,-46763.554338319700,-42430.319122552200,-37279.29695024580
85.0,-542580.16940906,-221474.6249480540,-160881.4645392820,-101877.79323378800,-76302.46979004550,-64106.82592524580,-46863.56866440490,-46764.16764880010,-42430.551259710900,-37225.697633988700
86.0,-541043.2912793870,-220762.98742529600,-160445.8074312840,-101884.65275655200,-76152.64847881340,-63981.96884323730,-46866.4635219825,-46764.788015583100,-42430.78614997010,-37172.80839039940
87.0,-539525.891408819,-220063.11921541600,-160015.89548049000,-101891.58586750900,-76004.91571107430,-63858.65254457240,-46869.388621527200,-46765.41543322780,-42431.023793517300,-37120.61205808880
88.0,-538027.4835423620,-219374.68767779900,-159591.58771033400,-101898.59235621000,-75859.21963112760,-63736.84046883930,-46872.3438484776,-46766.049896248500,-42431.26419059000,-37069.09208252540
89.0,-536547.599091721,-218697.37326328800,-159172.74810384600,-101905.6720103590,-75715.5102199216,-63616.49731203870,-46875.32908725840,-46766.691399169700,-42431.507341368900,-37018.232480196200
90.0,-535085.786569841,-218030.86898907900,-158759.2454546940,-101912.82461625900,-75573.73923927020,-63497.58899265300,-46878.34422148090,-46767.339936473900,-42431.75324608760,-36968.0178229869
91.0,-533641.6102755470,-217374.87957308900,-158350.95300170700,-101920.04995806400,-75433.86009867190,-63380.082554520400,-46881.389133590600,-46767.995502621600,-42432.001904943100,-36918.433194952700
92.0,-532214.649713952,-216729.12093474000,-157947.74827337800,-101927.34781810800,-75295.82779732530,-63263.946129868200,-46884.46370494690,-46768.65809206410,-42432.25331816770,-36869.46417532250
93.0,-530804.4988649800,-216093.319636928,-157549.51288845100,-101934.71797663800,-75159.59885025510,-63149.14888914480,-46887.56781581450,-46769.327699221800,-42432.50748598150,-36821.096815848600
94.0,-529410.7653453100,-215467.21229295700,-157156.13232388300,-101942.16021168600,-75025.13120359990,-63035.66098090120,-46890.701345212300,-46770.00431846550,-42432.76440860050,-36773.317613924900
95.0,-528033.0701092420,-214850.54523532500,-156767.4958381520,-101949.67429935700,-74892.38420398100,-62923.45351636890,-46893.864171057300,-46770.687944177400,-42433.024086257500,-36726.11350490170
96.0,-526671.0461754070,-214243.0737496220,-156383.49611362900,-101957.26001280500,-74761.31847063930,-62812.4984720959,-46897.05616972410,-46771.378570637200,-42433.286519168700,-36679.47181933230
97.0,-525324.3391797580,-213644.56215520700,-156004.02942111400,-101964.91712384800,-74631.89594953970,-62702.76874375210,-46900.2772167466,-46772.07619215960,-42433.551707590400,-36633.380305334400
98.0,-523992.60582039400,-213054.78292853500,-155628.9951807880,-101972.64540133400,-74504.07975643800,-62594.23802437150,-46903.52718609520,-46772.78080298540,-42433.819651735700,-36587.8270749914
99.0,-522675.5140315460,-212473.51663245300,-155258.29601787600,-101980.44461211900,-74377.83419394290,-62486.880826045600,-46906.805950598100,-46773.49239732320,-42434.09035182610,-36542.80061323440
100.0,-521372.74237204300,-211900.55149058500,-154891.83759183500,-101988.31452078600,-74253.12468903110,-62380.6724354224,-46910.11338184700,-46774.21096936420,-42434.36380813340,-36498.28975776950
101.0,-520083.9794948740,-211335.68300779200,-154529.52844931800,-101996.25488948400,-74129.91773869590,-62275.58887592580,-46913.44935010140,-46774.93651323880,-42434.64002085890,-36454.28368204850
102.0,-518808.9241264430,-210778.713832004,-154171.28002164600,-102004.26547866700,-74008.18090718630,-62171.60691171180,-46916.813724621400,-46775.66902306820,-42434.91899026490,-36410.77189641040
103.0,-517547.2843547140,-210229.45330577300,-153817.00642492500,-102012.34604643300,-73887.88275322480,-62068.70399396300,-46920.20637340370,-46776.4084929552,-42435.200716600800,-36367.74422419050
104.0,-516298.77746897700,-209687.71727700600,-153466.62441698200,-102020.49634897200,-73768.99281282430,-61966.858252686200,-46923.62716335470,-46777.154916940200,-42435.4852000943,-36325.190797489700
105.0,-515063.12951751300,-209153.32778738200,-153120.05327358700,-102028.71614043400,-73651.48155383750,-61866.048464687200,-46927.07596024720,-46777.90828903820,-42435.772441007400,-36283.10204283230
106.0,-513840.0750887320,-208626.1128688800,-152777.21472798800,-102037.00517328100,-73535.32035299590,-61766.25403982000,-46930.55262888340,-46778.66860327130,-42436.062439573600,-36241.46867472610
107.0,-512629.3570710170,-208105.90633333400,-152438.03290462,-102045.36319824500,-73420.48147037950,-61667.45500545890,-46934.0570331112,-46779.43585362240,-42436.355196080300,-36200.281688237000
108.0,-511430.7259714950,-207592.5473723830,-152102.43412528700,-102053.789963965,-73306.93797990550,-61569.6319533441,-46937.58903558640,-46780.21003402110,-42436.6507107428,-36159.53233564550
109.0,-510243.9400234830,-207085.8805149660,-151770.3469423570,-102062.28521759900,-73194.66377918650,-61472.7660526728,-46941.1484981177,-46780.99113842820,-42436.94898383420,-36119.21213160820
110.0,-509068.76475996800,-206585.75535013,-151441.7020173300,-102070.84870470300,-73083.63354539220,-61376.83901791430,-46944.73528159010,-46781.779160737300,-42437.250015622500,-36079.312838722400
111.0,-507904.9725619950,-206092.0262441140,-151116.43199334200,-102079.48016881300,-72973.82268873170,-61281.833074483400,-46948.34924577380,-46782.57409483550,-42437.553806356800,-36039.826452232700
112.0,-506752.3427490280,-205604.55230229800,-150794.47152173600,-102088.17935230500,-72865.2073605245,-61187.73096954710,-46951.99024973420,-46783.37593458990,-42437.860356316500,-36000.74520433010
113.0,-505610.66083166700,-205123.19696434000,-150475.7570493700,-102096.94599528300,-72757.76437696570,-61094.51591241180,-46955.658151281600,-46784.18467384700,-42438.1696657386,-35962.06153793010
114.0,-504479.7187297810,-204647.82802945100,-150160.22688156000,-102105.77983666000,-72651.47123982150,-61002.1715956878,-46959.35280753750,-46785.000306422800,-42438.48173491250,-35923.7681153507
115.0,-503359.3141038890,-204178.3172982080,-149847.82099203100,-102114.6806131520,-72546.30606913990,-60910.682142129900,-46963.07407438990,-46785.82282611630,-42438.79656413180,-35885.857795277400
116.0,-502249.2503812620,-203714.5405149550,-149538.48103037200,-102123.64805980900,-72442.2476033759,-60820.032109128000,-46966.82180678080,-46786.65222667550,-42439.114153621900,-35848.323633852400
117.0,-501149.3364461790,-203256.37717514100,-149232.1502342100,-102132.68190985300,-72339.27516829320,-60730.206465300500,-46970.595858623200,-46787.488501841100,-42439.434503689100,-35811.15887451600
118.0,-500059.38640501200,-202803.71036402400,-148928.77336246600,-102141.78189449600,-72237.36865214700,-60641.19057306430,-46974.396082690900,-46788.3316453157,-42439.7576145975,-35774.356940097900
119.0,-498979.2193970160,-202356.42661943600,-148628.29664165400,-102150.94774298800,-72136.50848573230,-60552.97017495240,-46978.22233068760,-46789.181650763900,-42440.08348662430,-35737.911426534300
120.0,-497908.6593545860,-201914.41577507200,-148330.6676974580,-102160.17918237600,-72036.675617414,-60465.53137547200,-46982.074453109400,-46790.038511809200,-42440.412120057400,-35701.81609471650
121.0,-496847.5348935690,-201477.5708630330,-148035.83552381200,-102169.47593775700,-71937.8515011548,-60378.86063390560,-46985.95229931370,-46790.90222205950,-42440.74351518430,-35666.0648671195
122.0,-495795.6790424460,-201045.78794916700,-147743.7504055730,-102178.83773178400,-71840.01806851630,-60292.944743420700,-46989.855717353900,-46791.77277506170,-42441.07767228290,-35630.65181845190
123.0,-494752.92927707900,-200618.9661027990,-147454.36392819700,-102188.26428536600,-71743.15773117010,-60207.77083567110,-46993.78455427790,-46792.65016432960,-42441.41459165080,-35595.571177373700
124.0,-493719.1269571090,-200197.0071099540,-147167.62881766700,-102197.7553162570,-71647.25332366600,-60123.32633517870,-46997.738655429700,-46793.53438330910,-42441.7542735714,-35560.817306504100
125.0,-492694.11766597000,-199779.81557916100,-146883.49903666000,-102207.31054056600,-71552.28813652840,-60039.598989478200,-47001.717865243600,-46794.42542543340,-42442.09671833300,-35526.38471521230
126.0,-491677.7507673010,-199367.2987107600,-146601.92965827400,-102216.92967174800,-71458.24587103210,-59956.57683326240,-47005.72202669760,-46795.323284055300,-42442.44192624140,-35492.2680438698
127.0,-490669.8793758540,-198959.36624682800,-146322.8768575260,-102226.61242088900,-71365.11063550650,-59874.24818741750,-47009.75098142070,-46796.227952513500,-42442.78989758700,-35458.462063206300
128.0,-489670.3602257410,-198555.93037875500,-146046.29787362100,-102236.3584966350,-71272.86693129290,-59792.60164932580,-47013.80456977310,-46797.139424068400,-42443.140632666500,-35424.961669851000
129.0,-488679.053558406,-198156.90566450300,-145772.1509776600,-102246.1676051920,-71181.49964074860,-59711.6260846332,-47017.88263075280,-46798.057691935200,-42443.49413178040,-35391.76188259270
130.0,-487695.8230365400,-197762.20895881700,-145500.3954479790,-102256.03945045400,-71090.99401791620,-59631.310621354,-47021.98500206090,-46798.982749275200,-42443.850395244300,-35358.85783962640
131.0,-486720.535539911,-197371.7592944970,-145230.9915115770,-102265.97373355100,-71001.33566725920,-59551.64463371530,-47026.111519936600,-46799.91458922190,-42444.20942334180,-35326.24479134880
132.0,-485753.0612808020,-196985.47790085200,-144963.90037655900,-102275.97015367300,-70912.51055445980,-59472.617753123200,-47030.26201953200,-46800.853204815300,-42444.571216394900,-35293.918104918500
133.0,-484793.2735138950,-196603.28805133300,-144699.0841493900,-102286.02840735,-70824.5049768433,-59394.219844762600,-47034.43633453470,-46801.798589085,-42444.93577472850,-35261.87325390640
134.0,-483841.0484695180,-196225.11500656500,-144436.5058150180,-102296.14818861300,-70737.30555558100,-59316.44100276430,-47038.634297269400,-46802.75073496120,-42445.30309862350,-35230.105816106000
135.0,-482896.2654136340,-195850.8860152390,-144176.1292543600,-102306.32918945300,-70650.89924192440,-59239.27155670250,-47042.85573894190,-46803.7096353761,-42445.673188407900,-35198.611476209200
136.0,-481958.80641972900,-195480.53018789200,-143917.91917784500,-102316.57109939500,-70565.27329245030,-59162.702052742300,-47047.1004894336,-46804.67528315360,-42446.046044404700,-35167.38601730770
137.0,-481028.55634815900,-195113.9784656720,-143661.84111984600,-102326.87360569400,-70480.41526716870,-59086.723253138900,-47051.36837734890,-46805.64767110650,-42446.42166690170,-35136.425320653000
138.0,-480105.4027288730,-194751.16354731500,-143407.8614045670,-102337.23639325800,-70396.31301700520,-59011.32612698240,-47055.659230008200,-46806.626791976000,-42446.800056261,-35105.72536153280
139.0,-479189.2358659990,-194392.019908722,-143155.94717506800,-102347.6591453770,-70312.95469352830,-58936.501859989900,-47059.97287388400,-46807.61263847670,-42447.181212778600,-35075.28221326340
140.0,-478279.948429597,-194036.48361040400,-142906.06627722500,-102358.14154239100,-70230.32870754740,-58862.241820628000,-47064.309133777200,-46808.60520322760,-42447.565136787400,-35045.09203246380
141.0,-477377.4356553920,-193684.49236018600,-142658.18731556900,-102368.68326279500,-70148.42374864780,-58788.537577858200,-47068.66783352880,-46809.60447882790,-42447.951828600500,-35015.151066592400
142.0,-476481.5952237060,-193335.9854409230,-142412.27961831300,-102379.28398317300,-70067.22877216260,-58715.38089149310,-47073.04879591040,-46810.610457808900,-42448.341288564300,-34985.45564960310
143.0,-475592.3271415350,-192990.90364315900,-142168.3132035530,-102389.94337791800,-69986.7329872278,-58642.7637029473,-47077.45184245730,-46811.623132669400,-42448.733517007800,-34956.00219790630
144.0,-474709.53370884300,-192649.18923092500,-141926.25876901100,-102400.66111940800,-69906.92585258350,-58570.6781330324,-47081.87679367020,-46812.64249584510,-42449.12851424560,-34926.78720922020
145.0,-473833.1194378370,-192310.78589035300,-141686.08766860900,-102411.43687800000,-69827.79706806540,-58499.11647569920,-47086.32346891120,-46813.66853973630,-42449.526280626800,-34897.80725976140
146.0,-472962.9910049990,-191975.63869258500,-141447.77189831100,-102422.27032209000,-69749.33656929110,-58428.07119458870,-47090.79168645590,-46814.70125665450,-42449.926816479800,-34869.05900270190
147.0,-472099.057184809,-191643.69404901400,-141211.2840768080,-102433.16111816500,-69671.53452055110,-58357.534918002100,-47095.28126351740,-46815.74063889000,-42450.33012215720,-34840.53916580770
148.0,-471241.2286896950,-191314.8996290370,-140976.59739983700,-102444.108930154,-69594.38129829020,-58287.50042582410,-47099.792016003900,-46816.786678671100,-42450.73619799830,-34812.24454569150
149.0,-470389.41855447200,-190989.20450391300,-140743.68574728300,-102455.11342208800,-69517.8675291602,-58217.96068255350,-47104.323759775500,-46817.83936819590,-42451.145044318800,-34784.1720222314
150.0,-469543.54122212100,-190666.5587527620,-140512.52342623400,-102466.17425313700,-69441.98399794960,-58148.90876058590,-47108.87630807530,-46818.898699548,-42451.55666149290,-34756.31852476700
151.0,-468703.5133703410,-190346.91379097400,-140283.08540198300,-102477.2910826630,-69366.72173008720,-58080.33791041910,-47113.44947427530,-46819.964664826300,-42451.97104985220,-34728.68106292970
152.0,-467869.25329966700,-190030.22210313800,-140055.34712563100,-102488.46356707400,-69292.07192972410,-58012.24150940870,-47118.04307012900,-46821.0372560176,-42452.38820975200,-34701.2567040448
153.0,-467040.681195757,-189716.4373378210,-139829.2846071050,-102499.69136162300,-69218.0260056951,-57944.613084294000,-47122.65690675340,-46822.116465095200,-42452.808141547700,-34674.042582986900
154.0,-466217.71882644800,-189405.51417133100,-139604.87433000100,-102510.97411886500,-69144.57554112530,-57877.446286249800,-47127.29079381970,-46823.20228393860,-42453.23084557320,-34647.0358911874
155.0,-465400.2896943840,-189097.40835606200,-139382.0932929610,-102522.31149000300,-69071.71230765570,-57810.734903817700,-47131.94454025060,-46824.29470440280,-42453.65632219170,-34620.233882144700
156.0,-464588.3188590160,-188792.07663720600,-139160.9189595990,-102533.70312392200,-68999.4282477103,-57744.47284839970,-47136.61795375750,-46825.3937182309,-42454.084571775200,-34593.63386514410
157.0,-463781.73290982600,-188489.4767296690,-138941.32925044100,-102545.14866743900,-68927.7154713471,-57678.65415235200,-47141.31084088340,-46826.49931715190,-42454.515594660100,-34567.233204259400
158.0,-462980.4600056810,-188189.56732356700,-138723.30255331900,-102556.64776570700,-68856.56625982100,-57613.2729726312,-47146.02300732840,-46827.61149279110,-42454.94939122370,-34541.02931996580
159.0,-462184.4296513470,-187892.30798249200,-138506.81766001000,-102568.20006112600,-68785.97304298340,-57548.32357212990,-47150.75425731460,-46828.73023673590,-42455.38596182230,-34515.0196809116
160.0,-461393.5729041430,-187597.6592169990,-138291.853823942,-102579.8051948750,-68715.92841944400,-57483.800337630800,-47155.504394371800,-46829.85554046360,-42455.825306807000,-34489.201811648300
161.0,-460607.8221072320,-187305.582366617,-138078.39068457900,-102591.4628054770,-68646.42512968580,-57419.69775738290,-47160.27322067940,-46830.98739543470,-42456.267426577200,-34463.57328283360
161.33451524390200,-460346.1046212190,-187208.44568749400,-138007.31550007800,-102595.37410408500,-68623.29481035520,-57398.34741872040,-47161.87260282900,-46831.36747896220,-42456.41594178400,-34455.0419966826
162.0,-459827.11094958100,-187016.03961468900,-137866.40828393200,-102603.17252932500,-68577.45606172130,-57356.01042652860,-47165.0605372509,-46832.125792985600,-42456.71232146730,-34438.131713577400
163.0,-459051.3744451600,-186728.99397065400,-137655.88706006100,-102614.93400090600,-68509.01424870850,-57292.73304562620,-47169.866144088500,-46833.27072440250,-42457.15999186390,-34412.87477065060
164.0,-458280.5488138890,-186444.4092132510,-137446.8078134620,-102626.74685210400,-68441.09285670070,-57229.860410809400,-47174.68983981890,-46834.42218085840,-42457.61043813630,-34387.80016422280
165.0,-457514.5715350190,-186162.249903072,-137239.1517212440,-102638.61071282300,-68373.68518972510,-57167.3874185453,-47179.5314220635,-46835.580153496500,-42458.063660659900,-34362.90564982700
166.0,-456753.3812614620,-185882.48134044,-137032.90031288600,-102650.52521056700,-68306.78468096050,-57105.309058648900,-47184.39068712550,-46836.74463333870,-42458.519659807500,-34338.18902531390
167.0,-455996.9178015470,-185605.06954947900,-136828.03546457900,-102662.48997057600,-68240.38489054080,-57043.620412962500,-47189.26743017560,-46837.91561131070,-42458.97843595870,-34313.6481302137
168.0,-455245.1220853530,-185329.98125709900,-136624.53938936700,-102674.50461574000,-68174.47950200660,-56982.316652749000,-47194.161445123,-46839.093078291900,-42459.43998950050,-34289.28084446560
169.0,-454497.9361484990,-185057.18387905900,-136422.39463214200,-102686.5687666760,-68109.06232035,-56921.39303744590,-47199.07252469410,-46840.27702502050,-42459.90432078790,-34265.08508799030
170.0,-453755.30305231100,-184786.64548044100,-136221.58404699500,-102698.68204126800,-68044.12726377850,-56860.844908233400,-47204.0004602088,-46841.467442178400,-42460.37143023950,-34241.05881768110
171.0,-453017.1669412990,-184518.33479282300,-136022.09081263600,-102710.8440553990,-67979.66836937640,-56800.667692999300,-47208.945041949400,-46842.664320338500,-42460.84131821900,-34217.200029663000
172.0,-452283.4729650000,-184252.22117459900,-135823.89841030400,-102723.0544224510,-67915.67978473700,-56740.85690000110,-47213.906058878500,-46843.86764995730,-42461.313985127600,-34193.506756355900
173.0,-451554.1672243690,-183988.27458377900,-135626.9906082290,-102735.31275310400,-67852.15576244840,-56681.40811335750,-47218.88329859510,-46845.07742143010,-42461.78943134140,-34169.97706449540
174.0,-450829.1968147820,-183726.46559001800,-135431.35147354600,-102747.61865581200,-67789.0906645964,-56622.31699707410,-47223.876547558900,-46846.293624996500,-42462.267657245400,-34146.60905699880
175.0,-450108.50976039000,-183466.7653405580,-135236.96535310400,-102759.97173652200,-67726.47895533750,-56563.579289456600,-47228.88559083340,-46847.51625081780,-42462.74866325960,-34123.40087029850
176.0,-449392.0550046430,-183209.14555091200,-135043.81687072300,-102772.37159861100,-67664.31519993540,-56505.190802612900,-47233.91021235880,-46848.74528897300,-42463.23244974870,-34100.3506741243
177.0,-448679.7823819240,-182953.5784888040,-134851.8909187900,-102784.81784304900,-67602.59406195780,-56447.147420069400,-47238.95019467360,-46849.98072937090,-42463.719017122700,-34077.45667051100
178.0,-447971.6426263670,-182700.036971188,-134661.17266038900,-102797.31006849000,-67541.31030360280,-56389.44509781370,-47244.00531921400,-46851.22256186600,-42464.20836578070,-34054.71709413560
179.0,-447267.58729013500,-182448.49432693300,-134471.64750600200,-102809.84787071900,-67480.45877760390,-56332.07985738700,-47249.07536593450,-46852.4707761576,-42464.700496126600,-34032.130209358000
180.0,-446567.56883843300,-182198.9244288850,-134283.30113964200,-102822.43084380500,-67420.03443628370,-56275.047794152500,-47254.16011395380,-46853.725361863100,-42465.19540854380,-34009.694313693800
181.0,-445871.54037387300,-181951.30157966400,-134096.11944227700,-102835.0585774360,-67360.03230389880,-56218.345054114300,-47259.2593401087,-46854.986308421000,-42465.693103455000,-33987.40772757270
182.0,-445179.45605654000,-181705.6006741740,-133910.08860708400,-102847.73066152700,-67300.44751866520,-56161.96786943990,-47264.37282140810,-46856.25360521910,-42466.19358125250,-33965.26881027820
183.0,-444491.27066607700,-181461.79701946200,-133725.19501850200,-102860.44668173200,-67241.27528829720,-56105.91252172260,-47269.50033271900,-46857.52724149590,-42466.69684235300,-33943.275943254500
184.0,-443806.9397916260,-181219.86640747500,-133541.42530414500,-102873.20622172500,-67182.51090938340,-56050.17535801890,-47274.64164786720,-46858.807206346900,-42467.202887157000,-33921.42753756560
185.0,-443126.41977677400,-180979.78508680000,-133358.76631922300,-102886.0088627130,-67124.14976112330,-55994.75278639430,-47279.7965394668,-46860.093488738,-42467.711716076300,-33899.722031620300
186.0,-442449.6677024030,-180741.52975321400,-133177.20514136800,-102898.85418349200,-67066.18730394030,-55939.64127455830,-47284.964778964900,-46861.386077536400,-42468.22332952330,-33878.15789069030
187.0,-441776.6413713380,-180505.0775386830,-132996.72906610500,-102911.74176042300,-67008.61907753140,-55884.83734863510,-47290.14613655450,-46862.68496145700,-42468.737727911600,-33856.73360637330
188.0,-441107.29931540100,-180270.40600995900,-132817.32560845900,-102924.6711676730,-66951.4407014575,-55830.337593907600,-47295.34038136200,-46863.990129095200,-42469.25491166550,-33835.4476967993
189.0,-440441.6006942860,-180037.49312490300,-132638.98247445300,-102937.64197633900,-66894.64786474350,-55776.13864628170,-47300.54728098080,-46865.301568868200,-42469.77488118500,-33814.298702910600
190.0,-439779.50543877700,-179806.31728545100,-132461.6876006460,-102950.65375608700,-66838.23634034800,-55722.237204652000,-47305.76660235340,-46866.6192690977,-42470.297636891100,-33793.285193906900
191.0,-439120.9740888900,-179576.85726982700,-132285.42910884800,-102963.7060736790,-66782.20196856200,-55668.63001708450,-47310.99811093710,-46867.94321794940,-42470.82317923120,-33772.405761112400
192.0,-438465.9678518910,-179349.09225119800,-132110.19532180900,-102976.79849364600,-66726.54066265180,-55615.31388599690,-47316.241571144500,-46869.2734034382,-42471.351508581800,-33751.65902017370
193.0,-437814.4485718560,-179123.00178353700,-131935.97475467400,-102989.93057818400,-66671.24840591190,-55562.28566557600,-47321.4967462125,-46870.609813440900,-42471.882625408600,-33731.04361008560
194.0,-437166.3787446990,-178898.56580290900,-131762.7561184380,-103003.10188750400,-66616.32125275690,-55509.542263075200,-47326.76339847640,-46871.95243567550,-42472.41653011070,-33710.55819357230
195.0,-436521.7214234710,-178675.76458770700,-131590.52829412400,-103016.31197877100,-66561.75531937310,-55457.080631114000,-47332.0412887434,-46873.30125770870,-42472.953223123100,-33690.201453716100
196.0,-435880.4403316290,-178454.57879967800,-131419.2803629890,-103029.5604077960,-66507.54679469780,-55404.897777031500,-47337.33017721070,-46874.65626697860,-42473.49270487020,-33669.97209819960
197.0,-435242.4997433020,-178234.9894335290,-131249.00157358800,-103042.84672761800,-66453.69192838390,-55352.99075298580,-47342.62982273200,-46876.0174507217,-42474.034975792500,-33649.86885468250
198.0,-434607.8645673940,-178016.9778473730,-131079.68136456200,-103056.17048985500,-66400.18703911280,-55301.35666314500,-47347.939983550700,-46877.38479606250,-42474.58003631260,-33629.890474233400
199.0,-433976.5001364720,-177800.52567642900,-130911.30930651300,-103069.53124184200,-66347.02849324750,-55249.9926459367,-47353.26041572340,-46878.75828989640,-42475.12788687350,-33610.035723139
200.0,-433348.3725018720,-177585.61494696600,-130743.8751821990,-103082.9285311060,-66294.21273451010,-55198.895898859800,-47358.59087557240,-46880.13791901590,-42475.67852789010,-33590.30339429540
201.0,-432723.448252946,-177372.22800132800,-130577.3689372610,-103096.36190279500,-66241.73626551270,-55148.06366356770,-47363.931118264900,-46881.52367004260,-42476.23195980790,-33570.69230025930
202.0,-432101.6943847970,-177160.34744457900,-130411.78064310400,-103109.8308982430,-66189.59563447230,-55097.493214477300,-47369.28089711760,-46882.915529350100,-42476.788183083400,-33551.201268290500
203.0,-431483.07852111500,-176949.9562282690,-130247.10055811700,-103123.33505802600,-66137.78745743190,-55047.18187782170,-47374.63996517330,-46884.313483238400,-42477.347198121400,-33531.8291487783
204.0,-430867.5687666710,-176741.03759088100,-130083.319086705,-103136.87392023300,-66086.30840345040,-54997.12701918740,-47380.008074276900,-46885.71751773720,-42477.909005395900,-33512.57480979320
205.0,-430255.1337565540,-176533.57507413100,-129920.42679262100,-103150.44702120700,-66035.15519930780,-54947.32604774380,-47385.38497554160,-46887.1276187606,-42478.4736053288,-33493.43713881290
206.0,-429645.74257416800,-176327.55248892600,-129758.41437621800,-103164.05389462800,-65984.32462128700,-54897.77640931710,-47390.77041879050,-46888.54377200510,-42479.04099836440,-33474.415039723600
207.0,-429039.36482775200,-176122.95394229200,-129597.2726950390,-103177.69407267200,-65933.81350260440,-54848.475593009700,-47396.16415326820,-46889.96596295390,-42479.61118496070,-33455.50743574280
208.0,-428435.9705800120,-175919.76380877000,-129436.99274439900,-103191.36708529400,-65883.61872650330,-54799.4211251666,-47401.56592709630,-46891.39417694540,-42480.18416555480,-33436.71326675290
209.0,-427835.5304012670,-175717.9667476090,-129277.56567169200,-103205.0724609820,-65833.73723129830,-54750.6105740786,-47406.97548787630,-46892.828399111500,-42480.75994059900,-33418.031491332200
210.0,-427238.0152173400,-175517.54764247700,-129118.98273430600,-103218.80972486100,-65784.1659950513,-54702.04153695580,-47412.39258159870,-46894.268614315200,-42481.338510544600,-33399.46108094990
211.0,-426643.3964695180,-175318.4916610820,-128961.23534338400,-103232.57840096400,-65734.90205155980,-54653.7116537168,-47417.816953828200,-46895.714807275400,-42481.9198758357,-33381.0010261403
212.0,-426051.64607689800,-175120.78423845000,-128804.31505322500,-103246.37801213000,-65685.94248655750,-54605.618603728900,-47423.24834964840,-46897.16696251350,-42482.50403693650,-33362.650335087700
213.0,-425462.7363106100,-174924.4110263610,-128648.21352650800,-103260.20807798200,-65637.28442485420,-54557.76009523770,-47428.686512692800,-46898.62506426200,-42483.090994277000,-33344.40802870890
214.0,-424876.639928126,-174729.3579434830,-128492.92257086600,-103274.06811735700,-65588.92504394820,-54510.13387673190,-47434.13118631620,-46900.08909661140,-42483.68074833930,-33326.2731460132
215.0,-424293.3300073760,-174535.61110947500,-128338.43409345700,-103287.95764565500,-65540.86155714450,-54462.73772303500,-47439.582112283800,-46901.55904335620,-42484.273299562200,-33308.2447376479
216.0,-423712.78015011300,-174343.15692105100,-128184.7401560750,-103301.87617832200,-65493.09123387210,-54415.56945249590,-47445.039032553600,-46903.03488812770,-42484.868648416300,-33290.32187365560
217.0,-423134.9642308630,-174151.98195417100,-128031.83290645800,-103315.82322693300,-65445.611374495600,-54368.62690575660,-47450.501687288000,-46904.516614241100,-42485.46679536100,-33272.503633990600
218.0,-422559.85661281800,-173962.07304507000,-127879.7046370400,-103329.79830289900,-65398.41933189090,-54321.90796412720,-47455.96981671080,-46906.00420484420,-42486.067740852400,-33254.789116700600
219.0,-421987.4319470250,-173773.41721123600,-127728.34772990200,-103343.80091415000,-65351.512491155200,-54275.410532583600,-47461.44315947980,-46907.49764277560,-42486.671485356800,-33237.177430333400
220.0,-421417.66533726000,-173586.00171349500,-127577.75470154600,-103357.8305681670,-65304.88828619080,-54229.132553752800,-47466.9214542136,-46908.99691065160,-42487.278029318200,-33219.667700205000
221.0,-420850.5321662590,-173399.81398744800,-127427.91815534900,-103371.88676913400,-65258.544182127400,-54183.071993305200,-47472.404438003800,-46910.50199081520,-42487.88737323020,-33202.25906177290
222.0,-420286.0083412790,-173214.84173610300,-127278.83084823000,-103385.9690223350,-65212.47769998710,-54137.2268606517,-47477.89184874200,-46912.01286540290,-42488.499517540700,-33184.95067011760
223.0,-419724.0698920680,-173031.07277409000,-127130.4855808930,-103400.07682720000,-65166.686375989800,-54091.59517509090,-47483.38342150640,-46913.5295161608,-42489.11446273310,-33167.741684429100
224.0,-419164.6933079430,-172848.49515588100,-126982.87528966400,-103414.20968335300,-65121.167795717600,-54046.17499427740,-47488.878891691100,-46915.05192461830,-42489.73220925130,-33150.631281003600
225.0,-418607.8554507870,-172667.09714035200,-126835.99302221600,-103428.36708935600,-65075.919585052900,-54000.96440691810,-47494.3779943676,-46916.58007207620,-42490.352757595100,-33133.618649971300
226.0,-418053.5333950340,-172486.86712873600,-126689.83189425600,-103442.54853976500,-65030.939394096800,-53955.96151926670,-47499.88046276460,-46918.113939413100,-42490.97610821260,-33116.702989040700
227.0,-417501.7046779440,-172307.79375848900,-126544.38515711000,-103456.75352999100,-64986.2249223184,-53911.1644762901,-47505.3860307952,-46919.653507326800,-42491.60226158700,-33099.8835132693
228.0,-416952.3469795880,-172129.86577987200,-126399.64611077900,-103470.98155024900,-64941.773886189300,-53866.5714347321,-47510.89442995010,-46921.198756092200,-42492.231218198700,-33083.15944262780
229.0,-416405.43847259800,-171953.07218858400,-126255.60819859100,-103485.232092604,-64897.584054566800,-53822.18059260470,-47516.405392899,-46922.74966578950,-42492.86297850640,-33066.530015591400
230.0,-415860.95751101300,-171777.40210524500,-126112.26492264800,-103499.5046448910,-64853.65321704490,-53777.990162942200,-47521.918650374600,-46924.306216076800,-42493.49754300690,-33049.99447708500
231.0,-415318.88277644900,-171602.84482969900,-125969.60988334100,-103513.798693732,-64809.97919868250,-53733.99838623970,-47527.43393276380,-46925.868386325600,-42494.13491215580,-33033.55208414540
232.0,-414779.19323937300,-171429.38982566000,-125827.6367685960,-103528.113723926,-64766.559856114400,-53690.20352714520,-47532.95096978370,-46927.43615554460,-42494.77508644130,-33017.202104416900
233.0,-414241.86815441500,-171257.02671767100,-125686.33935253800,-103542.44921841300,-64723.393077072800,-53646.60387414050,-47538.46949044830,-46929.00950239080,-42495.418066344900,-33000.943816068000
234.0,-413706.8870542140,-171085.74528730400,-125545.71149357900,-103556.80465832100,-64680.4767795584,-53603.19773898450,-47543.98922310620,-46930.588405191500,-42496.063852347500,-32984.77650745970
235.0,-413174.2297441510,-170915.5354701980,-125405.74713283300,-103571.17952295000,-64637.80891134290,-53559.9834563253,-47549.50989548780,-46932.17284186330,-42496.71244493150,-32968.699476951400
236.0,-412643.8762953320,-170746.3873523180,-125266.44029228100,-103585.5732897840,-64595.387449293800,-53516.95938322010,-47555.031234611100,-46933.762789963400,-42497.36384457780,-32952.71203276890
237.0,-412115.8070423310,-170578.29116791000,-125127.78507361700,-103599.9854344170,-64553.21039888510,-53474.12389879660,-47560.55296690460,-46935.35822665310,-42498.01805177080,-32936.813492727000
238.0,-411590.0025754180,-170411.23729570300,-124989.77565634600,-103614.41543066200,-64511.275793564800,-53431.47540378370,-47566.07481808370,-46936.95912869320,-42498.675067005800,-32921.0031840977
239.0,-411066.443731566,-170245.21625443100,-124852.40629503100,-103628.8627503380,-64469.58169369030,-53389.01231967370,-47571.59651321840,-46938.565472455200,-42499.334890743800,-32905.2804431606
240.0,-410545.1116318830,-170080.21871615700,-124715.67132924000,-103643.32686434400,-64428.12619038250,-53346.73309190920,-47577.11777719630,-46940.17723386310,-42499.99752349110,-32889.644616797
241.0,-410025.9875531530,-169916.23545595100,-124579.56514895300,-103657.80723964200,-64386.90739217650,-53304.63617922340,-47582.6383331946,-46941.79438839950,-42500.662965749300,-32874.095057262500
242.0,-409509.05310396300,-169753.25741880400,-124444.08224164200,-103672.30334367200,-64345.92344332500,-53262.72006828080,-47588.157904958500,-46943.41691113850,-42501.3312179779,-32858.63112935380
243.0,-408994.2900785470,-169591.27566256900,-124309.21715289700,-103686.81464089700,-64305.172508494800,-53220.983261543800,-47593.67621505140,-46945.04477667480,-42502.00228070000,-32843.252204499900
244.0,-408481.6805080780,-169430.2813761190,-124174.96450010800,-103701.34059411400,-64264.652777977800,-53179.424281581900,-47599.192985513400,-46946.677959134,-42502.676154366600,-32827.95766279480
245.0,-407971.2066490710,-169270.26587554000,-124041.31896914800,-103715.88066434900,-64224.36246680440,-53138.041670105600,-47604.70793780650,-46948.316432183900,-42503.35283949420,-32812.74689266740
246.0,-407462.85097915500,-169111.22060019000,-123908.2753131810,-103730.43431082100,-64184.2998138918,-53096.83398763940,-47610.2207928575,-46949.96016896600,-42504.032336590500,-32797.61929059420
247.0,-406956.5961924950,-168953.13711079200,-123775.82835122100,-103745.00099094600,-64144.46308175590,-53055.799813148900,-47615.731270958500,-46951.609142132600,-42504.71464613300,-32782.574260997500
248.0,-406452.4251959790,-168796.00708712300,-123643.97296705300,-103759.58016030800,-64104.85055597260,-53014.93774377300,-47621.23909189390,-46953.263323806800,-42505.399768614300,-32767.61121606130
249.0,-405950.32109911100,-168639.82232301200,-123512.70410635100,-103774.17127254000,-64065.460544129700,-52974.24639395630,-47626.7439747818,-46954.92268559470,-42506.08770452550,-32752.72957533690
250.0,-405450.2672582980,-168484.57474359200,-123382.01678848800,-103788.77378054200,-64026.29138048740,-52933.724399273500,-47632.24563875080,-46956.5871985588,-42506.77845437500,-32737.928767603300
251.0,-404952.2471492130,-168330.25635441500,-123251.90607207300,-103803.38713332100,-63987.341412629700,-52893.370405582800,-47637.74380132910,-46958.256833128400,-42507.47201867350,-32723.208225640000
252.0,-404456.24452446800,-168176.8593015020,-123122.36709724900,-103818.01078013200,-63948.60901762120,-52853.18308247570,-47643.2381805428,-46959.93155925410,-42508.16839788790,-32708.567392624300
253.0,-403962.2432978030,-168024.37582685100,-122993.39505444700,-103832.64416756000,-63910.09259032450,-52813.16111344760,-47648.7284934674,-46961.61134619630,-42508.867592536400,-32694.005717506300
254.0,-403470.227580155,-167872.79828062800,-122864.98519394900,-103847.28674060700,-63871.790546764300,-52773.30319896170,-47654.214456771,-46963.296162688100,-42509.569603123500,-32679.5226563604
255.0,-402980.18167201700,-167722.11911850000,-122737.13282374700,-103861.9379425460,-63833.70132357150,-52733.60805590570,-47659.695786623100,-46964.98597676950,-42510.27443012880,-32665.117672262000
256.0,-402492.09005988600,-167572.33089903700,-122609.8333084890,-103876.59721491100,-63795.82337740200,-52694.07441724000,-47665.17219876280,-46966.68075586350,-42510.98207408250,-32650.790234992700
257.0,-402005.93741360900,-167423.4262822400,-122483.08206858100,-103891.26399745700,-63758.15518472050,-52654.701031827300,-47670.64340842960,-46968.380466723100,-42511.692535465300,-32636.53982102090
258.0,-401521.70858339200,-167275.39802711800,-122356.87457945900,-103905.93772853000,-63720.69524143680,-52615.48666424200,-47676.109130515100,-46970.085075396100,-42512.405814803200,-32622.365913351300
259.0,-401039.38859602700,-167128.23899087300,-122231.20637024300,-103920.61784445300,-63683.44206248880,-52576.43009441980,-47681.56907942960,-46971.79454726350,-42513.1219125606,-32608.26800136870
260.0,-400558.9626531490,-166981.94212706300,-122106.07302332600,-103935.30378009300,-63646.394181723200,-52537.53011755030,-47687.0229691994,-46973.508846981400,-42513.84082927120,-32594.245580877200
261.0,-400080.41612753400,-166836.50048285700,-121981.47017327100,-103949.99496851500,-63609.55015125250,-52498.78554385710,-47692.470513436900,-46975.22793841400,-42514.56256544980,-32580.298153767800
262.0,-399603.7345790440,-166691.90720584900,-121857.3935108320,-103964.69084183400,-63572.908543375700,-52460.195199858500,-47697.91142565640,-46976.9517847332,-42515.287121580200,-32566.425228856800
263.0,-399128.90369973800,-166548.1555213110,-121733.83876844300,-103979.39082939800,-63536.46794460620,-52421.75792388470,-47703.345418497300,-46978.68034827220,-42516.01449816960,-32552.626319552800
264.0,-398655.90935916200,-166405.23874953000,-121610.80173199500,-103994.09435937100,-63500.22696040460,-52383.47256982110,-47708.772204454400,-46980.413590557000,-42516.744695741100,-32538.900945724000
265.0,-398184.73760626,-166263.1503064620,-121488.27824130200,-104008.80085892600,-63464.184215586400,-52345.338007405700,-47714.191495972700,-46982.151472298500,-42517.477714786300,-32525.24863382220
266.0,-397715.3746348860,-166121.8836890920,-121366.26418091700,-104023.50975322600,-63428.3383503764,-52307.35311923250,-47719.60300499120,-46983.89395335240,-42518.213555830500,-32511.668915428400
267.0,-397247.8067978780,-165981.43248054600,-121244.75548360900,-104038.22046595600,-63392.68802202330,-52269.51680207390,-47725.00644315380,-46985.64099267830,-42518.952219358000,-32498.161327877900
268.0,-396782.0206027460,-165841.79034872600,-121123.74812927800,-104052.93241927700,-63357.23190437120,-52231.82796647970,-47730.401521863200,-46987.39254833780,-42519.69370590250,-32484.725414040800
269.0,-396318.00271042600,-165702.9510441430,-121003.23814445700,-104067.64503390500,-63321.96868756580,-52194.28553674370,-47735.78795227290,-46989.14857747230,-42520.43801594360,-32471.360722342100
270.0,-395855.73993083100,-165564.90839845200,-120883.22160103400,-104082.35772900100,-63286.897077626800,-52156.88845053740,-47741.165445288600,-46990.90903621860,-42521.185150028200,-32458.066806509200
271.0,-395395.21921713700,-165427.65632179700,-120763.69461469700,-104097.06992215700,-63252.01579589860,-52119.63565848040,-47746.53371153160,-46992.67387975160,-42521.93510864740,-32444.84322538120
272.0,-394936.4276937970,-165291.18881254900,-120644.65335229500,-104111.78103034500,-63217.32358184500,-52082.526126536800,-47751.89246178220,-46994.44306224250,-42522.68789230350,-32431.689544075900
273.0,-394479.35259899100,-165155.49993585400,-120526.09401630600,-104126.49046819700,-63182.819187204400,-52045.558831174000,-47757.24140627610,-46996.216536773200,-42523.443501525200,-32418.60533162460
274.0,-394023.981333346,-165020.58384045100,-120408.01285796700,-104141.19764952900,-63148.50138071040,-52008.7327635398,-47762.5802552856,-46997.994255357300,-42524.201936812400,-32405.590162951700
275.0,-393570.3014007260,-164886.43473643900,-120290.40616113900,-104155.90198570700,-63114.36894216190,-51972.046924464300,-47767.908718436900,-46999.77616888420,-42524.963198679500,-32392.643616465300
276.0,-393118.3004925890,-164753.0469273610,-120173.27026493600,-104170.60288832900,-63080.42067127890,-51935.500331676100,-47773.22650602530,-47001.5622270939,-42525.72728764120,-32379.765277522000
277.0,-392667.9664137200,-164620.41478044900,-120056.60154380400,-104185.29976697900,-63046.655379607400,-51899.092013516100,-47778.53332787780,-47003.35237854800,-42526.494204211300,-32366.954735401400
278.0,-392219.2871031850,-164488.5327355300,-119940.39641286500,-104199.99202997300,-63013.07189311620,-51862.82101078500,-47783.82889375650,-47005.146570579300,-42527.26394890210,-32354.211584190700
279.0,-391772.25063246600,-164357.39530256500,-119824.65132758800,-104214.67908413300,-62979.66905147570,-51826.68637659920,-47789.112913269300,-47006.944749262400,-42528.03652221770,-32341.535422551100
280.0,-391326.8452069030,-164226.99706199700,-119709.36278389000,-104229.36033575900,-62946.44570860450,-51790.68717659760,-47794.38509628430,-47008.746859359800,-42528.8119246788,-32328.925854030800
281.0,-390883.0591739460,-164097.33266888400,-119594.52732044900,-104244.03518988800,-62913.400733414400,-51754.822489631500,-47799.64515268830,-47010.552844299700,-42529.59015679990,-32316.38248723060
282.0,-390440.88094852000,-163968.39682242300,-119480.14149852100,-104258.70304847200,-62880.533001725900,-51719.09140155660,-47804.89279139410,-47012.36264608170,-42530.371219094800,-32303.904932780900
283.0,-390000.2991560030,-163840.184320964,-119366.20194022200,-104273.36331526500,-62847.84141163240,-51683.493017320200,-47810.12772282420,-47014.176205352,-42531.15511207120,-32291.49280923890
284.0,-389561.3024931810,-163712.690008619,-119252.7052911700,-104288.01539114200,-62815.324868645300,-51648.02644929780,-47815.34965655360,-47015.99346120740,-42531.94183625500,-32279.145737390700
285.0,-389123.8797894810,-163585.90879767100,-119139.6482369170,-104302.65867622400,-62782.9822921254,-51612.69082248710,-47820.55830240290,-47017.81435125980,-42532.731392131100,-32266.863342698400
286.0,-388688.0199956950,-163459.8356646050,-119027.02749976200,-104317.29256961400,-62750.812614126200,-51577.485273639800,-47825.75337033000,-47019.638811526100,-42533.523780249100,-32254.645254955400
287.0,-388253.7121808470,-163334.4656479740,-118914.83983792900,-104331.91646937200,-62718.81477902720,-51542.40895100140,-47830.93457038740,-47021.46677640230,-42534.3190011046,-32242.491108035300
288.0,-387820.94553112500,-163209.79384852900,-118803.08204507800,-104346.52977257600,-62686.98774353670,-51507.46101434190,-47836.10161276610,-47023.298178610600,-42535.11705521680,-32230.40053995940
289.0,-387389.70934741800,-163085.81542666200,-118691.75094983400,-104361.13187528300,-62655.33047606670,-51472.64063477120,-47841.25420779800,-47025.13294910870,-42535.91794310040,-32218.37319268470
290.0,-386959.9930260370,-162962.52559576000,-118580.84341037400,-104375.72217183000,-62623.84195502210,-51437.94699320540,-47846.392065638800,-47026.971017045900,-42536.72166527290,-32206.408711397200
291.0,-386531.78616391500,-162839.9196625190,-118470.35634218400,-104390.30005931500,-62592.52118006460,-51403.379289166100,-47851.514898412900,-47028.81230985490,-42537.52822222940,-32194.50674896950
292.0,-386105.0783238110,-162717.99293456600,-118360.28665625300,-104404.86492795200,-62561.367146401100,-51368.936721318200,-47856.62241554150,-47030.65675280250,-42538.33761449310,-32182.666955868800
293.0,-385679.8592851030,-162596.74081890800,-118250.6313248980,-104419.41617149100,-62530.37887240390,-51334.618508417600,-47861.714328884700,-47032.50426937200,-42539.1498425882,-32170.88899097780
294.0,-385256.11890235600,-162476.15876572800,-118141.38734449100,-104433.95318153600,-62499.555383845500,-51300.4238776024,-47866.790349893600,-47034.354780907300,-42539.9649070196,-32159.17251548210
295.0,-384833.8471387350,-162356.2422817290,-118032.55174427200,-104448.47534900500,-62468.89571786810,-51266.352067196800,-47871.8501903521,-47036.20820664650,-42540.78280830260,-32147.517194368800
296.0,-384413.0340624210,-162236.9869277200,-117924.12158525500,-104462.98206398100,-62438.39892227620,-51232.40232661280,-47876.89356235870,-47038.064463621700,-42541.60354694810,-32135.922696178900
297.0,-383993.6698437140,-162118.38831810400,-117816.09395949600,-104477.47271584000,-62408.06405543300,-51198.57391603210,-47881.92017832490,-47039.92346658290,-42542.4271234714,-32124.388693025000
298.0,-383575.74478699500,-162000.44213226200,-117708.4659983830,-104491.94669447900,-62377.89018962080,-51164.866109295900,-47886.92975166770,-47041.78512797010,-42543.25353838000,-32112.914861802600
299.0,-383159.2491927610,-161883.14406166500,-117601.23483609700,-104506.40338485800,-62347.87639609500,-51131.27818231050,-47891.921994084200,-47043.64935761660,-42544.08279219710,-32101.500878457400
300.0,-382744.1736044990,-161766.48990351100,-117494.39767501900,-104520.84217717300,-62318.02177165590,-51097.809433949000,-47896.89662050740,-47045.516063074400,-42544.91488541680,-32090.146428352600
301.0,-382330.5085729990,-161650.4754724550,-117387.95172315500,-104535.2624569000,-62288.32541361710,-51064.45916634640,-47901.85334436950,-47047.385149078600,-42545.749818573100,-32078.851196419
302.0,-381918.2447753500,-161535.0966417570,-117281.89422548400,-104549.6636112820,-62258.78643197540,-51031.226694853400,-47906.79188061880,-47049.2565177475,-42546.587592158400,-32067.614872032800
303.0,-381507.372974558,-161420.34933206300,-117176.22245352100,-104564.04502547900,-62229.403945600200,-50998.111344921500,-47911.71194399010,-47051.130068346,-42547.42820669030,-32056.437147490100
304.0,-381097.8840321510,-161306.22951316500,-117070.9337083580,-104578.40608466300,-62200.1770832471,-50965.11245322370,-47916.61324994660,-47053.00569721130,-42548.27166268140,-32045.317718347100
305.0,-380689.7689029380,-161192.7332030360,-116966.02531933900,-104592.74617354100,-62171.104983210300,-50932.229367231400,-47921.495514474800,-47054.883297670300,-42549.117960634900,-32034.256283376400
306.0,-380283.0186339430,-161079.8564664240,-116861.49464364700,-104607.06467638700,-62142.18679302830,-50899.4614453455,-47926.35845412250,-47056.76275990200,-42549.967101067600,-32023.25254438840
307.0,-379877.6243629370,-160967.59541437500,-116757.33906585200,-104621.36097707500,-62113.42166938450,-50866.808056851100,-47931.20178599440,-47058.64397082580,-42550.81908448170,-32012.306206281100
308.0,-379473.5773178050,-160855.94620421500,-116653.55599787700,-104635.63445907800,-62084.80877808550,-50834.268581975200,-47936.02522782000,-47060.5268139696,-42551.673911390500,-32001.416976940100
309.0,-379070.8688151730,-160744.90503780100,-116550.14287833600,-104649.88450553700,-62056.3472937277,-50801.84241189420,-47940.82849788610,-47062.41116934730,-42552.531582296000,-31990.584567187700
310.0,-378669.49025816300,-160634.46816120000,-116447.09717205600,-104664.11049926000,-62028.036399599000,-50769.528948775500,-47945.611315162300,-47064.296913345700,-42553.39209771710,-31979.808690745400
311.0,-378269.43313136700,-160524.63186237800,-116344.41636869900,-104678.31182254400,-61999.875287108000,-50737.32760534830,-47950.37339915430,-47066.183918527400,-42554.25545813890,-31969.089063920100
312.0,-377870.689041144,-160415.39248693300,-116242.09799317500,-104692.48785920600,-61971.86316019460,-50705.23780854180,-47955.11447086870,-47068.07205361630,-42555.12166409090,-31958.42540751900
313.0,-377473.2495936880,-160306.74638925200,-116140.13957377900,-104706.63798874100,-61943.99922166780,-50673.258989416000,-47959.83425006980,-47069.96118302200,-42555.99071605040,-31947.81744129420
314.0,-377077.10657059800,-160198.6900025880,-116038.53868800700,-104720.76159501100,-61916.2826930325,-50641.39059793130,-47964.532459453200,-47071.85116715790,-42556.862614546700,-31937.2648919002
315.0,-376682.2517870670,-160091.21978204000,-115937.29292551100,-104734.85805932700,-61888.71279842430,-50609.632091384700,-47969.208821284900,-47073.741861842300,-42557.737360069000,-31926.767486443500
316.0,-376288.677148079,-159984.33222690000,-115836.39990260900,-104748.9267633800,-61861.28877090210,-50577.98293921000,-47973.86305883620,-47075.633118380700,-42558.614953120100,-31916.324955118300
317.0,-375896.374638381,-159878.02387650300,-115735.8572597330,-104762.9670887360,-61834.00985141410,-50546.44262231330,-47978.49489618670,-47077.52478322930,-42559.49539420020,-31905.937030648700
318.0,-375505.3363036710,-159772.2913026430,-115635.66265640400,-104776.97841608600,-61806.87528663760,-50515.01063175660,-47983.10405780790,-47079.41669785250,-42560.378683823300,-31895.603447547600
319.0,-375115.55435155000,-159667.13114919900,-115535.8137977060,-104790.96013020700,-61779.884340351900,-50483.686477333200,-47987.6902709975,-47081.3086986998,-42561.26482247380,-31885.32394655580
320.0,-374727.02092796000,-159562.54004386600,-115436.30837549800,-104804.91160911900,-61753.036268185200,-50452.46966916850,-47992.25326069110,-47083.20061653780,-42562.153810653300,-31875.09826471410
321.0,-374339.7283586650,-159458.51469280600,-115337.14413183700,-104818.83223607300,-61726.33034486090,-50421.35973805080,-47996.792755105400,-47085.09227668290,-42563.045648854600,-31864.92614609810
322.0,-373953.66901106700,-159355.0518266170,-115238.31882266000,-104832.7213926730,-61699.765848620500,-50390.35622420580,-48001.308482650000,-47086.983498567200,-42563.94033758660,-31854.80733569770
322.6690304878050,-373696.0683087760,-159286.14445251100,-115172.38980626100,-104841.9957844930,-61682.07199671320,-50369.6731200183,-48004.31623816970,-47088.24844651030,-42564.540503363400,-31848.067180343100
323.0,-373568.8353293050,-159252.14821365900,-115139.8302269140,-104846.57846088800,-61673.34206521070,-50359.45868037750,-48005.800172706900,-47088.874095501300,-42564.8378773339,-31844.741580961600
324.0,-373185.2198304460,-159149.80065872000,-115041.67614547900,-104860.4028228220,-61647.058287487600,-50328.666671876900,-48010.26755563410,-47090.76387438440,-42565.738268594900,-31834.728631655400
325.0,-372802.8150965850,-159048.00599940800,-114943.85439931900,-104874.19385964400,-61620.913814145500,-50297.97977613690,-48014.71036224240,-47092.65263547500,-42566.641511858900,-31824.768239412700
326.0,-372421.6138029170,-158946.76111601200,-114846.36283619100,-104887.95095621400,-61594.90795356540,-50267.39758524690,-48019.128325915700,-47094.540172204100,-42567.547607608700,-31814.860159209400
327.0,-372041.60867285200,-158846.06291594800,-114749.19931958800,-104901.67349422700,-61569.04001803280,-50236.91970275120,-48023.521179546200,-47096.4262706187,-42568.4565563584,-31805.004147102000
328.0,-371662.79250190100,-158745.90834193900,-114652.36173454000,-104915.36085659200,-61543.309326969000,-50206.545745774400,-48027.888657422200,-47098.310709268500,-42569.368358559600,-31795.199961453400
329.0,-371285.15818280500,-158646.2943816460,-114555.84799416800,-104929.01242816100,-61517.715209570100,-50176.2753474569,-48032.23049571160,-47100.19325886510,-42570.28301474910,-31785.447364064300
330.0,-370908.69860907000,-158547.21802846200,-114459.65601458100,-104942.62759041300,-61492.256993481500,-50146.108149399100,-48036.546429867200,-47102.073681750500,-42571.20052536540,-31775.746115669900
331.0,-370533.4068167570,-158448.6763396380,-114363.78375171600,-104956.20572947200,-61466.93402165630,-50116.04381369080,-48040.83619849590,-47103.95173175070,-42572.12089091440,-31766.095982615300
332.0,-370159.2758662950,-158350.6663877460,-114268.22917053200,-104969.74622967500,-61441.74563837380,-50086.08201351500,-48045.09954024780,-47105.82715366690,-42573.044111888100,-31756.49673129150
333.0,-369786.29889062300,-158253.18528014300,-114172.99025753400,-104983.24847614300,-61416.6911948472,-50056.222437612800,-48049.336195119700,-47107.69968285740,-42573.97018874290,-31746.948130387400
334.0,-369414.4690610100,-158156.23014474700,-114078.06501178700,-104996.711853174,-61391.77004523370,-50026.46478784620,-48053.5459036393,-47109.56904477190,-42574.89912197210,-31737.449949304700
335.0,-369043.7797313040,-158059.7981884980,-113983.4514826100,-105010.13575218500,-61366.98156350630,-49996.80879159630,-48057.728410642700,-47111.43495485710,-42575.830912057100,-31728.001964900700
336.0,-368674.22412936700,-157963.88657295800,-113889.14768882200,-105023.51955474700,-61342.325107439900,-49967.25417666370,-48061.883457245200,-47113.297117284900,-42576.76555947610,-31718.60394713330
337.0,-368305.79568102300,-157868.49254403200,-113795.15170352800,-105036.86265059400,-61317.80005635960,-49937.80069870760,-48066.010789401500,-47115.15522524610,-42577.70306468430,-31709.255674050100
338.0,-367938.48781036500,-157773.61335208800,-113701.4616017280,-105050.16442656600,-61293.40578785290,-49908.44812513910,-48070.11015266580,-47117.00895996450,-42578.643428171900,-31699.956922615200
339.0,-367572.2940786670,-157679.24630764900,-113608.07549661000,-105063.4242747680,-61269.14169410470,-49879.196247220600,-48074.181295979000,-47118.857990427300,-42579.586650403800,-31690.70747515160
340.0,-367207.20800220800,-157585.38870766800,-113514.99149212800,-105076.64158180800,-61245.00716040450,-49850.044865623100,-48078.22396676290,-47120.70197233160,-42580.532731836500,-31681.507110777900
341.0,-366843.22322636300,-157492.03790536600,-113422.2077281490,-105089.81573924200,-61221.00158556380,-49820.99380543750,-48082.237915628700,-47122.54054792910,-42581.481672971000,-31672.35561358100
342.0,-366480.33342462400,-157399.19127039100,-113329.72235427600,-105102.94613764700,-61197.124370242600,-49792.04290847790,-48086.222893805600,-47124.37334507800,-42582.433474247300,-31663.25276796870
343.0,-366118.5323796790,-157306.8462202890,-113237.53355073200,-105116.03217160200,-61173.374926293400,-49763.19204072440,-48090.17865531490,-47126.19997672800,-42583.38813611960,-31654.198362352700
344.0,-365757.8138381480,-157215.00016224300,-113145.63949082800,-105129.0732308900,-61149.752659653400,-49734.441081058900,-48094.10495294360,-47128.02003979370,-42584.345659058600,-31645.19218240350
345.0,-365398.1716832790,-157123.6505628030,-113054.0383855840,-105142.06871118500,-61126.25699084490,-49705.78993631790,-48098.00154325450,-47129.833114858100,-42585.3060435234,-31636.234019153100
346.0,-365039.5998161430,-157032.79489959100,-112962.72845292400,-105155.0180067400,-61102.88734081820,-49677.23853232410,-48101.868183101900,-47131.6387649594,-42586.26928998100,-31627.323663374300
347.0,-364682.09221719500,-156942.43068638200,-112871.707933593,-105167.92051439300,-61079.643138303600,-49648.78681988490,-48105.70463156430,-47133.43653490720,-42587.23539885530,-31618.460908592800
348.0,-364325.6428681630,-156852.5554411430,-112780.9750711990,-105180.77562732700,-61056.52381024480,-49620.43476935030,-48109.51064706290,-47135.225950042400,-42588.20437064250,-31609.645547073900
349.0,-363970.2458651630,-156763.16673061900,-112690.52814045100,-105193.58274765700,-61033.528796145900,-49592.18238062110,-48113.28599310740,-47137.00651575460,-42589.176205735500,-31600.87737591640
350.0,-363615.8953802320,-156674.2621577070,-112600.36543858700,-105206.34127610700,-61010.65754236550,-49564.02968151500,-48117.03043364620,-47138.77771607530,-42590.150904638400,-31592.156194360300
351.0,-363262.5855148850,-156585.83929863600,-112510.48524658800,-105219.05060808200,-60987.909485156600,-49535.976716565900,-48120.74373113470,-47140.53901220990,-42591.128467743300,-31583.48179723400
352.0,-362910.31052169000,-156497.89579471800,-112420.88588660600,-105231.71014645500,-60965.2840771621,-49508.02356647390,-48124.42565253490,-47142.28984202130,-42592.10889552340,-31574.853985559700
353.0,-362559.0647000910,-156410.42930963000,-112331.56569508600,-105244.31929506500,-60942.7807749812,-49480.170340873100,-48128.075966296900,-47144.02961842430,-42593.09218840050,-31566.272561520300
354.0,-362208.84234036600,-156323.4375056570,-112242.52300814800,-105256.8774552530,-60920.39903218160,-49452.41717501920,-48131.69444068740,-47145.757727871100,-42594.078346832800,-31557.737325697000
355.0,-361859.6378461080,-156236.91809481200,-112153.75619336300,-105269.38403361100,-60898.138314359800,-49424.76424133730,-48135.28084752760,-47147.47352926610,-42595.06737123500,-31549.24808308390
356.0,-361511.44563348900,-156150.86879662500,-112065.26362351000,-105281.83843585500,-60875.99808675980,-49397.21174265580,-48138.83495917750,-47149.176352144700,-42596.05926204390,-31540.804638138000
357.0,-361164.2602026640,-156065.28736790200,-111977.04369518400,-105294.24007125100,-60853.9778230004,-49369.759919724800,-48142.35655075330,-47150.86549526660,-42597.054019674600,-31532.406798295300
358.0,-360818.07601663600,-155980.1715521850,-111889.09479734600,-105306.588344951,-60832.07699031490,-49342.40904297490,-48145.8453964159,-47152.54022446830,-42598.05164457040,-31524.054368026900
359.0,-360472.8877286020,-155895.51917432300,-111801.41537005900,-105318.88267290700,-60810.29507734120,-49315.159433038500,-48149.301276494300,-47154.19977159730,-42599.05213714630,-31515.7471600137
360.0,-360128.6898426180,-155811.32799881700,-111714.00381683300,-105331.12245957700,-60788.63155239320,-49288.01143485590,-48152.7239669114,-47155.84333138150,-42600.05549780020,-31507.484978409800
361.0,-359785.47709577300,-155727.59588949400,-111626.85860331900,-105343.30712332400,-60767.0859106833,-49260.96545118320,-48156.11325116330,-47157.470060647700,-42601.061726975000,-31499.267637784600
362.0,-359443.2441968520,-155644.32070007100,-111539.97818977100,-105355.43607917000,-60745.6576419329,-49234.02192331550,-48159.46891221620,-47159.07907520420,-42602.07082507630,-31491.094950078500
363.0,-359101.9859114540,-155561.5003098390,-111453.3610529410,-105367.50874448900,-60724.346240976100,-49207.18134048590,-48162.7907351818,-47160.66944772990,-42603.08279250190,-31482.966728965200
364.0,-358761.6969485780,-155479.13257589500,-111367.0056569380,-105379.5245313210,-60703.15119366080,-49180.44423314780,-48166.078503737300,-47162.240204747400,-42604.09762965660,-31474.882784141000
365.0,-358422.37221824600,-155397.21544120000,-111280.91051951800,-105391.48286413100,-60682.072008799600,-49153.81119675920,-48169.332008379400,-47163.79032506100,-42605.115336947400,-31466.84293410210
366.0,-358084.00658324700,-155315.74682992900,-111195.07414814100,-105403.3831628250,-60661.108187304900,-49127.28287434390,-48172.55103854820,-47165.31873568580,-42606.13591477570,-31458.846993873800
367.0,-357746.59496668900,-155234.7246934200,-111109.49506759900,-105415.22485016000,-60640.259235691000,-49100.85996839300,-48175.73538604290,-47166.82430934660,-42607.15936352400,-31450.894780293400
368.0,-357410.1323339780,-155154.14700158400,-111024.17181536800,-105427.00735070200,-60619.5246636382,-49074.54324275820,-48178.88484457490,-47168.30586098820,-42608.185683600100,-31442.986111185300
369.0,-357074.61369170200,-155074.0117432320,-110939.10294137800,-105438.73009071200,-60598.90398412620,-49048.333525996500,-48181.99920969430,-47169.762144301400,-42609.21487537580,-31435.12080528910
370.0,-356740.0340865780,-154994.31692464700,-110854.28700760700,-105450.39249816500,-60578.39671295790,-49022.231715157700,-48185.07827877200,-47171.191847911100,-42610.24693922770,-31427.298682149800
371.0,-356406.3886042590,-154915.0605697810,-110769.72258782100,-105461.99400272600,-60558.002368849700,-48996.23877968030,-48188.121851069000,-47172.593591318800,-42611.28187556210,-31419.519562113200
372.0,-356073.6724056020,-154836.24073535700,-110685.40827676800,-105473.53403857100,-60537.720478006800,-48970.35576859560,-48191.12972891990,-47173.96592083080,-42612.319684725800,-31411.783268202600
373.0,-355741.88056883500,-154757.85544341100,-110601.34265021000,-105485.01203053400,-60517.55055342630,-48944.58380262790,-48194.101711497700,-47175.30730399090,-42613.360367106000,-31404.08961766020
374.0,-355411.00840156100,-154679.902813953,-110517.52434339300,-105496.42742571700,-60497.492136681900,-48918.92410382420,-48197.03760920720,-47176.61612653860,-42614.40392304420,-31396.438439221300
375.0,-355081.0511113700,-154602.38092544900,-110433.95196857500,-105507.77965684600,-60477.54475307960,-48893.37797483280,-48199.937226916800,-47177.89068503900,-42615.45035293,-31388.829554382800
376.0,-354752.0039810700,-154525.28788876600,-110350.62415867100,-105519.06816329800,-60457.70793590900,-48867.94681839590,-48202.80037363330,-47179.12918242190,-42616.499657098300,-31381.262787644900
377.0,-354423.86233133700,-154448.62183099000,-110267.53955801800,-105530.29238652100,-60437.98122102820,-48842.63214038430,-48205.62686040120,-47180.32972159820,-42617.551835912200,-31373.737964218000
378.0,-354096.62152028000,-154372.380895812,-110184.69682213400,-105541.45177005800,-60418.36414707860,-48817.435556312600,-48208.41650023760,-47181.49029908130,-42618.60688973770,-31366.254910067000
379.0,-353770.276942731,-154296.5632425260,-110102.09461757900,-105552.5457595370,-60398.856255165400,-48792.358798139300,-48211.16910820200,-47182.608797985400,-42619.66481889370,-31358.8134518382
380.0,-353444.8240299810,-154221.16704631800,-110019.73162191100,-105563.57380266300,-60379.45708894560,-48767.403721679300,-48213.88450132640,-47183.68298069650,-42620.72562371480,-31351.413416840700
381.0,-353120.2582482180,-154146.19049738000,-109937.60652317800,-105574.53534927100,-60360.16619441740,-48742.57231436260,-48216.56249874570,-47184.7104809145,-42621.789304558900,-31344.054633084300
382.0,-352796.57509749100,-154071.63180030000,-109855.71801969800,-105585.42985126900,-60340.983119739100,-48717.86670360650,-48219.20292153060,-47185.688795239900,-42622.85586173580,-31336.73692902950
383.0,-352473.7701465940,-153997.48918862200,-109774.06482902100,-105596.2567652440,-60321.90741961380,-48693.28916861000,-48221.805594012,-47186.61527432690,-42623.925295564500,-31329.460135505500
384.0,-352151.83891559700,-153923.76087594800,-109692.64565755900,-105607.01554391700,-60302.938640629400,-48668.84214058490,-48224.37033974140,-47187.48711258390,-42624.99760638030,-31322.224079758100
385.0,-351830.7770416780,-153850.44512496000,-109611.45924342800,-105617.70564837200,-60284.07634197790,-48644.528226236800,-48226.89698718830,-47188.301338927700,-42626.0727944792,-31315.028593793200
386.0,-351510.58016250300,-153777.54019834100,-109530.5043263340,-105628.326539651,-60265.32008080590,-48620.350209486800,-48229.385365849800,-47189.054805128900,-42627.15086018590,-31307.873508438100
387.0,-351191.2439519390,-153705.04437433100,-109449.779656689,-105638.87768125200,-60246.66941683280,-48596.311065766500,-48231.83530736110,-47189.74417444460,-42628.231803791000,-31300.758655293900
388.0,-350872.76411700200,-153632.9559448910,-109369.28399492700,-105649.35853908200,-60228.12391180280,-48572.41397424090,-48234.246645533000,-47190.365909232300,-42629.31562557980,-31293.68386648230
389.0,-350555.1363979010,-153561.27321547800,-109289.01611138800,-105659.76858158800,-60209.683129545500,-48548.66233086220,-48236.61921637940,-47190.916257862200,-42630.40232585950,-31286.64897460770
390.0,-350238.3565671070,-153489.99450526900,-109208.9747861250,-105670.10727960000,-60191.346635907200,-48525.059762113200,-48238.95285802910,-47191.391240923900,-42631.49190491170,-31279.653812847400
391.0,-349922.42042951100,-153419.118146519,-109129.15880896300,-105680.37410650700,-60173.11399870890,-48501.61013968550,-48241.24741081500,-47191.78663652370,-42632.584363004500,-31272.698214837300
392.0,-349607.3238216360,-153348.64248426900,-109049.5669791830,-105690.56853821100,-60154.98478758660,-48478.317595783500,-48243.502717226400,-47192.097964935500,-42633.67970042580,-31265.782014656600
393.0,-349293.06261118100,-153278.5658769150,-108970.1981054220,-105700.69005316000,-60136.95857424060,-48455.1865392319,-48245.71862199200,-47192.320472454600,-42634.77791741580,-31258.905046939800
394.0,-348979.6326969520,-153208.88669480900,-108891.0510056880,-105710.73813248500,-60119.03493196630,-48432.22167239000,-48247.894972037,-47192.44911449540,-42635.87901426460,-31252.067146662600
395.0,-348667.0300086740,-153139.60332102900,-108812.1245073060,-105720.71225987500,-60101.21343595150,-48409.42800866620,-48250.03161653670,-47192.478538023500,-42636.98299120130,-31245.268149283900
396.0,-348355.2505061120,-153070.7141506300,-108733.41744654200,-105730.6119217190,-60083.493663096600,-48386.81089063840,-48252.128406809500,-47192.403063356400,-42638.089848476400,-31238.507890676900
397.0,-348044.29017926200,-153002.2175908780,-108654.92866879600,-105740.4366070950,-60065.875191982300,-48364.3760088073,-48254.18519654390,-47192.21666548440,-42639.19958633080,-31231.786207079500
398.0,-347734.145047758,-152934.1120606000,-108576.6570283530,-105750.18580788600,-60048.35760281070,-48342.12942059080,-48256.20184160540,-47191.912954997000,-42640.31220499670,-31225.102935152300
399.0,-347424.811089797,-152866.39595906700,-108498.60137070800,-105759.85901020000,-60030.9404671883,-48320.077564316800,-48258.178196377600,-47191.48515792120,-42641.42770470040,-31218.457907593300
400.0,-347116.2845264270,-152799.0677912380,-108420.76060330500,-105769.45572832600,-60013.623389120100,-48298.22729963870,-48260.11412877090,-47190.92609987530,-42642.54608565520,-31211.85097046610
401.0,-346808.5613929860,-152732.12597903300,-108343.1335888170,-105778.97545417200,-59996.405943296400,-48276.58589449540,-48262.00949778430,-47190.22818212590,-42643.667348068200,-31205.281957219700
402.0,-346501.63782469,-152665.56898636400,-108265.71921622400,-105788.4176908550,-59979.28771607210,-48255.16106468040,-48263.86416842910,-47189.383366683500,-42644.79149215420,-31198.750705867400
403.0,-346195.50998544800,-152599.39528881100,-108188.51638308500,-105797.78194446700,-59962.268295434300,-48233.960985665600,-48265.678008009200,-47188.383158279900,-42645.91851810560,-31192.257054841800
404.0,-345890.1740668930,-152533.60337233500,-108111.52399534700,-105807.06772399700,-59945.34727070360,-48212.99430799190,-48267.45088616670,-47187.21858895340,-42647.04842608730,-31185.80084287420
405.0,-345585.62628826800,-152468.19173328400,-108034.7409671910,-105816.27454144200,-59928.524232564800,-48192.2701704734,-48269.182674837000,-47185.880204746900,-42648.18121630120,-31179.381908972900
406.0,-345281.8628965430,-152403.1588785360,-107958.16622114200,-105825.4019117840,-59911.798773073300,-48171.79821049760,-48270.87324833540,-47184.35805557500,-42649.31688891810,-31173.00009246420
407.0,-344978.8801651310,-152338.5033254820,-107881.79868759600,-105834.44935308500,-59895.1704857036,-48151.58857022180,-48272.522483253900,-47182.64168875950,-42650.45544408450,-31166.655232953400
408.0,-344676.67439488100,-152274.22360078400,-107805.63730527500,-105843.41638649200,-59878.63896496690,-48131.65189824800,-48274.13025859640,-47180.720147512700,-42651.5968819564,-31160.347170278900
409.0,-344375.24191281100,-152210.31824227100,-107729.6810206460,-105852.30253622900,-59862.20380700840,-48111.999345172600,-48275.696455674400,-47178.581975281900,-42652.741202702100,-31154.07574464460
410.0,-344074.57907254000,-152146.78579622100,-107653.92878822000,-105861.10732966100,-59845.864608824300,-48092.64255216040,-48277.22095819380,-47176.215227205100,-42653.888406416600,-31147.840796375100
411.0,-343774.68225333200,-152083.6248193430,-107578.37957016100,-105869.83029742800,-59829.620968841900,-48073.59363100930,-48278.70365223320,-47173.607489959100,-42655.038493249700,-31141.64216612770
412.0,-343475.54786074000,-152020.8338772570,-107503.03233654600,-105878.47097327900,-59813.4724865021,-48054.86513456480,-48280.14442618880,-47170.745911378100,-42656.19146332810,-31135.479694748000
413.0,-343177.17232555700,-151958.41154524000,-107427.88606494900,-105887.02889424400,-59797.418762470700,-48036.470015837400,-48281.543170949700,-47167.61724130240,-42657.34731673520,-31129.353223353700
414.0,-342879.5521036270,-151896.35640736400,-107352.939740495,-105895.50360063900,-59781.459398462400,-48018.42157466400,-48282.899779698400,-47164.20788487400,-42658.506053595600,-31123.262593223600
415.0,-342582.6836762710,-151834.66705691500,-107278.19235597600,-105903.89463611500,-59765.593997266800,-48000.73339054650,-48284.214148063700,-47160.503969690100,-42659.66767398250,-31117.20764586570
416.0,-342286.563549448,-151773.34209596500,-107203.6429114870,-105912.20154763200,-59749.822162759900,-47983.41924054240,-48285.48617408800,-47156.49142793040,-42660.83217797110,-31111.18822302540
417.0,-341991.18825375500,-151712.38013528900,-107129.29041450300,-105920.42388551900,-59734.143499806,-47966.49300151910,-48286.71575817580,-47152.15609403920,-42661.99956562090,-31105.204166589300
418.0,-341696.5543439250,-151651.77979410400,-107055.13387981500,-105928.56120357800,-59718.5576142498,-47949.968536258700,-48287.90280319040,-47147.4838185855,-42663.169837020700,-31099.255318652000
419.0,-341402.6583989960,-151591.5397000530,-106981.17232937000,-105936.61305897100,-59703.06411289430,-47933.85956377450,-48289.047214389000,-47142.460597959300,-42664.34299218780,-31093.34152146310
420.0,-341109.4970216730,-151531.6584891970,-106907.40479227300,-105944.57901242100,-59687.662603522300,-47918.17951449300,-48290.148899471800,-47137.07271919460,-42665.51903117310,-31087.4626174916
421.0,-340817.0668385480,-151472.13480531000,-106833.83030475800,-105952.45862806600,-59672.35269473500,-47902.94137201790,-48291.20776854880,-47131.306918116600,-42666.69795399,-31081.61844931090
422.0,-340525.3644998530,-151412.96730088300,-106760.44791011800,-105960.25147364100,-59657.133996209700,-47888.15750402340,-48292.22373417820,-47125.15054851410,-42667.87976067100,-31075.808859690200
423.0,-340234.3866782280,-151354.15463558100,-106687.25665835100,-105967.95712042500,-59642.006118259400,-47873.83948545960,-48293.196711336400,-47118.59175883140,-42669.064451185700,-31070.033691543300
424.0,-339944.13007003200,-151295.6954770820,-106614.25560656500,-105975.5751433050,-59626.96867220120,-47859.997918655,-48294.12661745180,-47111.619672100700,-42670.25202555040,-31064.2927879146
425.0,-339654.5912533930,-151237.58843729000,-106541.4437834770,-105983.10510691500,-59612.021249925500,-47846.642247626500,-48295.01336640060,-47104.22455947580,-42671.442483709400,-31058.585983512500
426.0,-339365.76725241500,-151179.83232567800,-106468.82033012700,-105990.54662094200,-59597.163504594800,-47833.780617573900,-48295.85689239630,-47096.39802929220,-42672.6358256758,-31052.913138619600
427.0,-339077.6546894270,-151122.42576900600,-106396.38428852200,-105997.89925758600,-59582.39502978870,-47821.419671982400,-48296.65711430620,-47088.133157037600,-42673.832051364000,-31047.274088233600
428.0,-338790.2503503360,-151065.36746437700,-106324.13474249000,-106005.16260644500,-59567.715439849800,-47809.56444547600,-48297.413959340500,-47079.424641069500,-42675.03116074550,-31041.668675901500
429.0,-338503.5510433650,-151008.6561164510,-106252.07078254400,-106012.33626083200,-59553.12434998930,-47798.21824338130,-48298.12735714110,-47070.268910925100,-42676.23315371740,-31036.096745372500
430.0,-338217.5535980690,-150952.2904364740,-106180.19150558400,-106019.41981784700,-59538.6213760462,-47787.38255902620,-48298.79723986130,-47060.664209998400,-42677.43803019410,-31030.558140418000
431.0,-337932.25486610000,-150896.2691427400,-106108.49601507000,-106026.41287837500,-59524.206134585600,-47777.05702478790,-48299.42354202690,-47050.61064449150,-42678.64579008730,-31025.052704985300
432.0,-337647.6517200450,-150840.59096020400,-106036.9834207310,-106033.31504720700,-59509.878242811300,-47767.239399116100,-48300.006200718900,-47040.110196309100,-42679.856433280700,-31019.58028308080
433.0,-337363.7410539330,-150785.25462048800,-105965.65283868900,-106040.12593292400,-59495.63731864270,-47757.92559053670,-48300.54515537620,-47029.166699105700,-42681.0699596364,-31014.140718858300
434.0,-337080.51978288900,-150730.25886173700,-105894.50339136200,-106046.8451480030,-59481.4829805986,-47749.109717404900,-48301.040347941000,-47017.785778511700,-42682.286369027400,-31008.733856524400
435.0,-336797.98484245600,-150675.60242827800,-105823.53420723100,-106053.47230890000,-59467.41484780800,-47740.78420109660,-48301.491722816800,-47005.9747588725,-42683.50566126290,-31003.35954039350
436.0,-336516.1331892300,-150621.28407109900,-105752.7444211090,-106060.00703595200,-59453.43254004930,-47732.939888540100,-48301.899226872400,-46993.74254076670,-42684.727836184100,-30998.017614887200
437.0,-336234.9617999450,-150567.3025470850,-105682.13317375200,-106066.4489535280,-59439.53567767430,-47725.5661992712,-48302.26280937970,-46981.09945389550,-42685.95289362400,-30992.707924502000
438.0,-335954.4676717880,-150513.65661945100,-105611.69961206400,-106072.79768992000,-59425.72388162450,-47718.651290846800,-48302.58242210340,-46968.05709162510,-42687.18083332880,-30987.43031383860
439.0,-335674.6478219800,-150460.3450568950,-105541.44288888700,-106079.05287751400,-59411.99677333290,-47712.18223705960,-48302.85801927420,-46954.62813289330,-42688.41165512590,-30982.184627540300
440.0,-335395.4992877010,-150407.36663450800,-105471.36216297800,-106085.21415273400,-59398.353974865200,-47706.14521215250,-48303.08955749920,-46940.82615779710,-42689.64535873530,-30976.970710373700
441.0,-335117.01912555600,-150354.72013282100,-105401.4565989440,-106091.28115606400,-59384.795108780900,-47700.52567605820,-48303.27699592260,-46926.66546242090,-42690.88194391140,-30971.788407163500
442.0,-334839.20441234400,-150302.40433795700,-105331.7253673550,-106097.25353207300,-59371.31979811680,-47695.30855501080,-48303.4202960868,-46912.16087830250,-42692.12141039880,-30966.63756278830
443.0,-334562.05224358400,-150250.41804181500,-105262.16764439900,-106103.13092955100,-59357.927666455200,-47690.47841351350,-48303.519421984400,-46897.3276003026,-42693.363757885100,-30961.518022250600
444.0,-334285.5597345260,-150198.76004163300,-105192.78261208400,-106108.91300131900,-59344.61833789470,-47686.01961429740,-48303.57434002710,-46882.18102667410,-42694.60898607940,-30956.42963058070
445.0,-334009.72401882700,-150147.42913996300,-105123.5694579070,-106114.59940445200,-59331.391436943,-47681.91646380490,-48303.58501909590,-46866.73661361490,-42695.857094632200,-30951.372232893400
446.0,-333734.54224964200,-150096.4241442800,-105054.52737522300,-106120.18980013500,-59318.24658853870,-47678.1533416354,-48303.55143046490,-46851.00974576330,-42697.108083203600,-30946.345674365900
447.0,-333460.01159661400,-150045.7438668410,-104985.65556227300,-106125.68385372600,-59305.183417894300,-47674.714813268400,-48303.47354777410,-46835.01562333670,-42698.36195143110,-30941.349800134100
448.0,-333186.1292454840,-149995.3871233450,-104916.95322232700,-106131.08123441500,-59292.2015502147,-47671.58572588700,-48303.351346969800,-46818.76916616600,-42699.618698914200,-30936.384455232300
449.0,-332912.8924408260,-149945.35275452900,-104848.419574125,-106136.38161994500,-59279.300617343600,-47668.751289150600,-48303.18480820970,-46802.28493671070,-42700.87832526960,-30931.449487329400
450.0,-332640.29835723900,-149895.63956229700,-104780.05381983600,-106141.58468312700,-59266.480237992600,-47666.197136106400,-48302.97391013330,-46785.57706800150,-42702.14083005320,-30926.544738567900
451.0,-332368.3442661510,-149846.24639229400,-104711.85518667300,-106146.69010935800,-59253.740043347,-47663.90937737250,-48302.718637313400,-46768.65922375870,-42703.4062128081,-30921.670056123400
452.0,-332097.02717074000,-149797.17196709700,-104643.8228360880,-106151.69756543700,-59241.07962545620,-47661.874630560100,-48302.41896702580,-46751.54453775250,-42704.67447302900,-30916.82527065170
453.0,-331826.3448666040,-149748.4153550070,-104575.95612706800,-106156.60678196800,-59228.49868238990,-47660.08006743290,-48302.07490407390,-46734.245657547300,-42705.94561030620,-30912.010257271600
454.0,-331556.29439434600,-149699.97528939000,-104508.25423209000,-106161.41743508900,-59215.99680753410,-47658.51339855590,-48301.686430755200,-46716.77462716500,-42707.219624098500,-30907.22484699020
455.0,-331286.8730695510,-149651.85062114000,-104440.71639271100,-106166.12922485900,-59203.573629617500,-47657.16290181370,-48301.253540034900,-46699.142946852300,-42708.4965138349,-30902.46888562360
456.0,-331018.0782250770,-149604.04020497700,-104373.34185562200,-106170.74185568400,-59191.22877764200,-47656.01741748450,-48300.776227186900,-46681.361555998200,-42709.77627896650,-30897.742218957300
457.0,-330749.9072095130,-149556.54289964900,-104306.12987228500,-106175.2550363230,-59178.96188081670,-47655.06634279000,-48300.254489854700,-46663.440838322300,-42711.05891892270,-30893.044692832000
458.0,-330482.35741634300,-149509.35758146300,-104239.079706164,-106179.66848271400,-59166.772572991100,-47654.299622318900,-48299.68832917540,-46645.39063413080,-42712.34443305300,-30888.376154854900
459.0,-330215.4261748090,-149462.48309114900,-104172.1906053150,-106183.98190715100,-59154.660475869300,-47653.707732110300,-48299.0777451927,-46627.22024661420,-42713.63282075400,-30883.736447643400
460.0,-329949.1109258140,-149415.91831998700,-104105.46184669000,-106188.19503595100,-59142.62522610110,-47653.28166631620,-48298.42274436340,-46608.93847058540,-42714.92408134560,-30879.1254198217
461.0,-329683.4090812720,-149369.66214066300,-104038.89270066800,-106192.30759536600,-59130.666453621800,-47653.01291574040,-48297.723333497800,-46590.55360164120,-42716.218214126000,-30874.54291721290
462.0,-329418.3180737420,-149323.71343179800,-103972.48244353400,-106196.31931653400,-59118.78378936680,-47652.89344860370,-48296.979521903100,-46572.07345976670,-42717.51521839170,-30869.988785988000
463.0,-329153.8353533390,-149278.07107663800,-103906.2303567380,-106200.22993528800,-59106.97686485540,-47652.91568927100,-48296.19132131320,-46553.50541026910,-42718.815093386,-30865.462872475400
464.0,-328889.95838677600,-149232.73396216200,-103840.1357266270,-106204.03919210500,-59095.245311900700,-47653.072496659400,-48295.358745734400,-46534.85638536170,-42720.11783833490,-30860.965023104100
465.0,-328626.6846569220,-149187.7009788420,-103774.1978443360,-106207.74683192600,-59083.5887626823,-47653.35714242160,-48294.48181146260,-46516.132905925600,-42721.423452451100,-30856.495084384600
466.0,-328364.01166254000,-149142.97102096600,-103708.41600568100,-106211.3526043650,-59072.00684968470,-47653.76328932390,-48293.560537103500,-46497.341103087200,-42722.73193485280,-30852.052902878200
467.0,-328101.9369181540,-149098.54298628700,-103642.78951114300,-106214.85626360200,-59060.49920575500,-47654.28497001090,-48292.59494353640,-46478.486739406800,-42724.0432847243,-30847.63832526880
468.0,-327840.4579541940,-149054.4157756060,-103577.31766593300,-106218.25756842700,-59049.065463939800,-47654.91656627730,-48291.58505390210,-46459.57522974870,-42725.35750113060,-30843.251198292700
469.0,-327579.57231638400,-149010.58829376200,-103511.99977975000,-106221.55628224100,-59037.7052577702,-47655.65278906210,-48290.5308935748,-46440.61166109650,-42726.67458317580,-30838.891368824900
470.0,-327319.27756620300,-148967.05944830200,-103446.83516696200,-106224.75217311100,-59026.4182209536,-47656.48865912000,-48289.432490191100,-46421.60081201610,-42727.99452986420,-30834.55868377140
471.0,-327059.5712798560,-148923.82815020200,-103381.82314631100,-106227.84501374400,-59015.203987545500,-47657.41948859910,-48288.28987361780,-46402.547170875600,-42729.31734019230,-30830.252990163900
472.0,-326800.45104933900,-148880.89331357500,-103316.96304118300,-106230.83458147200,-59004.06219190950,-47658.44086350130,-48287.1030759402,-46383.45495367650,-42730.64301316300,-30825.974135114700
473.0,-326541.9144810800,-148838.2538554810,-103252.2541792180,-106233.72065837600,-58992.99246867,-47659.548626857700,-48285.87213140210,-46364.328120540600,-42731.97154767250,-30821.721965831300
474.0,-326283.95919699700,-148795.90869609300,-103187.69589264700,-106236.50303114100,-58981.994452787600,-47660.738863013500,-48284.59707651070,-46345.170391676700,-42733.302942638200,-30817.49632963670
475.0,-326026.5828335260,-148753.85675868000,-103123.2875179870,-106239.18149120300,-58971.06777956910,-47662.007882612400,-48283.27794991910,-46325.985262224400,-42734.63719690680,-30813.297073957400
476.0,-325769.78304153800,-148712.0969691660,-103059.02839598700,-106241.75583462500,-58960.2120845425,-47663.35220846870,-48281.91479243350,-46306.77601639610,-42735.97430928580,-30809.1240463014
477.0,-325513.55748700200,-148670.62825638400,-102994.91787191700,-106244.22586226100,-58949.427003578100,-47664.7685624218,-48280.50764701520,-46287.54574072600,-42737.31427857100,-30804.97709431900
478.0,-325257.90384985600,-148629.4495520630,-102930.95529508600,-106246.5913796440,-58938.71217286550,-47666.2538527375,-48279.056558808100,-46268.297336502600,-42738.657103477700,-30800.85606575920
479.0,-325002.81982451100,-148588.55979056500,-102867.14001912300,-106248.85219704200,-58928.06722889460,-47667.80516250180,-48277.56157500970,-46249.033531508900,-42740.00278272060,-30796.760808494700
480.0,-324748.30311973400,-148547.95790871700,-102803.47140190300,-106251.00812940700,-58917.49180839170,-47669.41973860970,-48276.02274498670,-46229.756890927200,-42741.35131494610,-30792.69117050250
481.0,-324494.3510291110,-148507.64266433500,-102739.9486999300,-106253.05897245600,-58906.9854937984,-47671.09497831760,-48274.44011012940,-46210.469794377100,-42742.70269862310,-30788.646976872000
482.0,-324240.96214606000,-148467.61336132200,-102676.57148974800,-106255.00459826200,-58896.54803117160,-47672.82843240250,-48272.813743866700,-46191.17457824430,-42744.05693258490,-30784.628121611900
483.0,-323988.1337934330,-148427.8687646270,-102613.33903646500,-106256.84481253100,-58886.17900427710,-47674.61777703630,-48271.14369190870,-46171.873345861400,-42745.4140152125,-30780.634430367100
484.0,-323735.8637354800,-148388.40782086900,-102550.25071426800,-106258.57944928300,-58875.878051019900,-47676.46081809720,-48269.430011928000,-46152.56810828840,-42746.77394498250,-30776.665751608400
485.0,-323484.1497501480,-148349.22947963900,-102487.30590142100,-106260.20834728200,-58865.64480977750,-47678.355480249100,-48267.67276362080,-46133.2607590102,-42748.136720297800,-30772.72193401430
486.0,-323232.98962874700,-148310.33269292400,-102424.50398004400,-106261.73135006500,-58855.47891925070,-47680.299799459300,-48265.872008666900,-46113.9530813524,-42749.502339552900,-30768.80282637110
487.0,-322982.3811763290,-148271.71641458800,-102361.84433640900,-106263.1483058750,-58845.3800183744,-47682.29191627650,-48264.027810768500,-46094.646755327700,-42750.87080103490,-30764.908277628000
488.0,-322732.3222105170,-148233.37960064500,-102299.32636040500,-106264.45906779600,-58835.34774633210,-47684.330069337900,-48262.14023561660,-46075.343363902400,-42752.242103037800,-30761.038136825400
489.0,-322482.8105612250,-148195.32120906800,-102236.94944563600,-106265.66349353100,-58825.381742611500,-47686.41258943480,-48260.209350819,-46056.044398996100,-42753.616243754500,-30757.19225316420
490.0,-322233.8440865640,-148157.54020758700,-102174.71299327200,-106266.76144724200,-58815.481649396000,-47688.53789411070,-48258.23522664210,-46036.75126826980,-42754.99322134790,-30753.370476963800
491.0,-321985.42061822600,-148120.03554505400,-102112.61639858200,-106267.75279336900,-58805.647102633700,-47690.704481820500,-48256.21793342130,-46017.46529616810,-42756.37303391270,-30749.57265603670
492.0,-321737.5380439760,-148082.8061956410,-102050.65907129000,-106268.63740613300,-58795.87774593910,-47692.910928025600,-48254.157545485200,-45998.187735043100,-42757.75567948090,-30745.798641323500
493.0,-321490.1942444650,-148045.85112474100,-101988.84041994200,-106269.4151622220,-58786.17321986000,-47695.15587989610,-48252.05413809730,-45978.919764954900,-42759.14115603040,-30742.048282587400
494.0,-321243.38711476500,-148009.16930079000,-101927.15985727100,-106270.08594330400,-58776.53316562330,-47697.43805232170,-48249.90778852870,-45959.662499494000,-42760.529461482000,-30738.32142989870
495.0,-320997.11456312500,-147972.75969422200,-101865.61679983400,-106270.64963584700,-58766.95722487600,-47699.75622394720,-48247.718575889800,-45940.41698970860,-42761.92059367980,-30734.617933513900
496.0,-320751.3745101750,-147936.62127752400,-101804.21066779700,-106271.10613120500,-58757.4450396755,-47702.10923341460,-48245.48658122750,-45921.18422769420,-42763.314550401700,-30730.937643920600
497.0,-320506.164889121,-147900.75302481900,-101742.94088509600,-106271.45532543800,-58747.996252356000,-47704.49597595490,-48243.211887364400,-45901.96515017370,-42764.711329375800,-30727.28041175500
498.0,-320261.4836440290,-147865.1539115530,-101681.80687881800,-106271.69711923000,-58738.610505512600,-47706.91540005000,-48240.894578876000,-45882.76064149360,-42766.11092823780,-30723.646087821200
499.0,-320017.3287456160,-147829.8229226770,-101620.80808331100,-106271.8314196890,-58729.28744450880,-47709.36650461990,-48238.534742855200,-45863.571538033500,-42767.51334457110,-30720.034524082800
500.0,-319773.6981388910,-147794.75902444000,-101559.94392699200,-106271.85813440500,-58720.026708733100,-47711.84833561260,-48236.13246637880,-45844.39862683170,-42768.91857585270,-30716.44557013370
501.0,-319530.5898225630,-147759.96120732000,-101499.21385220800,-106271.777180488,-58710.82794501120,-47714.35998416910,-48233.68784027400,-45825.242654538900,-42770.32661952480,-30712.879078638000
502.0,-319288.0017882280,-147725.42845275500,-101438.61730011300,-106271.5884775150,-58701.69079722220,-47716.90058348140,-48231.20095612980,-45806.10432512490,-42771.737472913800,-30709.334901117600
503.0,-319045.932040475,-147691.15974514600,-101378.15371552800,-106271.29195019000,-58692.614910056500,-47719.46930670080,-48228.67190745160,-45786.984303804500,-42773.15113329200,-30705.812889507800
504.0,-318804.3785963350,-147657.1540706260,-101317.82254692000,-106270.88752784600,-58683.599928676100,-47722.06536472660,-48226.10078938660,-45767.88321914580,-42774.567597844,-30702.312895964400
505.0,-318563.33948510200,-147623.41041664300,-101257.62324635100,-106270.37514466900,-58674.64549862590,-47724.688004131000,-48223.4876988129,-45748.80166519620,-42775.986863630900,-30698.834772890800
506.0,-318322.812746596,-147589.92777244200,-101197.55526900400,-106269.75473956000,-58665.751265908600,-47727.33650525420,-48220.832734279400,-45729.740203193700,-42777.4089276991,-30695.37837292460
507.0,-318082.7964325660,-147556.7051284540,-101137.61807350600,-106269.02625608100,-58656.9168768821,-47730.010180392300,-48218.135995950700,-45710.69936350790,-42778.833786916700,-30691.943548950900
508.0,-317843.28860409600,-147523.74147577600,-101077.8111213440,-106268.18964234400,-58648.141978129700,-47732.708372044500,-48215.39758557330,-45691.67964719600,-42780.261438126800,-30688.530153947600
509.0,-317604.28735086700,-147491.03581627600,-101018.13388152100,-106267.24485320000,-58639.426219621100,-47735.43045157030,-48212.617607291800,-45672.68152900700,-42781.69187803820,-30685.13804240440
510.0,-317365.7907342910,-147458.58713158100,-100958.58581666300,-106266.19184359000,-58630.769244908600,-47738.1758170571,-48209.79616499200,-45653.705454513,-42783.125103259900,-30681.767066253900
511.0,-317127.79622382000,-147426.39417490800,-100899.16624672400,-106265.0305563770,-58622.170632553900,-47740.943891209000,-48206.93335684540,-45634.75179557080,-42784.56111005630,-30678.41704963670
512.0,-316890.3032048120,-147394.45644150200,-100839.87495604700,-106263.76100023800,-58613.630174333200,-47743.7341255687,-48204.0293088466,-45615.82105508670,-42785.999895351500,-30675.087907791600
513.0,-316653.3091580000,-147362.77268247800,-100780.7112684330,-106262.38312644600,-58605.14744822360,-47746.54599034080,-48201.08412185630,-45596.91355860540,-42787.441455209,-30671.779464788900
514.0,-316416.8122129590,-147331.34189819100,-100721.67466528800,-106260.89691146200,-58596.7221040176,-47749.37897918840,-48198.09790705550,-45578.029662371600,-42788.88578576150,-30668.491575411500
515.0,-316180.810509702,-147300.16309024800,-100662.76463108100,-106259.30233636700,-58588.35379187650,-47752.23260670220,-48195.07077713420,-45559.169702724500,-42790.33288310990,-30665.224094693300
516.0,-315945.3021987310,-147269.23526085800,-100603.98065337800,-106257.59938685300,-58580.042162371400,-47755.106407310200,-48192.00284621170,-45540.33399719780,-42791.7827431948,-30661.97687790620
517.0,-315710.2854376810,-147238.5574119990,-100545.32222191700,-106255.78805291500,-58571.786866088500,-47757.99993428820,-48188.89422977090,-45521.5228451087,-42793.23536181640,-30658.74978040790
518.0,-315475.7584204430,-147208.12856111200,-100486.78883597500,-106253.86833200200,-58563.58755868560,-47760.91275910650,-48185.745045813400,-45502.736530979800,-42794.69073466220,-30655.542659739000
519.0,-315241.71930079200,-147177.94769850000,-100428.37998529200,-106251.84022041500,-58555.443887358100,-47763.84446979420,-48182.55541150190,-45483.97531920120,-42796.14885728640,-30652.355370044700
520.0,-315008.166285287,-147148.01383927900,-100370.0951731490,-106249.70372389700,-58547.35550735210,-47766.79467106910,-48179.32544731680,-45465.239462314800,-42797.60972510980,-30649.18776887950
521.0,-314775.09757604300,-147118.325991612,-100311.93390220800,-106247.45885110000,-58539.322071905500,-47769.76298296150,-48176.0552744191,-45446.52919722570,-42799.07333338920,-30646.039713051100
522.0,-314542.5113863560,-147088.8831653380,-100253.89567830800,-106245.10561531300,-58531.34323498660,-47772.74904023670,-48172.7450153948,-45427.84474717330,-42800.539677265100,-30642.911059769500
523.0,-314310.40593974400,-147059.68437143800,-100195.98001028800,-106242.64403441600,-58523.418651144000,-47775.752491702300,-48169.39479415710,-45409.1863223932,-42802.008751697200,-30639.80166657340
524.0,-314078.7794700560,-147030.72862186600,-100138.18641001500,-106240.07413076800,-58515.54797552190,-47778.772999569900,-48166.004735917800,-45390.554120762200,-42803.480551486800,-30636.71139132540
525.0,-313847.6302208350,-147002.01492992000,-100080.51439213700,-106237.39593127800,-58507.73086385230,-47781.81023880080,-48162.57496718720,-45371.948328365600,-42804.95507127250,-30633.640092261400
526.0,-313616.95644539000,-146973.5423097260,-100022.96347418800,-106234.60946730400,-58499.96697251070,-47784.8638965117,-48159.105615734800,-45353.36912008690,-42806.43230553860,-30630.58762796810
527.0,-313386.7564074570,-146945.3097767590,-99965.53317673040,-106231.71477475000,-58492.25595844420,-47787.933671462800,-48155.59681061800,-45334.81666027880,-42807.912248574000,-30627.55385733490
528.0,-313157.0283798570,-146917.31634732700,-99908.22302292530,-106228.71189388500,-58484.59747926850,-47791.01927348610,-48152.04868207550,-45316.29110313500,-42809.39489449050,-30624.538639661100
529.0,-312927.7706456740,-146889.56103840500,-99851.03253902960,-106225.60086950600,-58476.9911931376,-47794.120423009900,-48148.4613615513,-45297.79259329600,-42810.8802372191,-30621.541834579900
530.0,-312698.9814971400,-146862.0428687540,-99793.96125385000,-106222.38175073300,-58469.436758970300,-47797.236850601700,-48144.834981709300,-45279.32126625130,-42812.368270480500,-30618.563302109100
531.0,-312470.6592362080,-146834.76085743200,-99737.00869909490,-106219.05459114600,-58461.93383623040,-47800.368296484100,-48141.16967636400,-45260.87724887470,-42813.858987799700,-30615.60290259210
532.0,-312242.8021743530,-146807.71402491500,-99680.17440921180,-106215.61944868700,-58454.482085139300,-47803.514510099600,-48137.465580483100,-45242.460659714700,-42815.35238248690,-30612.660496813700
533.0,-312015.4086323550,-146780.90139250200,-99623.45792138440,-106212.07638565500,-58447.08116652610,-47806.67524977920,-48133.72283011200,-45224.07160958300,-42816.84844764200,-30609.735945907000
534.0,-311788.4769404850,-146754.32198239400,-99566.85877551930,-106208.425468739,-58439.73074190960,-47809.85028228750,-48129.94156250720,-45205.71020179040,-42818.347176094700,-30606.829111402300
535.0,-311562.0054378540,-146727.97481789800,-99510.37651411430,-106204.66676884100,-58432.43047357870,-47813.03938250710,-48126.12191586580,-45187.376532552300,-42819.84856052660,-30603.939855216000
536.0,-311335.9924733060,-146701.8589230940,-99454.01068248390,-106200.80036123400,-58425.18002437700,-47816.24233302640,-48122.2640295662,-45169.0706913694,-42821.35259327370,-30601.068039651700
537.0,-311110.4364045700,-146675.97332305300,-99397.76082856410,-106196.82632547500,-58417.97905797500,-47819.45892391790,-48118.36804398290,-45150.79276135660,-42822.85926649410,-30598.213527442000
538.0,-310885.33559790800,-146650.31704388700,-99341.6265027232,-106192.7447452530,-58410.82723873630,-47822.68895232450,-48114.43410047250,-45132.54281944450,-42824.36857203670,-30595.376181680500
539.0,-310660.6884290090,-146624.88911220200,-99285.60725812120,-106188.55570861100,-58403.724231645000,-47825.93222220740,-48110.46234146250,-45114.32093687780,-42825.880501497400,-30592.555865899900
540.0,-310436.4932803580,-146599.68855478800,-99229.70264994850,-106184.25930742100,-58396.66970218870,-47829.188544037800,-48106.45291017540,-45096.1271791996,-42827.39504617760,-30589.752443865600
541.0,-310212.74857341100,-146574.71441721400,-99173.91224330390,-106179.8556416270,-58389.663322289400,-47832.457734899300,-48102.405952321900,-45077.96160908140,-42828.9121970856,-30586.96578217710
542.0,-309989.45181087200,-146549.96541230900,-99118.2353856742,-106175.34479790900,-58382.704672030100,-47835.73961825260,-48098.32160588200,-45059.82420700770,-42830.43194429310,-30584.195706688800
543.0,-309766.6031198420,-146525.4411539780,-99062.67204687600,-106170.72689864200,-58375.793578184300,-47839.0340204364,-48094.200027787500,-45041.715167295900,-42831.954279406400,-30581.442153968600
544.0,-309544.2000807280,-146501.14039362300,-99007.22159420980,-106166.0020458590,-58368.929633913500,-47842.34077678630,-48090.0413605729,-45023.634466026900,-42833.47919185470,-30578.704955496600
545.0,-309322.2411199350,-146477.0621624250,-98951.88359560290,-106161.17035227500,-58362.112508546400,-47845.65972669620,-48085.84575216420,-45005.58214516410,-42835.00667132140,-30575.983977198000
546.0,-309100.7246739560,-146453.20549368100,-98896.65762184550,-106156.2319346610,-58355.3418725454,-47848.99071463050,-48081.61335130990,-44987.55824274210,-42836.53670713970,-30573.279085607300
547.0,-308879.64918720700,-146429.56942112000,-98841.54324605900,-106151.18691394800,-58348.617397071000,-47852.33359002260,-48077.344307672700,-44969.562792950900,-42838.06928826420,-30570.59014767370
548.0,-308659.01311070000,-146406.15297804300,-98786.54004331220,-106146.03541475200,-58341.93875371860,-47855.68820692200,-48073.03877162840,-44951.59582620470,-42839.60440323030,-30567.917030597100
549.0,-308438.81493299300,-146382.95521654000,-98731.64759832860,-106140.77756929600,-58335.305620551900,-47859.05442424000,-48068.69689567200,-44933.657371851900,-42841.14204020310,-30565.259604383000
550.0,-308219.0530740010,-146359.97514345700,-98676.86547929960,-106135.41350423400,-58328.71766180860,-47862.43210446830,-48064.31882953410,-44915.74744986070,-42842.682186869700,-30562.617733488600
551.0,-307999.7260476080,-146337.21181751200,-98622.1932778663,-106129.9433606860,-58322.17455883950,-47865.8211151412,-48059.90472764210,-44897.86608398330,-42844.22483052140,-30559.991289472000
552.0,-307780.8323346280,-146314.6642742090,-98567.63057789320,-106124.36727871500,-58315.67598611660,-47869.22132741790,-48055.454743325500,-44880.013291818400,-42845.7699579409,-30557.380141211400
553.0,-307562.37042893000,-146292.33155237700,-98513.1769668466,-106118.68540271900,-58309.221619820900,-47872.63261638090,-48050.969030798500,-44862.18908865040,-42847.31755546320,-30554.78415838110
554.0,-307344.3388330400,-146270.21269240500,-98458.83203460880,-106112.89788112800,-58302.81113717970,-47876.054860825500,-48046.44774502640,-44844.39348722260,-42848.867608834500,-30552.203211245400
555.0,-307126.7360581980,-146248.3067359750,-98404.59537364710,-106107.0048661360,-58296.444216457,-47879.487943194300,-48041.891041671500,-44826.62649800500,-42850.4201033688,-30549.63717055630
556.0,-306909.5606229720,-146226.61272532400,-98350.4665784535,-106101.00651380300,-58290.12053667700,-47882.93174934630,-48037.29907703150,-44808.8881291234,-42851.975023762500,-30547.08590752150
557.0,-306692.81105461500,-146205.12970385600,-98296.44524611490,-106094.90298386900,-58283.83977789790,-47886.38616851300,-48032.672008118300,-44791.17838672330,-42853.53235413770,-30544.549293895300
558.0,-306476.485887599,-146183.85671600800,-98242.53097573110,-106088.69443986000,-58277.60162111550,-47889.851093115300,-48028.0099924842,-44773.49727492490,-42855.09207801480,-30542.02720191140
559.0,-306260.5836644660,-146162.79280694500,-98188.7233688183,-106082.38104898800,-58271.40574816040,-47893.326418665600,-48023.3131883193,-44755.84479607370,-42856.654178273200,-30539.519504291600
560.0,-306045.10293519700,-146141.9370227630,-98135.02202896510,-106075.96298207700,-58265.25184184210,-47896.81204368580,-48018.58175440340,-44738.22095081620,-42858.218637128600,-30537.026074255200
561.0,-305830.0422578990,-146121.28841061300,-98081.42656214780,-106069.44041361700,-58259.139585972500,-47900.307869563800,-48013.81585007230,-44720.625738291500,-42859.785436072700,-30534.546785537200
562.0,-305615.40019806400,-146100.84601845100,-98027.93657648400,-106062.81352178800,-58253.06866520300,-47903.813800447700,-48009.01563522370,-44703.05915626340,-42861.354555891000,-30532.081512359300
563.0,-305401.1753285740,-146080.60889549900,-97974.55168216410,-106056.08248817000,-58247.03876530440,-47907.32974321370,-48004.181270263100,-44685.52120109840,-42862.92597657540,-30529.630129533000
564.0,-305187.3662299720,-146060.57609151900,-97921.27149167140,-106049.24749799900,-58241.049572926600,-47910.855607265900,-47999.312916099400,-44668.01186815240,-42864.49967735750,-30527.192512263200
565.0,-304973.9714904030,-146040.74665758400,-97868.0956196502,-106042.30873999500,-58235.100775731900,-47914.391304542300,-47994.41073414070,-44650.531151698100,-42866.07563654440,-30524.768536389800
566.0,-304760.98970523400,-146021.11964557900,-97815.02368278540,-106035.26640639300,-58229.192062359400,-47917.93674939510,-47989.47488630320,-44633.079045084700,-42867.65383162410,-30522.358078223400
567.0,-304548.4194771850,-146001.69410840100,-97762.05529995320,-106028.120692792,-58223.323122494300,-47921.491858465900,-47984.505534891900,-44615.65554093110,-42869.23423909060,-30519.961014589600
568.0,-304336.25941627500,-145982.4691000440,-97709.19009207550,-106020.87179827400,-58217.493646819800,-47925.05655068780,-47979.50284271650,-44598.26063115910,-42870.81683451310,-30517.57722285550
569.0,-304124.5081398950,-145963.44367537100,-97656.42768225670,-106013.51992523100,-58211.70332702680,-47928.63074713490,-47974.46697294290,-44580.89430717580,-42872.4015923707,-30515.206580950300
570.0,-303913.1642725660,-145944.6168902150,-97603.76769560860,-106006.06527952000,-58205.951855795700,-47932.2143710113,-47969.398089157200,-44563.55656001350,-42873.988486081100,-30512.848967273600
571.0,-303702.22644579800,-145925.98780164900,-97551.20975928970,-105998.50807018700,-58200.238926938900,-47935.807347507300,-47964.29635536470,-44546.2473803596,-42875.57748791760,-30510.504260867600
572.0,-303491.6932986000,-145907.55546763200,-97498.75350256600,-105990.84850967500,-58194.56423527580,-47939.40960380680,-47959.16193588820,-44528.96675879310,-42877.16856894680,-30508.17234120290
573.0,-303281.56347666100,-145889.31894709600,-97446.39855671460,-105983.08681358600,-58188.9274766143,-47943.02106899940,-47953.99499542170,-44511.714685818500,-42878.76169895360,-30505.853088352100
574.0,-303071.8356326020,-145871.27730029400,-97394.14455491520,-105975.22320074300,-58183.328347954000,-47946.641673984200,-47948.79569898640,-44494.491152038600,-42880.35684637900,-30503.546382936400
575.0,-302862.5074854930,-145853.42935551300,-97341.99091759940,-105967.25791051000,-58177.76649008200,-47950.2713572601,-47943.56421360370,-44477.29606444260,-42881.953976968000,-30501.252073657000
576.0,-302653.5795727230,-145835.77463550800,-97289.93770910100,-105959.19113359900,-58172.24171523370,-47953.91004165250,-47938.30070153830,-44460.12958102680,-42883.55305884090,-30498.9701067196
577.0,-302445.0496379380,-145818.3119759000,-97237.9843564859,-105951.02311542100,-58166.753667580700,-47957.55766896170,-47933.005330346900,-44442.99161050830,-42885.15405464610,-30496.700332343500
578.0,-302236.91636113300,-145801.0404406210,-97186.13050092060,-105942.75408737800,-58161.302048246900,-47961.21417690610,-47927.678266211000,-44425.882145205100,-42886.7569267024,-30494.44263332540
579.0,-302029.1784276410,-145783.95909437000,-97134.37578504390,-105934.38428365500,-58155.886559334400,-47964.87950468200,-47922.3196754804,-44408.801178012300,-42888.36163548690,-30492.19689290790
580.0,-301821.83452293000,-145767.0669982030,-97082.71985197090,-105925.91394062300,-58150.506902505500,-47968.55359291910,-47916.929724364700,-44391.74870230650,-42889.96813968910,-30489.96299433980
581.0,-301614.8833936990,-145750.36325037200,-97031.16235982410,-105917.34330465600,-58145.162792003300,-47972.23638438990,-47911.50858199710,-44374.72471682210,-42891.57639594910,-30487.74082606560
582.0,-301408.32368330600,-145733.84687778900,-96979.70294213680,-105908.67261086500,-58139.85392022380,-47975.92782195660,-47906.05641233370,-44357.72921280220,-42893.186358859000,-30485.530267715700
583.0,-301202.1541376400,-145717.51697205300,-96928.34125742750,-105899.9021097390,-58134.580000776500,-47979.62785100490,-47900.57338417890,-44340.762190519700,-42894.79798077200,-30483.331207709100
584.0,-300996.37347359100,-145701.37260204700,-96877.07695757600,-105891.03204990300,-58129.34074092470,-47983.336417809000,-47895.059664783400,-44323.82364900990,-42896.411211651700,-30481.14353198790
585.0,-300790.9804165420,-145685.41283942400,-96825.90969676710,-105882.06268323200,-58124.13584945660,-47987.05346997030,-47889.51542165330,-44306.91358918780,-42898.02599899970,-30478.967127201500
586.0,-300585.97369651400,-145669.63675585000,-96774.83913065730,-105872.99426411700,-58118.965036017200,-47990.778956336500,-47883.94082232850,-44290.032013846300,-42899.642287614100,-30476.80188045160
587.0,-300381.352084916,-145654.04344724600,-96723.86492515630,-105863.82705415200,-58113.82801867510,-47994.512827327500,-47878.336036140200,-44273.17893067250,-42901.2600194907,-30474.647682387800
588.0,-300177.11426193900,-145638.63194680900,-96672.98672433630,-105854.56130524900,-58108.724496428600,-47998.255033458700,-47872.701227888300,-44256.354341919500,-42902.879133579100,-30472.504416010800
589.0,-299973.2590290220,-145623.40136391800,-96622.20420201090,-105845.19728668000,-58103.6541931582,-48002.00552770010,-47867.036567906300,-44239.558261675100,-42904.499565649600,-30470.37197452390
590.0,-299769.785135353,-145608.35077143300,-96571.51701956410,-105835.73526290700,-58098.61682192840,-48005.764263434800,-47861.342223853000,-44222.790702159900,-42906.121248008800,-30468.250246851900
591.0,-299566.69134407800,-145593.47924820500,-96520.9248420364,-105826.17550201800,-58093.61209850100,-48009.531195239800,-47855.61836379180,-44206.05167929700,-42907.744109351600,-30466.139123118400
592.0,-299363.9764256420,-145578.78587514300,-96470.4273365335,-105816.5182747570,-58088.63974010230,-48013.3062787203,-47849.86515586800,-44189.34121251250,-42909.368074410000,-30464.038494153800
593.0,-299161.63915721900,-145564.26973506900,-96420.02417200700,-105806.76385468000,-58083.69946528290,-48017.08947052810,-47844.082768380100,-44172.65932492750,-42910.99306381610,-30461.9482513702
594.0,-298959.67832184000,-145549.9299118290,-96369.71501917920,-105796.91251759600,-58078.79099370810,-48020.88072828590,-47838.27136948760,-44156.006043633400,-42912.61899370190,-30459.868286798400
595.0,-298758.0927089760,-145535.76549065700,-96319.49955054940,-105786.96454204700,-58073.914046309700,-48024.680010552600,-47832.43112747880,-44139.381400073600,-42914.24577541120,-30457.798493083000
596.0,-298556.88111397400,-145521.77555841900,-96269.37744032990,-105776.92020891600,-58069.06834523660,-48028.4872768368,-47826.562210595500,-44122.78543038340,-42915.873315201600,-30455.73876341250
597.0,-298356.0423378870,-145507.95920292400,-96219.3483643427,-105766.77980140800,-58064.25361380270,-48032.30248756090,-47820.66478701000,-44106.21817573290,-42917.50151382960,-30453.68899159310
598.0,-298155.57518819500,-145494.3155138630,-96169.41200026220,-105756.54360529800,-58059.46957662970,-48036.125604001,-47814.739024948400,-44089.67968289520,-42919.130266160600,-30451.649071989100
599.0,-297955.4784779970,-145480.8435819330,-96119.56802739540,-105746.21190857200,-58054.715959455200,-48039.95658828510,-47808.78509249470,-44073.17000456500,-42920.75946070710,-30449.618899628
600.0,-297755.7510262480,-145467.5424994330,-96069.81612665850,-105735.78500160100,-58049.99248934190,-48043.795403372800,-47802.80315773910,-44056.689199900100,-42922.388979192500,-30447.598370055700
601.0,-297556.3916577790,-145454.41136017800,-96020.15598072070,-105725.26317689000,-58045.29889455270,-48047.64201305780,-47796.79338864290,-44040.23733509750,-42924.0186959952,-30445.587379458100
602.0,-297357.39920334200,-145441.4492593600,-95970.58727389000,-105714.64672934900,-58040.634904600800,-48051.49638184630,-47790.755953111000,-44023.81448399320,-42925.64847756830,-30443.585824591300
603.0,-297158.7724992120,-145428.65529360100,-95921.10969209280,-105703.93595599800,-58036.00025021670,-48055.358475083200,-47784.6910189281,-44007.42072862200,-42927.278181835200,-30441.593602831600
604.0,-296960.5103874890,-145416.02856108200,-95871.7229228765,-105693.1311560440,-58031.394663409400,-48059.22825881160,-47778.59875378410,-43991.056160049900,-42928.907657498400,-30439.610612162200
605.0,-296762.6117160800,-145403.56816146700,-95822.42665551850,-105682.23263077200,-58026.81787742930,-48063.10569980290,-47772.479325226400,-43974.72087903840,-42930.53674325790,-30437.636751093700
606.0,-296565.0753380330,-145391.27319596800,-95773.22058066830,-105671.24068364200,-58022.26962675150,-48066.99076551420,-47766.33290065760,-43958.41499692190,-42932.1652670241,-30435.671918834000
607.0,-296367.90011283900,-145379.14276745400,-95724.10439091320,-105660.1556201030,-58017.74964723000,-48070.88342411910,-47760.15964733790,-43942.138636589900,-42933.793044962700,-30433.716015128900
608.0,-296171.0849047640,-145367.17598001000,-95675.07778013530,-105648.97774766300,-58013.257675810200,-48074.783644422300,-47753.959732378400,-43925.891933438600,-42935.41988049050,-30431.768940301600
609.0,-295974.6277068810,-145355.37179521500,-95626.1402544123,-105637.70739886500,-58008.793410825200,-48078.69140542500,-47747.73332073940,-43909.67494186390,-42937.04556018990,-30429.830552985900
610.0,-295778.52913642600,-145343.72960696800,-95577.29188678780,-105626.3448402560,-58004.356671808900,-48082.606658358100,-47741.480583479700,-43893.48801414790,-42938.669864602200,-30427.900839512300
611.0,-295582.78720120400,-145332.24837623300,-95528.5321874913,-105614.8904058140,-57999.947157744800,-48086.52938312570,-47735.201684320200,-43877.33123619960,-42940.29254878410,-30425.979658822600
612.0,-295387.4008252470,-145320.92724027900,-95479.86086574650,-105603.34441570800,-57995.5646190508,-48090.45955153470,-47728.896791434400,-43861.20480910380,-42941.913352856600,-30424.06691707940
613.0,-295192.3688477060,-145309.76527449000,-95431.2776106704,-105591.707180148,-57991.208787566400,-48094.397134800600,-47722.566068409700,-43845.10894620190,-42943.531997277800,-30422.162512884800
614.0,-294997.6901933030,-145298.76161213900,-95382.7821321994,-105579.97902157900,-57986.879413990900,-48098.34210570300,-47716.20968244090,-43829.04388863630,-42945.14818103870,-30420.266352662000
615.0,-294803.3637605680,-145287.9153662730,-95334.37413416790,-105568.16026010700,-57982.57624353310,-48102.29443721310,-47709.82779895740,-43813.00989853390,-42946.76157951790,-30418.378340623200
616.0,-294609.3884534120,-145277.2256515740,-95286.05332198890,-105556.25121766500,-57978.29902252540,-48106.25410280070,-47703.420583194400,-43797.00726384330,-42948.371842178800,-30416.498381567800
617.0,-294415.7632114560,-145266.6916059470,-95237.81940979880,-105544.25222177200,-57974.04750545750,-48110.221076888500,-47696.98820152710,-43781.036303386800,-42949.978589940300,-30414.62638369400
618.0,-294222.48690250000,-145256.31231481900,-95189.67209482230,-105532.16359164000,-57969.82143109380,-48114.19533338870,-47690.530816436100,-43765.0973612436,-42951.58141225820,-30412.76224876110
619.0,-294029.5584856060,-145246.0869259520,-95141.61109636950,-105519.98565928900,-57965.62055843450,-48118.1768478383,-47684.04859417090,-43749.190823050900,-42953.17986383120,-30410.90588695940
620.0,-293836.9768828100,-145236.01455901000,-95093.63612512920,-105507.71875290000,-57961.44463847800,-48122.16559571340,-47677.541698726400,-43733.31710953390,-42954.7734608523,-30409.05720527110
621.0,-293644.7410264170,-145226.0943394220,-95045.74689442540,-105495.36320280900,-57957.293424746500,-48126.161553014000,-47671.010294015800,-43717.476684375300,-42956.36167689280,-30407.21611172740
622.0,-293452.8498550960,-145216.32539507000,-94997.94311937950,-105482.91934105500,-57953.166672281300,-48130.16469623570,-47664.454543675200,-43701.67005881460,-42957.94393807580,-30405.38251506610
623.0,-293261.30231221500,-145206.7068555820,-94950.22451645080,-105470.38750126700,-57949.06413738730,-48134.175002327400,-47657.8746110952,-43685.89779680890,-42959.51961772370,-30403.556324637200
624.0,-293070.0973469580,-145197.2378526890,-94902.59080373450,-105457.76801843400,-57944.98557777380,-48138.19244866500,-47651.270659276300,-43670.16052127610,-42961.08803024120,-30401.737450385800
625.0,-292879.2339126840,-145187.9175198540,-94855.04170050640,-105445.06122908800,-57940.93075240890,-48142.21701305830,-47644.642850913200,-43654.4589209614,-42962.64842412370,-30399.925802840000
626.0,-292688.7109681550,-145178.74499242000,-94807.57692761400,-105432.26747100400,-57936.89942158780,-48146.24867373610,-47637.99134834840,-43638.79375854230,-42964.19997396440,-30398.12129317390
627.0,-292498.5274763230,-145169.71940713100,-94760.19620706630,-105419.38708337500,-57932.89134678390,-48150.287409335600,-47631.316313517200,-43623.165879668400,-42965.74177132660,-30396.32383302830
628.0,-292308.68240257200,-145160.83990110500,-94712.89926171870,-105406.42040632500,-57928.90629024050,-48154.333198840300,-47624.61790791420,-43607.576223386500,-42967.27281420630,-30394.533334490100
629.0,-292119.1747372740,-145152.10562754000,-94665.68582063310,-105393.36778385800,-57924.94402000160,-48158.38602192200,-47617.896293571400,-43592.02583605980,-42968.791994909700,-30392.749712021800
630.0,-291930.0034334680,-145143.5157113700,-94618.5556040997,-105380.22955588000,-57921.0042959566,-48162.445858026900,-47611.15163019250,-43576.51588039260,-42970.29808601840,-30390.972876865000
631.0,-291741.1674879250,-145135.06930762400,-94571.50834314380,-105367.00606847100,-57917.0868881367,-48166.512687531000,-47604.38407887990,-43561.04765820830,-42971.78972414100,-30389.20274438860
632.0,-291552.66588529800,-145126.7655609410,-94524.54376605530,-105353.69766678700,-57913.19156397840,-48170.586490944700,-47597.59379962790,-43545.622624931800,-42973.2653910046,-30387.439228994600
633.0,-291364.49763200800,-145118.60363064600,-94477.66160657540,-105340.30469925700,-57909.31809619490,-48174.667249347200,-47590.78095272670,-43530.24241434710,-42974.72339136820,-30385.682247330300
634.0,-291176.6616918540,-145110.58264335100,-94430.8615884379,-105326.82750940300,-57905.46624806460,-48178.75494350210,-47583.94569588410,-43514.90885935820,-42976.161827111000,-30383.93171217080
635.0,-290989.1570918770,-145102.70177038800,-94384.14345072630,-105313.26644942100,-57901.635797428400,-48182.84955536630,-47577.08818917800,-43499.624030801800,-42977.57856690980,-30382.187542321800
636.0,-290801.98284714900,-145094.96017306700,-94337.50692985140,-105299.62187033300,-57897.826519688600,-48186.9510669572,-47570.20859136830,-43484.390267318200,-42978.97121038850,-30380.449655656500
637.0,-290615.13793627000,-145087.3569846030,-94290.95175375480,-105285.8941189500,-57894.038182229400,-48191.05946005260,-47563.307058979800,-43469.21021583780,-42980.33704568780,-30378.717966799700
638.0,-290428.62139916900,-145079.89138216300,-94244.47766514700,-105272.08355042000,-57890.27056671870,-48195.17471754550,-47556.383750680900,-43454.086889645500,-42981.672999105000,-30376.99239625970
639.0,-290242.4322500060,-145072.56252239500,-94198.08440088690,-105258.190516903,-57886.523449155700,-48199.29682220290,-47549.4388233081,-43439.02372157160,-42982.97557511140,-30375.27286229060
640.0,-290056.5695073580,-145065.36956417300,-94151.77169901040,-105244.2153715160,-57882.79660690680,-48203.42575709760,-47542.47243319990,-43424.02463815430,-42984.24078450000,-30373.55928372220
641.0,-289871.03222392600,-145058.31169021300,-94105.53930598270,-105230.15847205400,-57879.089825320200,-48207.56150602670,-47535.484737664,-43409.094148187200,-42985.46405830180,-30371.85158271290
642.0,-289685.81940294300,-145051.38804589300,-94059.38695654460,-105216.02017033800,-57875.402878923500,-48211.70405228660,-47528.47589102370,-43394.237439893,-42986.64014382470,-30370.14967703550
643.0,-289500.9300963960,-145044.59781079200,-94013.31439737640,-105201.80082452000,-57871.73555344690,-48215.85338011870,-47521.44604912670,-43379.46051416220,-42987.76297940330,-30368.453489082000
644.0,-289316.36334519200,-145037.94015584200,-93967.32137267270,-105187.50079186100,-57868.08763255860,-48220.00947378930,-47514.39536672410,-43364.77033179550,-42988.82554228350,-30366.762940447900
645.0,-289132.1181959260,-145031.41425476700,-93921.40762815620,-105173.1204303220,-57864.458901478500,-48224.172317859900,-47507.32399804250,-43350.17499948020,-42989.819664003000,-30365.077953353700
645.3380609756100,-289069.9046712350,-145029.2377561600,-93905.9038692859,-105168.24088623500,-57863.236471666800,-48225.5811370563,-47504.928792676800,-43345.26396523060,-42990.13862183250,-30364.509569242800
646.0,-288948.19288752300,-145025.01900167600,-93875.57274172670,-105158.66004581600,-57860.8490220117,-48228.341900135200,-47500.232052323600,-43335.68386140310,-42990.73579307890,-30363.398326692600
647.0,-288764.58809576000,-145018.75414567800,-93829.81679893310,-105144.12010721300,-57857.25803467200,-48232.51820023730,-47493.119773202300,-43321.30830534960,-42991.562771261000,-30361.724233299700
648.0,-288581.3020655490,-145012.61857363400,-93784.13937944400,-105129.50091749300,-57853.68559928830,-48236.7012059362,-47485.987267387200,-43307.06129636610,-42992.28742613640,-30360.055471142300
649.0,-288398.3338908890,-145006.61149126300,-93738.54024105830,-105114.80284146700,-57850.131513507700,-48240.89090325600,-47478.834688562700,-43292.95831779340,-42992.89421540860,-30358.391967670200
650.0,-288215.68259075100,-145000.73204609400,-93693.01912393700,-105100.02623428600,-57846.59555754300,-48245.08727730580,-47471.66218623750,-43279.01771815150,-42993.364725420500,-30356.7336432773
651.0,-288033.34726561,-144994.9794466400,-93647.5757877412,-105085.171461688,-57843.07753106750,-48249.290314576600,-47464.46991292780,-43265.261309107600,-42993.677085605100,-30355.080426354300
652.0,-287851.32702658700,-144989.35290894600,-93602.20999492950,-105070.23889081700,-57839.57723667750,-48253.50000187210,-47457.25802098730,-43251.71505146170,-42993.80527694170,-30353.432246482200
653.0,-287669.62086943400,-144983.8515601270,-93556.9214806712,-105055.22887399500,-57836.094450134800,-48257.71632448110,-47450.02665671130,-43238.409842617700,-42993.718334349100,-30351.78902233420
654.0,-287488.2279391670,-144978.47463974300,-93511.71001587430,-105040.14178259000,-57832.62898249440,-48261.93927004450,-47442.775972494000,-43225.382420513000,-42993.3794639474,-30350.15068701640
655.0,-287307.1473141720,-144973.22133641300,-93466.57535571940,-105024.97797957600,-57829.180629665200,-48266.16882538150,-47435.506117031400,-43212.67626520060,-42992.74512420430,-30348.517167500300
656.0,-287126.3780854840,-144968.09084735900,-93421.5172585598,-105009.73782931000,-57825.74919080380,-48270.404977635300,-47428.21723876500,-43200.34244733780,-42991.7641838024,-30346.888392052500
657.0,-286945.9193499850,-144963.08237338800,-93376.53548439180,-104994.42169688500,-57822.334466741800,-48274.64771421350,-47420.90948578080,-43188.44019794920,-42990.37735127870,-30345.264289710800
658.0,-286765.77020853,-144958.19511770500,-93331.62979430000,-104979.0299477510,-57818.93625960200,-48278.8970227071,-47413.583005551100,-43177.0368933778,-42988.51719003880,-30343.644790045300
659.0,-286585.92976612000,-144953.42828598100,-93286.79995051050,-104963.56294782200,-57815.55437285300,-48283.15289093240,-47406.23794497910,-43166.20701597450,-42986.10915759310,-30342.029823184400
660.0,-286406.39713123300,-144948.7810859820,-93242.04571630880,-104948.0210631470,-57812.18861111810,-48287.41530685500,-47398.874450443900,-43156.02957402160,-42983.07418559790,-30340.419319768600
661.0,-286227.171414496,-144944.25272621000,-93197.36685561220,-104932.40466010100,-57808.83877986780,-48291.68425865000,-47391.49266766500,-43146.583547432400,-42979.33323412650,-30338.813210787400
662.0,-286048.2517170250,-144939.84240738400,-93152.76313029680,-104916.71410332500,-57805.504682688600,-48295.95973446080,-47384.09274113610,-43137.941301846900,-42974.813876517,-30337.21142651190
663.0,-285869.6372268810,-144935.54939688000,-93108.23432298720,-104900.9497686180,-57802.186144181900,-48300.24172387300,-47376.674818641900,-43130.160648586700,-42969.45824726000,-30335.613905765900
664.0,-285691.3269858120,-144931.37284781500,-93063.78018185440,-104885.11201261900,-57798.88295441010,-48304.53021437120,-47369.23904047740,-43123.27708278000,-42963.23078510620,-30334.020573335200
665.0,-285513.3201865740,-144927.31203066600,-93019.40049098820,-104869.20121114000,-57795.59493992970,-48308.825195864900,-47361.7855531328,-43117.29834933520,-42956.12369101590,-30332.431368889500
666.0,-285335.61590403600,-144923.36612321800,-92975.0950066992,-104853.21772449500,-57792.32189944650,-48313.126656587300,-47354.314496911900,-43112.203045635500,-42948.158303843700,-30330.846220796000
667.0,-285158.21330647,-144919.53437503000,-92930.86350768410,-104837.16192465700,-57789.063654203200,-48317.43458628910,-47346.82601563580,-43107.9438051682,-42939.381933623400,-30329.26506657090
668.0,-284981.1115292680,-144915.81601039900,-92886.70576492950,-104821.03417915400,-57785.82001815130,-48321.748974355600,-47339.320250940700,-43104.45395005760,-42929.861198993000,-30327.687840819500
669.0,-284804.3097130100,-144912.2102566140,-92842.6215508737,-104804.83485570400,-57782.59080671130,-48326.069810333500,-47331.79734381960,-43101.65560690840,-42919.673914394800,-30326.114478712800
670.0,-284627.8070312760,-144908.71636666900,-92798.61064588740,-104788.56432573100,-57779.375843630100,-48330.39708441460,-47324.25743607790,-43099.46729907290,-42908.90149993100,-30324.544918883700
671.0,-284451.60259793900,-144905.33354632200,-92754.67281642650,-104772.222952864,-57776.174938711100,-48334.730785963800,-47316.70066603830,-43097.80978875830,-42897.623132033100,-30322.979094245700
672.0,-284275.69554713100,-144902.06101649800,-92710.80783388560,-104755.81110271800,-57772.98790690460,-48339.070904691900,-47309.12717214750,-43096.60982672320,-42885.911999972000,-30321.416939867400
673.0,-284100.08511641200,-144898.89807941500,-92667.01549429440,-104739.32915367000,-57769.81458845510,-48343.41743213630,-47301.53709679950,-43095.80205396860,-42873.833410937200,-30319.8584011004
674.0,-283924.7704023960,-144895.84392600700,-92623.29556047680,-104722.77746574800,-57766.654790075200,-48347.77035762510,-47293.930575273600,-43095.32955056960,-42861.44422164870,-30318.303409655300
675.0,-283749.7505962080,-144892.89782123600,-92579.64781781640,-104706.15641050600,-57763.508341588400,-48352.12967209130,-47286.30774631500,-43095.14355174970,-42848.79314104400,-30316.751906676100
676.0,-283575.02486345700,-144890.05900931800,-92536.07204581450,-104689.46635550200,-57760.375066967700,-48356.49536617110,-47278.668746703900,-43095.20270950650,-42835.92145916990,-30315.20383091140
677.0,-283400.5923760000,-144887.32674005500,-92492.56802558270,-104672.70766888400,-57757.25479223350,-48360.86743067070,-47271.01371281390,-43095.4721772383,-42822.86396501250,-30313.65912198310
678.0,-283226.4523103410,-144884.70026566700,-92449.13553951340,-104655.88071864600,-57754.147344740200,-48365.24585655190,-47263.342780428100,-43095.92267338050,-42809.649882765,-30312.117719992400
679.0,-283052.603846376,-144882.17884129300,-92405.77437098190,-104638.98587263100,-57751.0525530621,-48369.63063492550,-47255.656084695700,-43096.52960913770,-42796.30374400320,-30310.579565644700
680.0,-282879.04616746900,-144879.76172474200,-92362.48430428000,-104622.02349856600,-57747.97024704850,-48374.02175700040,-47247.953760130600,-43097.272316911900,-42782.846159257600,-30309.044600092400
681.0,-282705.77846042200,-144877.4481761170,-92319.26512469030,-104604.99396413700,-57744.90025773940,-48378.41921417170,-47240.23594072700,-43098.13338897490,-42769.294479303200,-30307.51276502380
682.0,-282532.79991576,-144875.23745826500,-92276.11661857690,-104587.89763660400,-57741.842417388500,-48382.82299791330,-47232.502759735100,-43099.09812146730,-42755.663351308300,-30305.984002570200
683.0,-282360.1097271910,-144873.12883674600,-92233.03857313970,-104570.73488321800,-57738.79655946940,-48387.233099875200,-47224.75434990650,-43100.15405251430,-42741.965180490900,-30304.458255399500
684.0,-282187.7070918720,-144871.1215795020,-92190.03077659880,-104553.50607080500,-57735.762518637300,-48391.649511791500,-47216.990843245200,-43101.290581284900,-42728.210511241800,-30302.935466684200
685.0,-282015.589760516,-144869.21349579500,-92147.09269461200,-104536.21126296300,-57732.73955494270,-48396.072186968900,-47209.21219706310,-43102.49862110880,-42714.408052981100,-30301.415171373200
686.0,-281843.75985347000,-144867.406802099,-92104.22476842750,-104518.85143816100,-57729.728664375900,-48400.501195250300,-47201.4188926296,-43103.7704792695,-42700.566085806300,-30299.898134155900
687.0,-281672.2151114260,-144865.69929254700,-92061.426461417,-104501.42665349300,-57726.72910210960,-48404.93648949000,-47193.610883870600,-43105.09943919120,-42686.69094777210,-30298.38388778600
688.0,-281500.95474502200,-144864.09024565600,-92018.69756557950,-104483.93727484200,-57723.740707611000,-48409.37806190720,-47185.788300350800,-43106.47972668930,-42672.78835726570,-30296.872377322400
689.0,-281329.9779683750,-144862.57894246300,-91976.0378738773,-104466.38366750900,-57720.763321471300,-48413.82590483700,-47177.95127100610,-43107.906332028200,-42658.86326836080,-30295.363548343600
690.0,-281159.28399855000,-144861.16466684100,-91933.44718009880,-104448.76619664100,-57717.79678549290,-48418.28001076960,-47170.09992417680,-43109.37489216460,-42644.9199885737,-30293.85734692630
691.0,-280988.8720562890,-144859.84670527700,-91890.92527903400,-104431.08522693600,-57714.84094268250,-48422.740372237200,-47162.23438751890,-43110.8815931756,-42630.962276547900,-30292.353719566800
692.0,-280818.7413653580,-144858.62434679900,-91848.47196636870,-104413.34112268000,-57711.89563719030,-48427.20698194290,-47154.354788113000,-43112.42308915330,-42616.993422958000,-30290.852613258000
693.0,-280648.8911529800,-144857.49688319400,-91806.087038765,-104395.53424777100,-57708.96071433250,-48431.67983267600,-47146.46125239910,-43113.99643467100,-42603.01631829560,-30289.353975482800
694.0,-280479.320649198,-144856.4636087950,-91763.77029361910,-104377.6649656410,-57706.036020545600,-48436.15891732760,-47138.553906133900,-43115.599028126300,-42589.033509234900,-30287.85775416930
695.0,-280310.02908751000,-144855.5238208670,-91721.5215293334,-104359.73363932300,-57703.121403525100,-48440.644228882800,-47130.63287453470,-43117.22856425050,-42575.04724636490,-30286.36389768780
696.0,-280141.0157049210,-144854.67681901300,-91679.34054529490,-104341.74063132100,-57700.21671200130,-48445.135760447700,-47122.69828209530,-43118.88299407590,-42561.05952415360,-30284.872354914900
697.0,-279972.27974086900,-144853.92190569200,-91637.22714156700,-104323.68630369900,-57697.32179591460,-48449.63350522710,-47114.75025274090,-43120.560490980400,-42547.072114821100,-30283.383075169000
698.0,-279803.8204384730,-144853.2583862270,-91595.1811192124,-104305.57101796100,-57694.43650637850,-48454.137456512700,-47106.78890973290,-43122.25942197580,-42533.086597143600,-30281.89600817730
699.0,-279635.63704385100,-144852.68556817800,-91553.20228019670,-104287.3951351990,-57691.56069553660,-48458.647607717700,-47098.814375730200,-43123.97832312960,-42519.104380986000,-30280.411104212800
700.0,-279467.7288061360,-144852.20276236100,-91511.29042728890,-104269.15901574200,-57688.69421680490,-48463.1639523133,-47090.826772690900,-43125.715878695700,-42505.12672822300,-30278.92831394520
701.0,-279300.09497761900,-144851.80928186900,-91469.44536413600,-104250.86301962400,-57685.8369246113,-48467.68648388840,-47082.82622202830,-43127.470903068200,-42491.15477069840,-30277.447588467800
702.0,-279132.7348136620,-144851.50444262800,-91427.66689527530,-104232.50750613800,-57682.98867455170,-48472.21519614150,-47074.81284444740,-43129.24232535270,-42477.18952575040,-30275.9688793576
703.0,-278965.64757262900,-144851.2875631930,-91385.95482606260,-104214.09283399800,-57680.149323354800,-48476.7500828313,-47066.786760064700,-43131.02917602500,-42463.231909470700,-30274.492138650000
704.0,-278798.8325160220,-144851.15796513000,-91344.30896273890,-104195.61936143000,-57677.31872883450,-48481.29113782030,-47058.74808836290,-43132.83057534280,-42449.282748360700,-30273.017318762800
705.0,-278632.28890817000,-144851.11497224100,-91302.72911231210,-104177.08744594000,-57674.496749897200,-48485.83835506430,-47050.696948174300,-43134.64572336350,-42435.3427892504,-30271.544372570900
706.0,-278466.0160165740,-144851.1579116430,-91261.21508272950,-104158.49744436900,-57671.68324663250,-48490.3917285904,-47042.63345769710,-43136.47389117890,-42421.41270810770,-30270.07325344590
707.0,-278300.0131116920,-144851.2861126000,-91219.76668272990,-104139.84971297000,-57668.878080145600,-48494.95125252480,-47034.55773451480,-43138.314413302600,-42407.493117663,-30268.603915115000
708.0,-278134.27946684100,-144851.4989074560,-91178.38372186710,-104121.14460727100,-57666.081112676400,-48499.516921080900,-47026.46989555370,-43140.16668095370,-42393.584574056700,-30267.136311792400
709.0,-277968.8143582870,-144851.79563116400,-91137.06601048420,-104102.38248223700,-57663.292207517800,-48504.088728566400,-47018.37005713760,-43142.03013625650,-42379.68758270790,-30265.670398046100
710.0,-277803.6170653540,-144852.17562141600,-91095.81335981060,-104083.56369197200,-57660.51122910290,-48508.66666931720,-47010.2583349383,-43143.90426702580,-42365.802603460200,-30264.206128938200
711.0,-277638.68687020300,-144852.63821856400,-91054.62558186770,-104064.68858994800,-57657.7380428616,-48513.250737813900,-47002.13484398430,-43145.788602258400,-42351.93005521310,-30262.743459917500
712.0,-277474.0230579220,-144853.1827659580,-91013.50248952240,-104045.757528955,-57654.9725154229,-48517.84092858410,-46993.99969874580,-43147.68270811780,-42338.070319848300,-30261.282346887000
713.0,-277309.62491633500,-144853.8086093520,-90972.44389631620,-104026.77086097800,-57652.214514311900,-48522.43723625720,-46985.8530129408,-43149.58618428940,-42324.223745780100,-30259.82274609300
714.0,-277145.49173625000,-144854.5150975900,-90931.44961672280,-104007.7289372430,-57649.463908308400,-48527.03965549410,-46977.69489978940,-43151.498660925600,-42310.390651216700,-30258.364614302300
715.0,-276981.62281137100,-144855.3015817780,-90890.51946596120,-103988.63210825700,-57646.72056703550,-48531.64818108160,-46969.52547180010,-43153.4197957356,-42296.571326928400,-30256.907908588300
716.0,-276818.01743809200,-144856.16741616900,-90849.65326004720,-103969.48072370600,-57643.98436135740,-48536.26280786600,-46961.344840843500,-43155.34927155890,-42282.76603872680,-30255.45258651200
717.0,-276654.6749156540,-144857.11195776800,-90808.8508157442,-103950.2751325270,-57641.25516312750,-48540.88353073260,-46953.15311823120,-43157.286794001900,-42268.97502976930,-30253.998605969200
718.0,-276491.5945462220,-144858.1345660630,-90768.11195065000,-103931.0156828110,-57638.53284519800,-48545.510344716000,-46944.95041464540,-43159.23208957820,-42255.19852253440,-30252.545925341300
719.0,-276328.7756346900,-144859.2346035830,-90727.4364831713,-103911.7027218050,-57635.81728148990,-48550.14324485050,-46936.73684005280,-43161.18490375240,-42241.4367206608,-30251.094503332600
720.0,-276166.2174885020,-144860.41143546700,-90686.824232352,-103892.33659600000,-57633.10834697930,-48554.782226261100,-46928.512503888500,-43163.14499944120,-42227.68981048110,-30249.644299122800
721.0,-276003.9194180340,-144861.66442931600,-90646.27501808540,-103872.9176510190,-57630.405917581600,-48559.42728417370,-46920.27751492800,-43165.112155486700,-42213.95796258230,-30248.195272211400
722.0,-275841.8807365610,-144862.99295590700,-90605.78866108920,-103853.44623163000,-57627.709870317600,-48564.07841384530,-46912.031981320200,-43167.086165342600,-42200.24133309600,-30246.747382508600
723.0,-275680.1007596010,-144864.39638876100,-90565.36498266450,-103833.92268163300,-57625.02008325090,-48568.73561061310,-46903.77601061230,-43169.06683593620,-42186.540064809500,-30245.30059037530
724.0,-275518.5788059000,-144865.87410388600,-90525.00380506550,-103814.3473441620,-57622.336435336700,-48573.39886989270,-46895.50970974100,-43171.053986512800,-42172.8542883636,-30243.854856494500
725.0,-275357.3141966580,-144867.42548023800,-90484.70495120280,-103794.72056127500,-57619.65880665280,-48578.06818715130,-46887.23318498870,-43173.04744774190,-42159.18412314400,-30242.410141954400
726.0,-275196.30213023400,-144869.04471403200,-90444.46713056450,-103775.04177416500,-57616.98518786920,-48582.74340474500,-46878.94606331160,-43175.046996403200,-42145.52868308990,-30240.96512121610
727.0,-275035.5502267890,-144870.7415890000,-90404.2924070866,-103755.31313018600,-57614.3192513608,-48587.424825159700,-46870.64940987420,-43177.05261254770,-42131.89006147420,-30239.522334505700
728.0,-274875.0536471290,-144872.51027865300,-90364.17948046410,-103735.53406180900,-57611.658980219000,-48592.112290370200,-46862.34284777490,-43179.06409119600,-42118.267350256800,-30238.08045273060
729.0,-274714.81172289100,-144874.35017291000,-90324.12817649470,-103715.70490749400,-57609.004258420900,-48596.80579611920,-46854.02648088240,-43181.08130045460,-42104.66063191390,-30236.63943850580
730.0,-274554.82378877600,-144876.2606642810,-90284.1383218643,-103695.82600472100,-57606.354971024100,-48601.50533819770,-46845.700412398600,-43183.104116172000,-42091.069981472000,-30235.199254794300
731.0,-274395.08918170700,-144878.24114832800,-90244.20974384970,-103675.89769012200,-57603.71100389240,-48606.210912443900,-46837.36474495760,-43185.13242128940,-42077.4954669202,-30233.759864948200
732.0,-274235.60724096400,-144880.29102307500,-90204.34227041180,-103655.92029929200,-57601.072243979300,-48610.922514793000,-46829.01958058370,-43187.16610541770,-42063.93714973300,-30232.321232718000
733.0,-274076.3773091770,-144882.4096894720,-90164.53573042700,-103635.89416680600,-57598.43857917780,-48615.640141202100,-46820.665020658500,-43189.205064292000,-42050.395085444300,-30230.883322120200
734.0,-273917.39873078600,-144884.59655120500,-90124.78995326190,-103615.81962644900,-57595.809898291800,-48620.363787704800,-46812.30116601390,-43191.24919939350,-42036.869323941500,-30229.44609763550
735.0,-273758.6708530470,-144886.85101447300,-90085.10476910150,-103595.69701073700,-57593.18609114500,-48625.09345038300,-46803.928116803100,-43193.29841755930,-42023.359909963900,-30228.009524065100
736.0,-273600.193025898,-144889.17248877100,-90045.48000884320,-103575.52665151000,-57590.56704844410,-48629.829125395000,-46795.5459726697,-43195.35263060050,-42009.86688341550,-30226.573566553800
737.0,-273441.9646014390,-144891.56038561500,-90005.91550401530,-103555.30887933300,-57587.95266187180,-48634.57080895580,-46787.15483256880,-43197.41175496570,-41996.39027967940,-30225.13819063490
738.0,-273283.9849347200,-144894.01411983100,-89966.41108690720,-103535.04402391400,-57585.34282410460,-48639.31849728310,-46778.75479491920,-43199.47571144090,-41982.93012995420,-30223.703362141700
739.0,-273126.2533826970,-144896.53310875000,-89926.96659042570,-103514.7324139320,-57582.73742860050,-48644.07218672460,-46770.34595752640,-43201.54442490720,-41969.48646152510,-30222.269047330500
740.0,-272968.7693056280,-144899.11677238100,-89887.58184835920,-103494.37437686700,-57580.13636985670,-48648.831873640600,-46761.92841757990,-43203.61782398950,-41956.05929806630,-30220.835212727300
741.0,-272811.53206525700,-144901.764533862,-89848.25669484680,-103473.97023949700,-57577.539543314700,-48653.597554455200,-46753.502271707700,-43205.69584091410,-41942.64865973420,-30219.401825283600
742.0,-272654.5410265950,-144904.47581838200,-89808.99096501900,-103453.52032707000,-57574.94684524640,-48658.36922563660,-46745.06761589290,-43207.778411217600,-41929.25456366460,-30217.96885219460
743.0,-272497.79555659800,-144907.25005451700,-89769.78449451600,-103433.02496426600,-57572.35817285190,-48663.14688372990,-46736.62454559620,-43209.86547356650,-41915.877023842300,-30216.536261100000
744.0,-272341.29502480700,-144910.08667309100,-89730.63711969860,-103412.48447447000,-57569.77342426720,-48667.93052529180,-46728.17315567240,-43211.956969562400,-41902.51605157170,-30215.104019898700
745.0,-272185.03880324400,-144912.98510814300,-89691.54867758570,-103391.89918007200,-57567.19249850690,-48672.72014695780,-46719.7135403641,-43214.05284357330,-41889.17165550750,-30213.67209685040
746.0,-272029.02626618400,-144915.9447960360,-89652.51900585420,-103371.26940217200,-57564.61529555730,-48677.51574542860,-46711.245793322300,-43216.15304254440,-41875.843841870900,-30212.24046058820
747.0,-271873.2567903750,-144918.9651759030,-89613.54794290110,-103350.59546112600,-57562.04171611580,-48682.31731741780,-46702.77000764770,-43218.257515893600,-41862.53261456140,-30210.809079991600
748.0,-271717.72975501100,-144922.045689729,-89574.63532771920,-103329.87767602200,-57559.47166191970,-48687.124859719400,-46694.28627587750,-43220.36621526590,-41849.23797534140,-30209.377924349500
749.0,-271562.4445413910,-144925.1857821270,-89535.78099992260,-103309.11636478600,-57556.905035522900,-48691.93836915070,-46685.794689905,-43222.47909455540,-41835.95992396750,-30207.946963209800
750.0,-271407.4005333810,-144928.38490070800,-89496.98479985770,-103288.3118444930,-57554.34174041490,-48696.75784261160,-46677.29534111260,-43224.5961096155,-41822.698458269700,-30206.516166510500
751.0,-271252.59711714600,-144931.64249526000,-89458.24656847620,-103267.4644307730,-57551.78168083570,-48701.58327699120,-46668.78832025930,-43226.71721828630,-41809.453574330200,-30205.085504446000
752.0,-271098.03368122400,-144934.9580187470,-89419.56614743130,-103246.57443842000,-57549.224761978000,-48706.41466930040,-46660.27371757960,-43228.842380179200,-41796.225266530900,-30203.654947552500
753.0,-270943.709616126,-144938.33092646400,-89380.94337885800,-103225.64218103600,-57546.670889878900,-48711.252016537400,-46651.75162270740,-43230.971556632300,-41783.01352767670,-30202.224466724700
754.0,-270789.62431522900,-144941.76067664600,-89342.37810575040,-103204.66797100900,-57544.11997137040,-48716.09531578820,-46643.2221246859,-43233.104710614400,-41769.8183491258,-30200.79403308350
755.0,-270635.7771737170,-144945.2467303390,-89303.87017155020,-103183.65211982400,-57541.57191425060,-48720.94456416000,-46634.685312076100,-43235.241806645100,-41756.6397208091,-30199.363618159500
756.0,-270482.16758913200,-144948.78855088100,-89265.4194203796,-103162.59493747200,-57539.026626996300,-48725.799758797200,-46626.141272748900,-43237.38281063470,-41743.477631342300,-30197.933193700900
757.0,-270328.7949616220,-144952.38560477900,-89227.02569709800,-103141.49673317000,-57536.484019107,-48730.66089691280,-46617.59009415810,-43239.52768992430,-41730.332068167600,-30196.502731839400
758.0,-270175.658693142,-144956.0373608400,-89188.68884700060,-103120.35781482100,-57533.94400075030,-48735.527975748800,-46609.03186308760,-43241.67641311830,-41717.20301748370,-30195.0722049506
759.0,-270022.7581881720,-144959.74329059400,-89150.40871616250,-103099.17848913400,-57531.40648298030,-48740.4009926048,-46600.46666579330,-43243.82895007190,-41704.09046444890,-30193.64158574340
760.0,-269870.09285325500,-144963.50286854400,-89112.18515116860,-103077.9590617980,-57528.871377716000,-48745.2799448032,-46591.8945879921,-43245.9852717978,-41690.99439317430,-30192.210847227200
761.0,-269717.66209731900,-144967.31557153600,-89074.01799930620,-103056.69983732100,-57526.33859761600,-48750.164829730300,-46583.31571485150,-43248.14535043170,-41677.91478678690,-30190.7799626902
762.0,-269565.465331311,-144971.18087919600,-89035.90710838670,-103035.4011189400,-57523.80805620580,-48755.0556448036,-46574.73013097160,-43250.30915914760,-41664.8516275286,-30189.34890575440
763.0,-269413.5019684550,-144975.09827373400,-88997.85232686180,-103014.06320884900,-57521.27966777780,-48759.95238747920,-46566.137920427400,-43252.476672121300,-41651.8048967352,-30187.91765026910
764.0,-269261.7714241920,-144979.0672404210,-88959.85350378630,-102992.68640799800,-57518.75334745370,-48764.855055258900,-46557.53916672450,-43254.647864483900,-41638.77457495900,-30186.486170444600
765.0,-269110.2731160730,-144983.08726663900,-88921.91048885230,-102971.27101627700,-57516.22901116010,-48769.76364568450,-46548.93395280530,-43256.82271225990,-41625.76064197910,-30185.054440753200
766.0,-268959.0064638960,-144987.15784256700,-88884.02313227810,-102949.81733225700,-57513.70657555320,-48774.678156349700,-46540.32236111910,-43259.00119234020,-41612.7630768485,-30183.622435915100
767.0,-268807.970889586,-144991.27846134900,-88846.19128495010,-102928.32565333000,-57511.18595814780,-48779.598584866800,-46531.70447354120,-43261.183282429200,-41599.781857937000,-30182.190131000700
768.0,-268657.1658169800,-144995.44861830200,-88808.41479826730,-102906.79627594100,-57508.66707716050,-48784.52492891420,-46523.08037145430,-43263.368961000100,-41586.816962964600,-30180.757501300000
769.0,-268506.5906724400,-144999.66781171400,-88770.69352428060,-102885.22949505500,-57506.14985167390,-48789.457186194400,-46514.450135630700,-43265.55820728710,-41573.86836906330,-30179.324522435900
770.0,-268356.2335393840,-145003.92228008800,-88733.02437819890,-102863.62380887600,-57503.629799655600,-48794.39490508790,-46505.81248580370,-43267.75083483780,-41560.933761814300,-30177.88790389890
771.0,-268206.1166036860,-145008.23806559300,-88695.41310353930,-102841.9831069530,-57501.115650360100,-48799.33898134760,-46497.17022579620,-43269.947157376600,-41548.017706544500,-30176.454158018600
772.0,-268056.22788713700,-145012.6013982830,-88657.85660112550,-102820.3058798330,-57498.60291842750,-48804.28896420170,-46488.522071362300,-43272.146989397900,-41535.1178803609,-30175.019991496400
773.0,-267906.5668244520,-145017.01178706400,-88620.35472535060,-102798.59241789000,-57496.09152593840,-48809.244851492600,-46479.868101225700,-43274.35031271530,-41522.23425828310,-30173.585381005000
774.0,-267757.1328523720,-145021.46874292500,-88582.90733119190,-102776.84301021100,-57493.58139572940,-48814.20664113580,-46471.208393546700,-43276.557109764700,-41509.366814898600,-30172.150303550500
775.0,-267607.92540948700,-145025.97177988200,-88545.51427403330,-102755.05794473400,-57491.07245138150,-48819.174331054400,-46462.543026009000,-43278.76736354500,-41496.51552433560,-30170.714736346400
776.0,-267458.94393665200,-145030.52041433000,-88508.17541000720,-102733.23750821900,-57488.564617221900,-48824.147919208000,-46453.87207573470,-43280.98105755350,-41483.68036029500,-30169.278656864500
777.0,-267310.1878765170,-145035.11416528400,-88470.8905956272,-102711.38198619600,-57486.05781826960,-48829.127403633000,-46445.19561937090,-43283.19817584870,-41470.86129614890,-30167.842042886300
778.0,-267161.6566740180,-145039.75255440300,-88433.65968816360,-102689.49166291600,-57483.551980352600,-48834.11278233520,-46436.51373298700,-43285.41870291020,-41458.058304884500,-30166.4048724341
779.0,-267013.3497760620,-145044.4351059250,-88396.48254533150,-102667.56682159700,-57481.047029913700,-48839.10405340910,-46427.826492229100,-43287.64262371290,-41445.27135916210,-30164.96712378610
780.0,-266865.2666315320,-145049.1613464990,-88359.35902539070,-102645.60774413300,-57478.54289424460,-48844.101214959300,-46419.13397218330,-43289.86992367150,-41432.500431321600,-30163.528775458400
781.0,-266717.40669127700,-145053.93080552500,-88322.28898720650,-102623.61471115700,-57476.039501214000,-48849.104265135700,-46410.436247426100,-43292.10058863400,-41419.74549339840,-30162.08980623400
782.0,-266569.76940811900,-145058.74301485100,-88285.27229013930,-102601.58800228200,-57473.536779537400,-48854.11320213710,-46401.73339206290,-43294.33460482360,-41407.00651716580,-30160.65019517970
783.0,-266422.3542370790,-145063.59750890800,-88248.30879416850,-102579.52789568800,-57471.034658510900,-48859.1280241536,-46393.0254796456,-43296.571958886600,-41394.28347411110,-30159.209921562000
784.0,-266275.16063480400,-145068.4938247880,-88211.39835970890,-102557.43466846000,-57468.533068270900,-48864.14872945210,-46384.312583299300,-43298.812637835200,-41381.576335490800,-30157.768964932400
785.0,-266128.1880603270,-145073.4315017820,-88174.54084785350,-102535.30859636800,-57466.03193945800,-48869.17531631660,-46375.594775562800,-43301.05662899540,-41368.88507234720,-30156.32730505440
786.0,-265981.4359742590,-145078.41008211500,-88137.7361201036,-102513.14995422300,-57463.53120361990,-48874.207783085200,-46366.872128583500,-43303.30392007530,-41356.20965542850,-30154.884921972200
787.0,-265834.90383935100,-145083.42911052600,-88100.9840385425,-102490.95901524600,-57461.03079285460,-48879.246128076500,-46358.144713921800,-43305.55449910720,-41343.550055401700,-30153.44179595560
788.0,-265688.5911203390,-145088.4881337050,-88064.28446585930,-102468.73605176400,-57458.530639924800,-48884.29034968000,-46349.412602727500,-43307.80835441390,-41330.90624264680,-30151.99790748810
789.0,-265542.4972836820,-145093.58670140100,-88027.63726513390,-102446.48133473300,-57456.030678336400,-48889.3404463312,-46340.675865599900,-43310.06547463030,-41318.27818737890,-30150.55323734600
790.0,-265396.62179796000,-145098.72436591900,-87991.04230007970,-102424.19513387300,-57453.53084230590,-48894.396416476300,-46331.934572715200,-43312.32584869480,-41305.665859681700,-30149.107766499200
791.0,-265250.96413361400,-145103.90068178300,-87954.49943491950,-102401.87771776100,-57451.03106660000,-48899.45825858510,-46323.188793703200,-43314.58946577740,-41293.069229477200,-30147.66147617950
792.0,-265105.52376289200,-145109.11520601300,-87918.00853436570,-102379.52935364000,-57448.53128674890,-48904.52597117870,-46314.43859776860,-43316.8563153567,-41280.48826650710,-30146.214347817600
793.0,-264960.30015993800,-145114.367498161,-87881.56946362750,-102357.15030774900,-57446.031438836900,-48909.599552798100,-46305.68405362500,-43319.12638714010,-41267.92294041180,-30144.766363109500
794.0,-264815.2928009560,-145119.65712044200,-87845.18208849260,-102334.74084487900,-57443.53145974420,-48914.679002031800,-46296.92522949620,-43321.399671085900,-41255.37322070260,-30143.31750394730
795.0,-264670.50116394900,-145124.9836373670,-87808.84627527020,-102312.30122870800,-57441.0312868432,-48919.76431747000,-46288.162193153600,-43323.676157381100,-41242.839076772700,-30141.86775248530
796.0,-264525.9247286570,-145130.3466158480,-87772.56189071330,-102289.83172170500,-57438.53085830490,-48924.85549777780,-46279.39501186920,-43325.955836441000,-41230.32047789730,-30140.417091072200
797.0,-264381.562976779,-145135.74562531900,-87736.3288021317,-102267.33258505100,-57436.03011279540,-48929.952541587300,-46270.623752483500,-43328.238698893400,-41217.81739328730,-30138.96550229550
798.0,-264237.4153917930,-145141.18023785700,-87700.14687728500,-102244.8040787740,-57433.528989704700,-48935.05544763000,-46261.84848134170,-43330.524735579,-41205.32979200980,-30137.51296897530
799.0,-264093.4814590880,-145146.65002762900,-87664.01598451670,-102222.24646170600,-57431.02742906100,-48940.16421461720,-46253.069264394800,-43332.81393752,-41192.85764311440,-30136.059474088600
800.0,-263949.76066590300,-145152.1545713780,-87627.93599262070,-102199.65999137400,-57428.52537141170,-48945.278841321300,-46244.2861670109,-43335.10629595510,-41180.400915518300,-30134.605000916100
801.0,-263806.25250134800,-145157.69344849600,-87591.9067709501,-102177.04492407200,-57426.02275807430,-48950.39932653120,-46235.499254223900,-43337.40180228660,-41167.959578112800,-30133.14953290820
802.0,-263662.95645619100,-145163.26624037900,-87555.92818925540,-102154.40151505200,-57423.51953090540,-48955.52566904620,-46226.70859054170,-43339.70044807770,-41155.533599682800,-30131.693053713500
803.0,-263519.8720228570,-145168.87253138300,-87520.00011781430,-102131.73001816300,-57421.015632346700,-48960.65786773730,-46217.91424005630,-43342.00222512580,-41143.122949009,-30130.23554723850
804.0,-263376.998696115,-145174.5119076850,-87484.12242745110,-102109.030686131,-57418.51100549630,-48965.795921453100,-46209.11626637830,-43344.307125301800,-41130.727594780400,-30128.7769975572
805.0,-263234.3359719910,-145180.1839580570,-87448.29498944680,-102086.30377043100,-57416.00559401840,-48970.93982912830,-46200.31473269230,-43346.6151406912,-41118.34750567480,-30127.317388969800
806.0,-263091.8833484780,-145185.88827400900,-87412.51767550080,-102063.54952138600,-57413.499342246100,-48976.08958966830,-46191.50970173990,-43348.926263528800,-41105.98265030600,-30125.856705995300
807.0,-262949.6403254730,-145191.62444886400,-87376.79035796360,-102040.76818799900,-57410.99219501210,-48981.245202056800,-46182.701235813500,-43351.2404861701,-41093.63299729310,-30124.3949333252
808.0,-262807.606404293,-145197.3920787800,-87341.11290944220,-102017.96001811600,-57408.4840978279,-48986.4066652679,-46173.88939676360,-43353.55780111730,-41081.29851513830,-30122.932055906000
809.0,-262665.78108840300,-145203.19076194000,-87305.48520322900,-101995.1252584950,-57405.974996724000,-48991.57397832420,-46165.07424601130,-43355.87820101610,-41068.979172444,-30121.46805882750
810.0,-262524.16388275200,-145209.0200991620,-87269.90711296310,-101972.26415447900,-57403.464838325,-48996.747140274200,-46156.25584453270,-43358.201678633700,-41056.67493771650,-30120.0029274001
811.0,-262382.75429414200,-145214.87969351300,-87234.37851282350,-101949.376950344,-57400.95356990450,-49001.92615018720,-46147.434252869500,-43360.52822685540,-41044.385779454500,-30118.53664713750
812.0,-262241.5518309740,-145220.76915021200,-87198.8992774017,-101926.46388905200,-57398.44113916040,-49007.1110071604,-46138.60953114290,-43362.85783869680,-41032.11166617220,-30117.06920375790
813.0,-262100.55600359100,-145226.68807719600,-87163.46928184880,-101903.52521251100,-57395.927494536900,-49012.30171029770,-46129.78173908020,-43365.19050727410,-41019.85256634940,-30115.600583152600
814.0,-261959.7663239010,-145232.63608438600,-87128.08840171970,-101880.56116124400,-57393.412584926400,-49017.49825878820,-46120.950935868600,-43367.526225835,-41007.608448484500,-30114.130771447100
815.0,-261819.18230541200,-145238.61278416000,-87092.75651299980,-101857.57197477300,-57390.89635978000,-49022.7006517944,-46112.11718042700,-43369.86498770870,-40995.3792810677,-30112.65975488540
816.0,-261678.8034636880,-145244.61779115600,-87057.47349225780,-101834.5578912260,-57388.378769175900,-49027.90888852210,-46103.28053113530,-43372.20678635450,-40983.165032613900,-30111.18751995980
817.0,-261538.60349417000,-145250.6231891320,-87022.23147994320,-101811.5159924440,-57385.84999976220,-49033.12209321740,-46094.43910777300,-43374.55129588030,-40970.95799122370,-30109.707997766800
818.0,-261398.6336196530,-145256.68362342800,-86987.04584841570,-101788.45282390100,-57383.32952236410,-49038.3420110095,-46085.59684487160,-43376.899149264500,-40958.77348805730,-30108.23328407520
819.0,-261258.8674786550,-145262.77122345500,-86951.90871725520,-101765.36546587800,-57380.80753309800,-49043.567770327200,-46076.75186092660,-43379.25002032070,-40946.60380951050,-30106.757312650100
820.0,-261119.3045928990,-145268.88561326000,-86916.81996468220,-101742.2541519130,-57378.283984244700,-49048.799370437600,-46067.904212704300,-43381.60390285230,-40934.448924074800,-30105.28007072870
821.0,-260979.9444862290,-145275.02641875600,-86881.77946951970,-101719.11911418900,-57375.75882854910,-49054.036810699000,-46059.053956569600,-43383.96079075980,-40922.30880033970,-30103.80154567890
822.0,-260840.786684033,-145281.1932683240,-86846.78711099170,-101695.96058380300,-57373.232019289800,-49059.280090453200,-46050.201148467000,-43386.3206780228,-40910.18340691760,-30102.321725124300
823.0,-260701.83071327300,-145287.38579263500,-86811.84276878200,-101672.77879063800,-57370.7035102808,-49064.52920909700,-46041.345843949000,-43388.683558714,-40898.07271241650,-30100.84059678220
824.0,-260563.07610238200,-145293.60362458000,-86776.9463229258,-101649.57396335500,-57368.17325590390,-49069.78416604790,-46032.488098146400,-43391.04942694710,-40885.97668545070,-30099.358148587200
825.0,-260424.5223819650,-145299.8463991050,-86742.09765408330,-101626.34632955100,-57365.641210967200,-49075.044960741300,-46023.627965800600,-43393.418276941100,-40873.895294753400,-30097.87436864980
826.0,-260286.1690835490,-145306.1137536830,-86707.29664318050,-101603.09611552000,-57363.10733087320,-49080.311592603400,-46014.765501282600,-43395.79010297220,-40861.82850898870,-30096.38924528350
827.0,-260148.0157408230,-145312.40532772600,-86672.54317172550,-101579.82354642400,-57360.57157152580,-49085.584061139400,-46005.900758530600,-43398.1648993586,-40849.776296942000,-30094.902766894900
828.0,-260010.06188891400,-145318.72076301600,-86637.83712156130,-101556.5288463010,-57358.03388929160,-49090.862365871500,-45997.033791101400,-43400.54266052780,-40837.73862734590,-30093.414922132800
829.0,-259872.30706439000,-145325.05970351700,-86603.17837499460,-101533.21223788300,-57355.494241070400,-49096.14650630620,-45988.16465217790,-43402.92338095230,-40825.71546905820,-30091.925699792500
830.0,-259734.7508055770,-145331.42179537900,-86568.56681477580,-101509.8739429410,-57352.952584288800,-49101.43648200590,-45979.29339453450,-43405.30705514020,-40813.70679093550,-30090.435088788900
831.0,-259597.3926523550,-145337.8066868040,-86534.00232406260,-101486.514181883,-57350.408876816200,-49106.73229254370,-45970.42007059080,-43407.69367769830,-40801.712561857000,-30088.943078304800
832.0,-259460.23214616500,-145344.21402848600,-86499.4847864913,-101463.13317409600,-57347.863077060600,-49112.03393754060,-45961.54473233000,-43410.083243249200,-40789.73275079760,-30087.449657600700
833.0,-259323.26883000000,-145350.643472988,-86465.01408604880,-101439.7311376840,-57345.31514388590,-49117.34141658970,-45952.66743141290,-43412.475746499900,-40777.767326730500,-30085.954816138500
834.0,-259186.50224840300,-145357.09467515700,-86430.59010719890,-101416.30828972900,-57342.765036646800,-49122.65472936800,-45943.78821910830,-43414.87118217320,-40765.816258685100,-30084.458543528700
835.0,-259049.93194755200,-145363.5672918290,-86396.21273482500,-101392.86484610500,-57340.2127151844,-49127.97387553580,-45934.907146286800,-43417.26954508780,-40753.87951576610,-30082.960829530100
836.0,-258913.55747519200,-145370.06098227100,-86361.88185425620,-101369.40102145700,-57337.658139815600,-49133.29885479740,-45926.02426344980,-43419.67083007360,-40741.957067122000,-30081.461664081800
837.0,-258777.37838046000,-145376.57540769600,-86327.59735117140,-101345.91702934200,-57335.10127133160,-49138.629666848900,-45917.13962072760,-43422.07503200060,-40730.048881930700,-30079.96103727950
838.0,-258641.39421412600,-145383.11023153000,-86293.35911168430,-101322.4130822030,-57332.54207100460,-49143.96631144640,-45908.25326791160,-43424.48214582750,-40718.154929431600,-30078.458939361900
839.0,-258505.6045285140,-145389.66511913600,-86259.16702238190,-101298.88939128600,-57329.98050054000,-49149.308788350900,-45899.365254362200,-43426.892166503500,-40706.27517892010,-30076.955360740100
840.0,-258370.0088773290,-145396.23973820500,-86225.02097017150,-101275.34616677400,-57327.41652213890,-49154.657097340600,-45890.4756291812,-43429.30508904190,-40694.40959975300,-30075.45029192130
841.0,-258234.60681598400,-145402.833758335,-86190.92084247440,-101251.78361764900,-57324.85009841490,-49160.01123821800,-45881.584440999700,-43431.720908493400,-40682.558161337000,-30073.94372366810
842.0,-258099.39790125800,-145409.44685141300,-86156.86652701870,-101228.20195174200,-57322.28119250040,-49165.37121082620,-45872.691738136300,-43434.13961994850,-40670.720833142200,-30072.43564678780
843.0,-257964.3816915510,-145416.0786913290,-86122.85791202380,-101204.60137578600,-57319.70976795660,-49170.7370149979,-45863.797568537900,-43436.56121852080,-40658.897584697200,-30070.92605230820
844.0,-257829.55774660800,-145422.72895378200,-86088.89488606920,-101180.98209546300,-57317.13578874980,-49176.10865060610,-45854.90197984120,-43438.98569936530,-40647.08838556540,-30069.414931357700
845.0,-257694.9256277080,-145429.39731706900,-86054.97733812950,-101157.34431516500,-57314.55921933210,-49181.48611756270,-45846.00501926700,-43441.41305767210,-40635.293205393000,-30067.90227523950
846.0,-257560.48489772300,-145436.08346099700,-86021.1051575875,-101133.68823824000,-57311.98002459710,-49186.869415759400,-45837.10673367090,-43443.84328866150,-40623.51201390730,-30066.388075386200
847.0,-257426.2351207890,-145442.78706775700,-85987.2782342237,-101110.01406707900,-57309.39816983280,-49192.25854516210,-45828.20716969330,-43446.27638757260,-40611.744780855800,-30064.872323389500
848.0,-257292.17586283100,-145449.50782161500,-85953.4964582984,-101086.32200271900,-57306.813620793000,-49197.6535056881,-45819.30637347170,-43448.712349702000,-40599.99147607770,-30063.355010969000
849.0,-257158.3066909920,-145456.2454085590,-85919.75972035920,-101062.61224514700,-57304.22634369290,-49203.05429734490,-45810.40439085500,-43451.15117033910,-40588.25206948520,-30061.836129970000
850.0,-257024.62717367000,-145462.99951685800,-85886.06791131510,-101038.88499332200,-57301.6363051336,-49208.460920119800,-45801.50126739550,-43453.59284480030,-40576.526530985400,-30060.315672428700
851.0,-256891.1368812410,-145469.76983669100,-85852.42092259510,-101015.14044504600,-57299.043472105500,-49213.87337402250,-45792.59704822190,-43456.037368476900,-40564.814830663000,-30058.79363044510
852.0,-256757.8353850550,-145476.55606017200,-85818.81864592600,-100991.37879706600,-57296.447812090700,-49219.29165911990,-45783.6917782144,-43458.48473670530,-40553.11693855690,-30057.269996342000
853.0,-256624.72225821900,-145483.35788158900,-85785.26097350420,-100967.60024496100,-57293.8492929424,-49224.71577544810,-45774.785501821400,-43460.934944924700,-40541.43282485930,-30055.744762490000
854.0,-256491.79707502100,-145490.17499721100,-85751.74779778570,-100943.80498322900,-57291.247882973400,-49230.145723096800,-45765.87826321000,-43463.38798853730,-40529.76245976520,-30054.217921462600
855.0,-256359.0594113180,-145497.00710493700,-85718.27901173670,-100919.9932054260,-57288.64355081540,-49235.58150215260,-45756.9701062864,-43465.84386298250,-40518.10581358860,-30052.689465944600
856.0,-256226.50884435500,-145503.85390514400,-85684.8545086456,-100896.1651037830,-57286.03626557920,-49241.02311275990,-45748.061074493000,-43468.30256374730,-40506.462856682200,-30051.159388731100
857.0,-256094.14495274100,-145510.7150997890,-85651.47418214830,-100872.32086958700,-57283.42599677200,-49246.47055505060,-45739.15121098500,-43470.76408628590,-40494.83355946080,-30049.627682753500
858.0,-255961.9673165460,-145517.590392892,-85618.13792636410,-100848.46069307100,-57280.812714285200,-49251.923829191200,-45730.24055864530,-43473.22842611060,-40483.21789244720,-30048.094341117400
859.0,-255829.9755171600,-145524.4794904130,-85584.84563566930,-100824.58476334700,-57278.19638839460,-49257.382935339500,-45721.329159995700,-43475.695578745700,-40471.61582618160,-30046.559356968400
860.0,-255698.16913748700,-145531.3821003480,-85551.59720490570,-100800.6932683170,-57275.576989801400,-49262.84787370620,-45712.417057202200,-43478.16553970700,-40460.027331307800,-30045.022723690500
861.0,-255566.54776174800,-145538.29793246900,-85518.39252925480,-100776.7863951800,-57272.954489567200,-49268.31864451950,-45703.504292220600,-43480.638304555400,-40448.452378555600,-30043.48443470900
862.0,-255435.11097554000,-145545.22669847000,-85485.23150425710,-100752.8643297350,-57270.3288591367,-49273.79524800870,-45694.590906548100,-43483.11386883980,-40436.890938683200,-30041.94448358390
863.0,-255303.8583657000,-145552.16811207700,-85452.11402582460,-100728.92725682800,-57267.700070382700,-49279.2776844398,-45685.67694149980,-43485.5922281491,-40425.34298253280,-30040.40286403880
864.0,-255172.7895207180,-145559.1218887490,-85419.03999026230,-100704.97536020000,-57265.06809547700,-49284.76595407410,-45676.76243794720,-43488.07337805240,-40413.8084810414,-30038.859569885900
865.0,-255041.90403024800,-145566.08774601000,-85386.00929425120,-100681.00882276700,-57262.43290707,-49290.2600572151,-45667.84743656320,-43490.55731417270,-40402.287405193200,-30037.31459505430
866.0,-254911.2014852470,-145573.06540324700,-85353.0218347495,-100657.02782603400,-57259.79447810940,-49295.759994191000,-45658.931977648600,-43493.044032088000,-40390.7797260548,-30035.76793361130
867.0,-254780.63403603400,-145580.0076966420,-85320.06322457470,-100633.02844219500,-57257.138567029700,-49301.264126872000,-45650.00666475230,-43495.53183682470,-40379.267875062200,-30034.196032972000
868.0,-254650.29615997100,-145587.0079783160,-85287.16192384720,-100609.01906050900,-57254.493542899800,-49306.77572504240,-45641.090411654400,-43498.02410673190,-40367.7869423082,-30032.64598027000
869.0,-254520.1400116540,-145594.01922933500,-85254.30355320320,-100584.9957585470,-57251.84519945490,-49312.2931580692,-45632.17382018630,-43500.51914534650,-40356.31931992310,-30031.094223851400
870.0,-254390.1651874720,-145601.04117669900,-85221.48801106250,-100560.95871379900,-57249.193511151900,-49317.81642629920,-45623.2569294621,-43503.016948300500,-40344.86497922000,-30029.54075827840
871.0,-254260.3712852020,-145608.07354886700,-85188.71519629150,-100536.90810281600,-57246.53845277430,-49323.345530170600,-45614.33977826730,-43505.51751126230,-40333.42389167360,-30027.98557819350
872.0,-254130.75790378900,-145615.11607627800,-85155.98500802090,-100512.84410100100,-57243.87999948460,-49328.88047008750,-45605.42240510820,-43508.02082988910,-40321.996028757300,-30026.428678345300
873.0,-254001.32464362900,-145622.16849123900,-85123.29734575410,-100488.76688291200,-57241.21812675000,-49334.42124650660,-45596.50484819210,-43510.526899859800,-40310.58136204940,-30024.870053602300
874.0,-253872.0711064710,-145629.23052773200,-85090.65210946800,-100464.67662195900,-57238.55281048560,-49339.96785987910,-45587.587145467700,-43513.03571683920,-40299.179863219600,-30023.309698942400
875.0,-253742.9968952100,-145636.30192157400,-85058.04919930710,-100440.57349053900,-57235.88402678530,-49345.52031067500,-45578.66933451580,-43515.54727649460,-40287.791503977200,-30021.747609444800
876.0,-253614.1016142210,-145643.38241050700,-85025.4885159216,-100416.45766016600,-57233.2117522632,-49351.078599410700,-45569.75145269140,-43518.06157453500,-40276.41625614060,-30020.18378031550
877.0,-253485.3848689890,-145650.47173405300,-84992.96996020910,-100392.32930115400,-57230.53596381800,-49356.642726598500,-45560.83353703200,-43520.578606639000,-40265.054091569100,-30018.618206853400
878.0,-253356.84626634500,-145657.56963314100,-84960.49343341500,-100368.18858297500,-57227.856638535300,-49362.21269273470,-45551.9156243082,-43523.09836849550,-40253.70498221880,-30017.050884460700
879.0,-253228.48541457600,-145664.675851018,-84928.05883722420,-100344.0356740000,-57225.173754119400,-49367.788498403100,-45542.997750982700,-43525.620855794500,-40242.368900123400,-30015.481808663200
880.0,-253100.30192287800,-145671.790132284,-84895.6660735336,-100319.87074178600,-57222.487288383500,-49373.370144163400,-45534.07995326710,-43528.146064256000,-40231.045817358300,-30013.910975070100
881.0,-252972.2954021530,-145678.91222348900,-84863.3150446902,-100295.69395254100,-57219.797219534300,-49378.95763058410,-45525.16226706010,-43530.67398955710,-40219.735706138700,-30012.33837941070
882.0,-252844.46546419900,-145686.0418727040,-84831.00565332460,-100271.50547184500,-57217.103526082700,-49384.55095826420,-45516.24472800540,-43533.204627425200,-40208.43853866930,-30010.764017495500
883.0,-252716.8117221960,-145693.17883011900,-84798.73780237900,-100247.30546427900,-57214.40618693130,-49390.150127846100,-45507.32737149580,-43535.73797354200,-40197.154287310300,-30009.18788528270
884.0,-252589.3337907240,-145700.3228472430,-84766.51139522560,-100223.09409312100,-57211.7051812024,-49395.755139920900,-45498.41023253450,-43538.2740236153,-40185.882924444600,-30007.609978732700
885.0,-252462.0312853180,-145707.47367760500,-84734.32633544370,-100198.8715210330,-57209.000488448900,-49401.36599516090,-45489.49334602750,-43540.81277334740,-40174.6244225406,-30006.030294038300
886.0,-252334.9038231270,-145714.63107626600,-84702.18252708270,-100174.63790947100,-57206.29208849160,-49406.98269423960,-45480.576746445900,-43543.3542184466,-40163.37875417610,-30004.44882737900
887.0,-252207.9510221680,-145721.79480008800,-84670.07987441340,-100150.39341911100,-57203.57996141830,-49412.605237822700,-45471.66046811500,-43545.89835462900,-40152.145891930600,-30002.865575108400
888.0,-252081.17250185000,-145728.9646073410,-84638.01828209630,-100126.13820941900,-57200.864087599700,-49418.23362661060,-45462.744544961400,-43548.445177573200,-40140.92580855620,-30001.280533613800
889.0,-251954.5678828680,-145736.14025852800,-84605.99765508380,-100101.87243921100,-57198.14444787210,-49423.867861308200,-45453.82901079460,-43550.99468300070,-40129.71847678560,-29999.693699423500
890.0,-251828.1367870150,-145743.32151540800,-84574.01789868130,-100077.5962661520,-57195.4210232517,-49429.507942669400,-45444.91389910040,-43553.54686659140,-40118.523869477900,-29998.10506913080
891.0,-251701.87883754900,-145750.50814137800,-84542.07891857000,-100053.30984701400,-57192.693795059900,-49435.15387142550,-45435.9992430498,-43556.101724056700,-40107.341959586700,-29996.514639434400
892.0,-251575.79365853700,-145757.69990172000,-84510.18062061120,-100029.01333752500,-57189.96274494470,-49440.80564833800,-45427.085075589800,-43558.65925109020,-40096.172720084700,-29994.922407149200
893.0,-251449.88087555500,-145764.89656325100,-84478.32291109760,-100004.70689262900,-57187.22785486050,-49446.46327418210,-45418.17142945310,-43561.219443379200,-40085.01612405960,-29993.32836913150
894.0,-251324.14011528600,-145772.09789444300,-84446.50569664890,-99980.39066631060,-57184.48910695810,-49452.12674975050,-45409.25833704680,-43563.78229661140,-40073.8721446615,-29991.732522362800
895.0,-251198.57100561800,-145779.30366540000,-84414.72888418060,-99956.06481153610,-57181.74648387530,-49457.796075862600,-45400.345830576200,-43566.34780648440,-40062.740755122300,-29990.134863901400
896.0,-251073.1731755470,-145786.51364779400,-84382.99238087750,-99931.72948033270,-57178.99996833640,-49463.471253336400,-45391.43394195000,-43568.91596867010,-40051.621928713,-29988.535390915600
897.0,-250947.94625545400,-145793.72761503300,-84351.29609431810,-99907.38482393890,-57176.24954348370,-49469.15228300680,-45382.52270287400,-43571.48677883750,-40040.51563882990,-29986.93410063000
898.0,-250822.8898768090,-145800.94534210200,-84319.63993240610,-99883.0309925608,-57173.49519266200,-49474.83916572750,-45373.61214474580,-43574.06023266870,-40029.42185895340,-29985.330990370300
899.0,-250698.00367201200,-145808.16660544200,-84288.02380322850,-99858.6681354512,-57170.736899568600,-49480.531902369700,-45364.70229876690,-43576.63632583710,-40018.34056256570,-29983.72605757250
900.0,-250573.28727501800,-145815.3911833060,-84256.44761534430,-99834.29640108040,-57167.97464808320,-49486.230493824400,-45355.793195849800,-43579.21505399630,-40007.27172327960,-29982.11929970580
901.0,-250448.74032073700,-145822.61885531700,-84224.9112775088,-99809.91593688820,-57165.20842245870,-49491.93494097160,-45346.88486669180,-43581.796412799300,-39996.21531477280,-29980.510714363800
902.0,-250324.36244522400,-145829.84940281500,-84193.41469885940,-99785.52688953070,-57162.43820715980,-49497.645244745500,-45337.97734175280,-43584.38039791670,-39985.17131078050,-29978.900299211600
903.0,-250200.15328588400,-145837.0826085950,-84161.95778882850,-99761.12940469530,-57159.663986932200,-49503.3614060705,-45329.07065119600,-43586.967004956600,-39974.1396851664,-29977.28805198710
904.0,-250076.11248093000,-145844.31825714700,-84130.54045709210,-99736.72362715910,-57156.88574681220,-49509.08342587830,-45320.164825057600,-43589.556229596500,-39963.12041177590,-29975.673970543200
905.0,-249952.23967009400,-145851.5561345110,-84099.1626137383,-99712.30970079810,-57154.103472103500,-49514.811305133700,-45311.25989298470,-43592.148067461300,-39952.1134646216,-29974.05805277630
906.0,-249828.5344939400,-145858.7960280420,-84067.82416906710,-99687.88776868620,-57151.317148333100,-49520.54504481690,-45302.35588451870,-43594.74251416110,-39941.118817729300,-29972.440296671200
907.0,-249704.99659448300,-145866.03772690500,-84036.52503375130,-99663.45797292620,-57148.52676132740,-49526.284645885600,-45293.452828867300,-43597.33956532330,-39930.136445233000,-29970.820700309
908.0,-249581.62561445300,-145873.2810215810,-84005.26511867500,-99639.02045477620,-57145.73229716140,-49532.03010937510,-45284.55075510890,-43599.939216565500,-39919.16632129990,-29969.199261826600
909.0,-249458.42119800500,-145880.5257042360,-83974.0443350914,-99614.57535463070,-57142.93374214110,-49537.78143627510,-45275.649691971500,-43602.54146348080,-39908.20842022430,-29967.57597945900
910.0,-249335.3829905310,-145887.77156834600,-83942.86259459790,-99590.1228119998,-57140.13108284870,-49543.538627615600,-45266.74966805330,-43605.14630165930,-39897.26271635250,-29965.9508515094
911.0,-249212.51063816900,-145895.01840908100,-83911.71980898250,-99565.66296553080,-57137.32430612360,-49549.30168446040,-45257.8507116777,-43607.753726702300,-39886.32918406890,-29964.323876311700
912.0,-249089.80378838100,-145902.26602297400,-83880.61589038890,-99541.19595297980,-57134.51339906810,-49555.07060781930,-45248.95285095320,-43610.363734197900,-39875.407797885900,-29962.695052396100
913.0,-248967.26208965100,-145909.51420817500,-83849.55075121660,-99516.72191128880,-57131.69834898000,-49560.84539879720,-45240.05611374120,-43612.97631968770,-39864.49853234170,-29961.064378222600
914.0,-248844.88519180800,-145916.76276410400,-83818.52430425080,-99492.2409764898,-57128.879143429400,-49566.62605846800,-45231.1605276992,-43615.591478760600,-39853.601362104200,-29959.431852418000
915.0,-248722.6727453300,-145924.0114917260,-83787.53646242620,-99467.75328388720,-57126.055770174900,-49572.41258790500,-45222.26612025080,-43618.20920695500,-39842.71626184780,-29957.797473644700
916.0,-248600.62440200500,-145931.26019350100,-83756.58713902400,-99443.25896770250,-57123.228217314800,-49578.204988247700,-45213.37291860320,-43620.829499820200,-39831.843206345000,-29956.161240632200
917.0,-248478.73981469500,-145938.50867313100,-83725.67624768460,-99418.75816160200,-57120.39647307470,-49584.003260577600,-45204.480949768600,-43623.45235288180,-39820.982170458000,-29954.523152184500
918.0,-248357.0186373080,-145945.75673590300,-83694.8037022216,-99394.2509980933,-57117.56052594930,-49589.80740603720,-45195.59024046190,-43626.07776168380,-39810.133129106,-29952.883207182900
919.0,-248235.46052455300,-145953.00418816700,-83663.96941671960,-99369.73760917740,-57114.7203646102,-49595.6174257588,-45186.700817281800,-43628.705721720200,-39799.29605724430,-29951.241404509800
920.0,-248114.06515016300,-145960.25085868100,-83633.17330950510,-99345.21812760380,-57111.87598345470,-49601.43332167030,-45177.81270717910,-43631.33622858590,-39788.470931238500,-29949.597745380400
921.0,-247992.83213756700,-145967.4965178070,-83602.41528790070,-99320.69268004800,-57109.027361256400,-49607.255093472500,-45168.925935044300,-43633.969277623700,-39777.65772375620,-29947.952224714300
922.0,-247871.68343397000,-145974.67381028200,-83571.66146138980,-99296.15395383940,-57106.141041481400,-49613.07847999890,-45160.033418064700,-43636.603314400500,-39766.819246777000,-29946.27726145570
923.0,-247750.77406382300,-145981.91666419800,-83540.97939281040,-99271.61694860980,-57103.28387159240,-49618.91199777680,-45151.14941494110,-43639.241432496500,-39756.029712286300,-29944.628018275100
924.0,-247630.02605171600,-145989.15796411000,-83510.33515975750,-99247.07436495860,-57100.42243502870,-49624.751395702100,-45142.266827496300,-43641.88207925710,-39745.25202365820,-29942.97691335600
925.0,-247509.43905901100,-145996.3975251380,-83479.72867806790,-99222.5263297539,-57097.55672178450,-49630.59667498830,-45133.38568100460,-43644.52525012610,-39734.48615628710,-29941.323946045100
926.0,-247389.01274805800,-146003.6351638210,-83449.15986384290,-99197.9729691106,-57094.686722238800,-49636.44783684230,-45124.5060005224,-43647.170940577500,-39723.73208566260,-29939.66911575540
927.0,-247268.746782258,-146010.87069800800,-83418.62863345940,-99173.4144084034,-57091.8124268644,-49642.304882546900,-45115.62781097610,-43649.819146009500,-39712.989787345400,-29938.012421953400
928.0,-247148.64082614300,-146018.1039470730,-83388.13490361700,-99148.85077205120,-57088.933826390200,-49648.16781331410,-45106.751136992600,-43652.469861859600,-39702.259236982500,-29936.353864176800
929.0,-247028.69454519500,-146025.33473141300,-83357.67859124380,-99124.2821839107,-57086.05091175340,-49654.036630424400,-45097.876003061800,-43655.1230835261,-39691.54041026560,-29934.693442008300
930.0,-246908.9076057760,-146032.5628729080,-83327.25961353980,-99099.7087668036,-57083.16367408520,-49659.91133513170,-45089.002433455500,-43657.778806388100,-39680.833282973500,-29933.031155094800
931.0,-246789.2796929390,-146039.7882146940,-83296.87789185030,-99075.13064476850,-57080.27210999810,-49665.79192947710,-45080.13045284460,-43660.437025946900,-39670.137832237500,-29931.367005223900
932.0,-246669.81044201100,-146047.01054362200,-83266.53333658240,-99050.54793564700,-57077.37620103160,-49671.678413374400,-45071.26008394300,-43663.09773740100,-39659.45403150150,-29929.700988219300
933.0,-246550.49954055100,-146054.22970625700,-83236.22586975100,-99025.96076189650,-57074.47594437270,-49677.570788842400,-45062.39135100720,-43665.76093618420,-39648.78185807040,-29928.033106077000
934.0,-246431.34665897300,-146061.44552956800,-83205.9554095794,-99001.3692433054,-57071.57133194910,-49683.469057239500,-45053.524277567600,-43668.42661765510,-39638.12128799970,-29926.36335866060
935.0,-246312.3514689340,-146068.65784210600,-83175.72187465900,-98976.77349902540,-57068.66235597810,-49689.37321988220,-45044.65888689220,-43671.094777159500,-39627.47229741410,-29924.69174591820
936.0,-246193.5136431080,-146075.86647388100,-83145.5251838542,-98952.17364724540,-57065.74900874580,-49695.283278127100,-45035.79520208730,-43673.76540999240,-39616.83486250610,-29923.018267869500
937.0,-246074.83285513000,-146083.071256295,-83115.36525625110,-98927.5698054328,-57062.8312829317,-49701.19923331080,-45026.93324603380,-43676.43851148930,-39606.208959545900,-29921.342924613600
938.0,-245956.30877990900,-146090.27202187900,-83085.24201129100,-98902.96209055360,-57059.909171320200,-49707.12108681280,-45018.073041498600,-43679.114076935300,-39595.59456488040,-29919.665716250500
939.0,-245837.94109294000,-146097.4686045740,-83055.15536855640,-98878.35061842320,-57056.982666869800,-49713.04884001790,-45009.21461095550,-43681.79210161580,-39584.99165489110,-29917.98664301650
940.0,-245719.72947114500,-146104.66083959200,-83025.10524802100,-98853.73550442270,-57054.05176277840,-49718.98249432370,-45000.357976785500,-43684.47258080700,-39574.400206090800,-29916.30570513370
941.0,-245601.67359230000,-146111.84856362300,-82995.09156984100,-98829.11686307190,-57051.11645250530,-49724.9220511221,-44991.503161180300,-43687.15550977590,-39563.820195012500,-29914.622902943300
942.0,-245483.77313505600,-146119.03161437700,-82965.11425449490,-98804.49480803480,-57048.17672955380,-49730.867511850600,-44982.650186027100,-43689.8408837529,-39553.251598264900,-29912.93823680200
943.0,-245366.02777923600,-146126.20983093700,-82935.17322267750,-98779.86945262390,-57045.232587713900,-49736.81887790100,-44973.79907320700,-43692.5286979791,-39542.69439256900,-29911.251707094800
944.0,-245248.4372055390,-146133.38305367200,-82905.2683953731,-98755.24090883720,-57042.28402099040,-49742.77615074820,-44964.94984427000,-43695.218947677000,-39532.1485546337,-29909.563314360800
945.0,-245131.00109549000,-146140.5511240690,-82875.39969374950,-98730.60928841960,-57039.33102343220,-49748.739331807300,-44956.10252065960,-43697.91162803260,-39521.61406129630,-29907.873059063300
946.0,-245013.7191319070,-146147.7138850320,-82845.56703933530,-98705.97470228970,-57036.373589376900,-49754.708422543100,-44947.25712368180,-43700.606734267800,-39511.09088948020,-29906.18094181250
947.0,-244896.590998308,-146154.87118045100,-82815.77035384110,-98681.33726039320,-57033.41171337290,-49760.68342443360,-44938.41367434080,-43703.304261536,-39500.579016094300,-29904.486963235200
948.0,-244779.61637937700,-146162.02285575100,-82786.00955929900,-98656.69707224380,-57030.44539002140,-49766.664338946800,-44929.57219358270,-43706.00420501430,-39490.07841820750,-29902.791123987400
949.0,-244662.79496044800,-146169.16875732900,-82756.28457789270,-98632.05424656790,-57027.47461424010,-49772.65116756920,-44920.73270211410,-43708.706559848500,-39479.589072872200,-29901.09342483140
950.0,-244546.12642811900,-146176.30873293500,-82726.59533212990,-98607.40889131510,-57024.49938094890,-49778.643911790700,-44911.89522046950,-43711.411321171,-39469.110957279000,-29899.39386650830
951.0,-244429.61046975800,-146183.44263137100,-82696.94174476460,-98582.761113776,-57021.519685463900,-49784.64257312420,-44903.059769058700,-43714.11848412310,-39458.64404863500,-29897.692449853200
952.0,-244313.24677373100,-146190.57030282400,-82667.32373873770,-98558.11102046950,-57018.535523096100,-49790.64715307330,-44894.22636805840,-43716.828043771100,-39448.18832422320,-29895.98917577250
953.0,-244197.0350295330,-146197.69159846400,-82637.74123741940,-98533.45871731630,-57015.54688933090,-49796.65765317470,-44885.395037512300,-43719.53999524270,-39437.74376144450,-29894.284045153400
954.0,-244080.9749270670,-146204.80637083100,-82608.19416412800,-98508.80430948380,-57012.5537799713,-49802.674074951000,-44876.56579729880,-43722.2543336121,-39427.31033766890,-29892.577058973400
955.0,-243965.0661576710,-146211.91447355700,-82578.68244269980,-98484.14790146820,-57009.556190759700,-49808.69641996140,-44867.73866709380,-43724.97105392960,-39416.888030414800,-29890.868218254700
956.0,-243849.30841344600,-146219.01576138700,-82549.2059970788,-98459.4895970707,-57006.55411785740,-49814.7246897348,-44858.913666445,-43727.69015126320,-39406.47681722680,-29889.157524045800
957.0,-243733.7013875230,-146226.11009027400,-82519.76475152590,-98434.82949934860,-57003.547557372600,-49820.75888583820,-44850.09081471180,-43730.41162063350,-39396.07667574850,-29887.44497746170
958.0,-243618.24477374600,-146233.19731742900,-82490.3586304607,-98410.16771080280,-57000.536505673900,-49826.79900984340,-44841.27013109970,-43733.13545705980,-39385.68758365060,-29885.730579672100
959.0,-243502.93826688700,-146240.2773011380,-82460.98755859420,-98385.50433304490,-56997.520959278600,-49832.84506334580,-44832.451634620800,-43735.86165556120,-39375.309518677700,-29884.014331840200
960.0,-243387.78156285900,-146247.34990058000,-82431.65146088020,-98360.83946730070,-56994.50091485570,-49838.89704788740,-44823.6353441704,-43738.590211110800,-39364.942458636800,-29882.296235216100
961.0,-243272.7743583630,-146254.4149765340,-82402.35026253450,-98336.17321392900,-56991.476369275600,-49844.95496510050,-44814.821278480100,-43741.32111868860,-39354.586381460000,-29880.5762910848
962.0,-243157.91635081400,-146261.47239053400,-82373.0838889084,-98311.50567265330,-56988.44731944300,-49851.01881655360,-44806.009456082800,-43744.054373253400,-39344.241265023900,-29878.85450078000
963.0,-243043.20723882100,-146268.52200546300,-82343.85226574480,-98286.83694252540,-56985.413762553900,-49857.08860389580,-44797.19989539500,-43746.78996974510,-39333.90708737290,-29877.130865673300
964.0,-242928.6467218180,-146275.56368526100,-82314.6553188793,-98262.16712195590,-56982.375695852200,-49863.164328718800,-44788.39261462010,-43749.52790310610,-39323.583826582800,-29875.405387157700
965.0,-242814.2345001780,-146282.59729468500,-82285.49297451090,-98237.49630885400,-56979.333116775100,-49869.245992659800,-44779.5876318734,-43752.26816824340,-39313.271460794500,-29873.678066683800
966.0,-242699.97027479300,-146289.62270008100,-82256.36515894850,-98212.82460012210,-56976.286022934,-49875.3335973482,-44770.784965067200,-43755.01076004450,-39302.969968184700,-29871.948905764900
967.0,-242585.85374797900,-146296.63976864300,-82227.27179885460,-98188.15209232780,-56973.23441202310,-49881.42714442210,-44761.984631985000,-43757.75567341660,-39292.679327047700,-29870.217905926700
968.0,-242471.88462268100,-146303.6483685980,-82198.21282104100,-98163.47888120950,-56970.178281894100,-49887.52663553250,-44753.18665021160,-43760.502903190900,-39282.399515685300,-29868.485068713000
969.0,-242358.0626025760,-146310.64836941200,-82169.1881525691,-98138.80506202320,-56967.117630682600,-49893.63207234710,-44744.39103728100,-43763.25244425470,-39272.130512498300,-29866.750395771600
970.0,-242244.3873926120,-146317.63964145000,-82140.19772076420,-98114.13072933310,-56964.05245646840,-49899.7434565201,-44735.59781044620,-43766.00429142240,-39261.872295949000,-29865.01388872140
971.0,-242130.85869817800,-146324.6220561580,-82111.24145312980,-98089.45597689720,-56960.98275751330,-49905.860789731400,-44726.80698691860,-43768.758439515200,-39251.62484453480,-29863.275549269700
972.0,-242017.4762258150,-146331.59548633000,-82082.31927743920,-98064.78089800930,-56957.90853230850,-49911.98407364130,-44718.018583677700,-43771.51488334690,-39241.38813684620,-29861.53537914170
973.0,-241904.2396828500,-146338.55980550700,-82053.43112167540,-98040.10558542200,-56954.829779472700,-49918.113309962600,-44709.23261761920,-43774.27361769540,-39231.16215152240,-29859.793380108500
974.0,-241791.1487774600,-146345.514888355,-82024.57691406370,-98015.43013102120,-56951.746497650500,-49924.248500367400,-44700.44910546660,-43777.03463734410,-39220.9468672611,-29858.049553934600
975.0,-241678.20321876900,-146352.46061070900,-81995.75658305060,-97990.75462635670,-56948.65868571370,-49930.3896465712,-44691.66806381300,-43779.797937023000,-39210.74226284600,-29856.30390249650
976.0,-241565.40271658600,-146359.396849177,-81966.97005730200,-97966.07916208830,-56945.566342649000,-49936.53675026120,-44682.88950906550,-43782.56351151830,-39200.54831708080,-29854.556427642800
977.0,-241452.74698174800,-146366.32348184900,-81938.21726569150,-97941.40382838520,-56942.46946760080,-49942.689813165200,-44674.11345750910,-43785.33135550020,-39190.36500885590,-29852.80713131940
978.0,-241340.23572581000,-146373.24038730100,-81909.49813733780,-97916.7287148534,-56939.368059801400,-49948.848836982700,-44665.33992532290,-43788.10146371590,-39180.192317127,-29851.056015394100
979.0,-241227.8686612980,-146380.14744540200,-81880.81260159130,-97892.05391037540,-56936.2621185819,-49955.01382347670,-44656.56892847990,-43790.87383083570,-39170.030220896200,-29849.30308192010
980.0,-241115.64550145300,-146387.0445372010,-81852.16058799200,-97867.37950331960,-56933.15164351210,-49961.18477432280,-44647.800482851400,-43793.648451542500,-39159.878699244300,-29847.54833286700
981.0,-241003.5659605540,-146393.93154441300,-81823.54202636140,-97842.7055815133,-56930.03663421410,-49967.361691317100,-44639.034604224500,-43796.42532049610,-39149.73773130310,-29845.79177031530
982.0,-240891.51886771500,-146400.71934330700,-81794.9095377628,-97818.02583311880,-56926.87930056380,-49973.543677299400,-44630.20791466300,-43799.19455812760,-39139.410500617000,-29843.939659167
983.0,-240779.7254816220,-146407.58556245900,-81766.35753250410,-97793.35314704870,-56923.7551868209,-49979.732521202700,-44621.447172482300,-43801.97592505430,-39129.29095341780,-29842.17947873520
984.0,-240668.07486186500,-146414.44134710400,-81737.83876992340,-97768.68120576820,-56920.62653807050,-49985.92733627700,-44612.68904381620,-43804.759524053200,-39119.181897691800,-29840.41749085790
985.0,-240556.56672591000,-146421.28658317900,-81709.35318067060,-97744.01009449250,-56917.49335445670,-49992.128124273200,-44603.9335437009,-43807.54534971650,-39109.083312837600,-29838.653697698200
986.0,-240445.20079200600,-146428.12115727800,-81680.90069558620,-97719.3398980982,-56914.35563621130,-49998.33488697390,-44595.180687268000,-43810.33339662370,-39098.99517824550,-29836.888101438100
987.0,-240333.97677942300,-146434.94495739900,-81652.48124581090,-97694.67070072020,-56911.21338379560,-50004.547626121000,-44586.43048940760,-43813.123659341900,-39088.91747342390,-29835.12070434980
988.0,-240222.89440802,-146441.75787220800,-81624.09476261770,-97670.00258606140,-56908.0665975272,-50010.76634350830,-44577.68296488700,-43815.91613240190,-39078.850177932800,-29833.351508701200
989.0,-240111.9533985110,-146448.55979147800,-81595.74117749050,-97645.33563723700,-56904.915278153900,-50016.99104092120,-44568.93812839540,-43818.71081032450,-39068.79327133600,-29831.580516795400
990.0,-240001.153472624,-146455.35060586600,-81567.42042224700,-97620.66993669920,-56901.75942633610,-50023.22172014810,-44560.1959944108,-43821.50768762550,-39058.74673333540,-29829.80773094710
991.0,-239890.4943526520,-146462.1302070750,-81539.13242874290,-97596.0055663566,-56898.599042931400,-50029.45838295790,-44551.456577330500,-43824.30675881480,-39048.71054364020,-29828.033153533000
992.0,-239779.97576172100,-146468.8984874990,-81510.87712914970,-97571.34260763330,-56895.434128868000,-50035.70103117210,-44542.719891417800,-43827.108018355300,-39038.684682029000,-29826.256786948600
993.0,-239669.59742392700,-146475.65534084800,-81482.65445584540,-97546.6811412844,-56892.264685181900,-50041.94966657180,-44533.98595079160,-43829.91146069820,-39028.66912834270,-29824.47863360220
994.0,-239559.3590639920,-146482.40066134800,-81454.46434137540,-97522.02124763810,-56889.09071312000,-50048.20429097090,-44525.254769471400,-43832.71708028830,-39018.66386247460,-29822.698695946400
995.0,-239449.2604076590,-146489.1343445940,-81426.30671858450,-97497.36300628250,-56885.912213874800,-50054.464906182200,-44516.5263613183,-43835.524871559900,-39008.6688644048,-29820.91697644190
996.0,-239339.3011811650,-146495.85628666900,-81398.1815204102,-97472.70649645290,-56882.72918888150,-50060.73151403550,-44507.80074010760,-43838.33482891890,-38998.68411411930,-29819.13347762700
997.0,-239229.4811117050,-146502.5663848650,-81370.0886800289,-97448.05179677860,-56879.54163964290,-50067.004116313600,-44499.077919452700,-43841.14694674680,-38988.709591707000,-29817.34820203490
998.0,-239119.7999272980,-146509.26453723900,-81342.02813089260,-97423.39898520220,-56876.349567725100,-50073.28271486140,-44490.35791282490,-43843.961219428500,-38978.7452772938,-29815.561152184100
999.0,-239010.25735662600,-146515.95064281000,-81313.99980655610,-97398.74813928600,-56873.152974849900,-50079.567311493100,-44481.64073366070,-43846.77764130930,-38968.791151036000,-29813.772330677200
1000.0,-238900.85312923000,-146522.62460150800,-81286.00364085640,-97374.09933605970,-56869.951862788900,-50085.85790805620,-44472.92639523580,-43849.59620674580,-38958.84719321900,-29811.98174013600

==> Special Issue Atoms_arXiv/data/wo screening/Xe/data_au.csv <==
D[fm],n,P,E[au]
40.0,1,1,-7057.020227361066
40.0,2,-1,-1893.8251656293403
40.0,3,1,-1865.2451382462918
40.0,4,-1,-1519.7084644498298
40.0,5,-1,-795.9640305197978
40.0,6,1,-787.7633570031865
40.0,7,-1,-684.7339305476321
40.0,8,1,-684.6698764317732
40.0,9,1,-659.5960390222024
40.0,10,-1,-429.7561021254247
50.0,1,1,-7013.413675218944
50.0,2,-1,-1891.7341459773584
50.0,3,1,-1855.8719615396253
50.0,4,-1,-1519.840348931689
50.0,5,-1,-795.2442644297635
50.0,6,1,-784.9603263447366
50.0,7,-1,-684.7791311135686
50.0,8,1,-684.6791912196582
50.0,9,1,-659.6030856017229
50.0,10,-1,-429.44963272047164
80.0,1,1,-6880.080054882187
80.0,2,-1,-1885.1154911938158
80.0,3,1,-1827.6970610871463
80.0,4,-1,-1520.4084846966505
80.0,5,-1,-792.9750096581291
80.0,6,1,-776.5267688705756
80.0,7,-1,-684.9736742669493
80.0,8,1,-684.7195405291043
80.0,9,1,-659.6336207669809
80.0,10,-1,-428.4841792715854
100.0,1,1,-6791.473962024502
100.0,2,-1,-1880.5534496738767
100.0,3,1,-1809.312011929658
100.0,4,-1,-1520.9279379530567
100.0,5,-1,-791.4177047410014
100.0,6,1,-771.0139920376463
100.0,7,-1,-685.1512947767695
100.0,8,1,-684.7567664408745
100.0,9,1,-659.6618070442165
100.0,10,-1,-427.8221566962282
200.0,1,1,-6373.248431119441
200.0,2,-1,-1857.7974160606848
200.0,3,1,-1725.1149014706596
200.0,4,-1,-1525.064342723126
200.0,5,-1,-783.7088337909386
200.0,6,1,-745.6208184064578
200.0,7,-1,-686.5562863051023
200.0,8,1,-685.0663353102475
200.0,9,1,-659.8966884073761
200.0,10,-1,-424.5485245294751
250.0,1,1,-6182.772084052927
250.0,2,-1,-1847.1471445592608
250.0,3,1,-1687.7588761300367
250.0,4,-1,-1527.9339211408223
250.0,5,-1,-780.1217274922058
250.0,6,1,-734.2578576755739
250.0,7,-1,-687.5195719296698
250.0,8,1,-685.2977194508827
250.0,9,1,-660.0728382523877
250.0,10,-1,-423.0257430119754
500.0,1,1,-5394.894193147738
500.0,2,-1,-1811.8283814038184
500.0,3,-1,-1543.4641851153701
500.0,4,1,-1536.1834095029767
500.0,5,-1,-768.0170900015981
500.0,6,-1,-692.3613625870895
500.0,7,1,-688.2675918509017
500.0,8,1,-686.3178705517583
500.0,9,1,-661.5393687293775
500.0,10,-1,-417.86003081937827
700.0,1,1,-4913.749209028575
700.0,2,-1,-1818.0664346488968
700.0,3,-1,-1543.1494270177188
700.0,4,1,-1443.7449235702788
700.0,5,-1,-768.5968118030269
700.0,6,-1,-691.3474762636048
700.0,7,1,-689.827898830474
700.0,8,1,-663.4177390562394
700.0,9,1,-657.8781236585457
700.0,10,-1,-417.9399186124738
979.9577962962961,1,1,-4388.396353164714
979.9577962962961,2,-1,-1878.0249311310433
979.9577962962961,3,-1,-1511.597112283321
979.9577962962961,4,1,-1340.7361289927471
979.9577962962961,5,-1,-781.0618521658124
979.9577962962961,6,1,-694.8437827429843
979.9577962962961,7,-1,-679.9244778687447
979.9577962962961,8,1,-667.0229363436537
979.9577962962961,9,1,-624.3469961543628
979.9577962962961,10,-1,-422.362300055352
1000.0,1,1,-4355.863730059042
1000.0,2,-1,-1883.6499935534566
1000.0,3,-1,-1508.3960015273954
1000.0,4,1,-1334.202189096113
1000.0,5,-1,-782.1535058822949
1000.0,6,1,-695.2713829764799
1000.0,7,-1,-678.7265593118312
1000.0,8,1,-667.3090658023152
1000.0,9,1,-621.9239581502704
1000.0,10,-1,-422.51167467781374
1959.9155925925922,1,1,-3280.576322339661
1959.9155925925922,2,-1,-2110.736679321288
1959.9155925925922,3,-1,-1330.5876784006243
1959.9155925925922,4,1,-1102.3148597624652
1959.9155925925922,5,-1,-802.276124093012
1959.9155925925922,6,1,-731.4088244997562
1959.9155925925922,7,1,-685.3845725605076
1959.9155925925922,8,-1,-619.3081735468209
1959.9155925925922,9,1,-533.7753306414255
1959.9155925925922,10,-1,-425.6795414221303


==> Special Issue Atoms_arXiv/data/wo screening/Xe/data_ev.csv <==
D[fm],n,P,E[eV]
40.0,1,1,-192031.2911552486
40.0,2,-1,-51533.60484473181
40.0,3,1,-50755.902729278016
40.0,4,-1,-41353.371423875
40.0,5,-1,-21659.28331921615
40.0,6,1,-21436.13163861988
40.0,7,-1,-18632.558295789408
40.0,8,1,-18630.81529461102
40.0,9,1,-17948.52146281664
40.0,10,-1,-11694.258555902219
50.0,1,1,-190844.6964961864
50.0,2,-1,-51476.705304888616
50.0,3,1,-50500.845613495774
50.0,4,-1,-41356.96018322652
50.0,5,-1,-21639.697487357087
50.0,6,1,-21359.85729347871
50.0,7,-1,-18633.788265770803
50.0,8,1,-18631.068762886127
50.0,9,1,-17948.7132100017
50.0,10,-1,-11685.919099072473
80.0,1,1,-187216.50408029964
80.0,2,-1,-51296.60254439676
80.0,3,1,-49734.167562739596
80.0,4,-1,-41372.4199440012
80.0,5,-1,-21577.947923133415
80.0,6,1,-21130.368517958967
80.0,7,-1,-18639.082054328224
80.0,8,1,-18632.16672346163
80.0,9,1,-17949.54411412572
80.0,10,-1,-11659.64777401362
100.0,1,1,-184805.4096144352
100.0,2,-1,-51172.46307828312
100.0,3,1,-49233.88492021904
100.0,4,-1,-41386.5549863149
100.0,5,-1,-21535.571500178172
100.0,6,1,-20980.358227642144
100.0,7,-1,-18643.915354324192
100.0,8,1,-18633.17969206188
100.0,9,1,-17950.31110175449
100.0,10,-1,-11641.633223137473
200.0,1,1,-173424.9138660448
200.0,2,-1,-50553.23989689407
200.0,3,1,-46942.76496986166
200.0,4,-1,-41499.112287150965
200.0,5,-1,-21325.802448340924
200.0,6,1,-20289.37481512187
200.0,7,-1,-18682.147119085443
200.0,8,1,-18641.603489609843
200.0,9,1,-17956.702548850106
200.0,10,-1,-11552.553159385974
250.0,1,1,-168241.78873911058
250.0,2,-1,-50263.43126355009
250.0,3,1,-45926.25579920984
250.0,4,-1,-41577.19748895964
250.0,5,-1,-21228.192319438924
250.0,6,1,-19980.17292109329
250.0,7,-1,-18708.359454643145
250.0,8,1,-18647.899772438504
250.0,9,1,-17961.495830020423
250.0,10,-1,-11511.116165933832
500.0,1,1,-146802.5404744398
500.0,2,-1,-49302.358817640095
500.0,3,-1,-41999.797474071136
500.0,4,1,-41801.67748908955
500.0,5,-1,-20898.808373892713
500.0,6,-1,-18840.111282113165
500.0,7,1,-18728.71411236781
500.0,8,1,-18675.659496339398
500.0,9,1,-18001.40215477814
500.0,10,-1,-11370.549985007383
700.0,1,1,-133709.91928921966
700.0,2,-1,-49472.10488331002
700.0,3,-1,-41991.232470436975
700.0,4,1,-39286.29830152979
700.0,5,-1,-20914.58340676105
700.0,6,-1,-18812.522031478944
700.0,7,1,-18771.17222559868
700.0,8,1,-18052.51521206208
700.0,9,1,-17901.774607238785
700.0,10,-1,-11372.72384246583
979.9577962962961,1,1,-119414.34070599664
979.9577962962961,2,-1,-51103.65858788254
979.9577962962961,3,-1,-41132.650300884525
979.9577962962961,4,1,-36483.286380666104
979.9577962962961,5,-1,-21253.774413453564
979.9577962962961,6,1,-18907.66137157983
979.9577962962961,7,-1,-18501.686429488676
979.9577962962961,8,1,-18150.617621813915
979.9577962962961,9,1,-16989.346202463286
979.9577962962961,10,-1,-11493.062964516854
1000.0,1,1,-118529.08298837986
1000.0,2,-1,-51256.724324553776
1000.0,3,-1,-41045.54364513087
1000.0,4,1,-36305.488829538685
1000.0,5,-1,-21283.479822523776
1000.0,6,1,-18919.296965965408
1000.0,7,-1,-18469.089406981773
1000.0,8,1,-18158.403600543483
1000.0,9,1,-16923.41198356448
1000.0,10,-1,-11497.127654810069
1959.9155925925922,1,1,-89269.02383951325
1959.9155925925922,2,-1,-57436.06745624686
1959.9155925925922,3,-1,-36207.13298905831
1959.9155925925922,4,1,-29995.51353970812
1959.9155925925922,5,-1,-21831.04412472687
1959.9155925925922,6,1,-19902.646783761957
1959.9155925925922,7,1,-18650.26316580352
1959.9155925925922,8,-1,-16852.232862830646
1959.9155925925922,9,1,-14524.76578322386
1959.9155925925922,10,-1,-11583.32969497998


==> Special Issue Atoms_arXiv/data/wo screening/Xe/data_ru.csv <==
D[fm],n,P,E[ru]
40.0,1,1,-0.375795886039916
40.0,2,-1,-0.10084875530936399
40.0,3,1,-0.099326830138764
40.0,4,-1,-0.08092653421993201
40.0,5,-1,-0.042386162780908995
40.0,6,1,-0.041949465808105005
40.0,7,-1,-0.036463009293083
40.0,8,1,-0.036459598324651
40.0,9,1,-0.035124382519371
40.0,10,-1,-0.022885094554939995
50.0,1,1,-0.373473778072044
50.0,2,-1,-0.10073740568055099
50.0,3,1,-0.09882769578290099
50.0,4,-1,-0.08093355724723199
50.0,5,-1,-0.042347834261671
50.0,6,1,-0.041800200628759006
50.0,7,-1,-0.036465416284444996
50.0,8,1,-0.036460094349723
50.0,9,1,-0.035124757759275003
50.0,10,-1,-0.022868774644005
80.0,1,1,-0.366373582184962
80.0,2,-1,-0.10038495334817299
80.0,3,1,-0.09732734417011
80.0,4,-1,-0.080963811246272
80.0,5,-1,-0.042226993371312006
80.0,6,1,-0.041351102269768
80.0,7,-1,-0.036475775970876
80.0,8,1,-0.036462243005105005
80.0,9,1,-0.03512638379818601
80.0,10,-1,-0.022817362940117995
100.0,1,1,-0.361655187720838
100.0,2,-1,-0.100142018457822
100.0,3,1,-0.096348315399406
100.0,4,-1,-0.08099147283578999
100.0,5,-1,-0.042144064775061
100.0,6,1,-0.041057539436202994
100.0,7,-1,-0.036485234503615994
100.0,8,1,-0.03646422533533
100.0,9,1,-0.035127884755627996
100.0,10,-1,-0.022782109341252004
200.0,1,1,-0.339384111701866
200.0,2,-1,-0.09893022884422999
200.0,3,1,-0.091864705220103
200.0,4,-1,-0.081211741992673
200.0,5,-1,-0.041733556955087
200.0,6,1,-0.039705318544572
200.0,7,-1,-0.036560052205601
200.0,8,1,-0.036480710296944
200.0,9,1,-0.035140392506368995
200.0,10,-1,-0.022607783994145002
250.0,1,1,-0.32924098821499
250.0,2,-1,-0.09836308746068599
250.0,3,1,-0.08987544627092502
250.0,4,-1,-0.08136455093034
250.0,5,-1,-0.041542538685843
250.0,6,1,-0.039100225494202
250.0,7,-1,-0.036611348469906
250.0,8,1,-0.036493031815848995
250.0,9,1,-0.035149772724216
250.0,10,-1,-0.022526693815688
500.0,1,1,-0.287285423321463
500.0,2,-1,-0.09648231548239801
500.0,3,-1,-0.082191558523165
500.0,4,1,-0.081803847359789
500.0,5,-1,-0.040897950343394995
500.0,6,-1,-0.036869180380756005
500.0,7,1,-0.036651181543926
500.0,8,1,-0.036547356243793995
500.0,9,1,-0.035227867458572995
500.0,10,-1,-0.022251612644328997
700.0,1,1,-0.261663801192666
700.0,2,-1,-0.096814500267318
700.0,3,-1,-0.082174797228117
700.0,4,1,-0.076881372773337
700.0,5,-1,-0.040928821314571
700.0,6,-1,-0.036815189560693
700.0,7,1,-0.036734270004068
700.0,8,1,-0.03532789322278399
700.0,9,1,-0.035032901199291
700.0,10,-1,-0.022255866777522004
979.9577962962961,1,1,-0.233688050012655
979.9577962962961,2,-1,-0.10000737142046699
979.9577962962961,3,-1,-0.08049459373001
979.9577962962961,4,1,-0.07139601493376599
979.9577962962961,5,-1,-0.041592601598138
979.9577962962961,6,1,-0.037001372616566
979.9577962962961,7,-1,-0.036206899423392995
979.9577962962961,8,1,-0.03551987486168
979.9577962962961,9,1,-0.033247323240836
979.9577962962961,10,-1,-0.022491364579596003
1000.0,1,1,-0.231955643765922
1000.0,2,-1,-0.10030691361376598
1000.0,3,-1,-0.080324130246262
1000.0,4,1,-0.07104807378386399
1000.0,5,-1,-0.041650733637216004
1000.0,6,1,-0.037024142908196
1000.0,7,-1,-0.036143108637623
1000.0,8,1,-0.035535111642924
1000.0,9,1,-0.033118293185044
1000.0,10,-1,-0.022499318980573998
1959.9155925925922,1,1,-0.174695132797744
1959.9155925925922,2,-1,-0.11239958722622401
1959.9155925925922,3,-1,-0.070855596193373
1959.9155925925922,4,1,-0.058699759398919006
1959.9155925925922,5,-1,-0.04272229031359101
1959.9155925925922,6,1,-0.038948510618494
1959.9155925925922,7,1,-0.036497656861582004
1959.9155925925922,8,-1,-0.032978999111757
1959.9155925925922,9,1,-0.028424259370396002
1959.9155925925922,10,-1,-0.022668012175672995


==> Special Issue Atoms_arXiv/data/wo screening/Xe/output.txt <==
 Output is written to 
 ./F.output/20200718_122512_55203/                               
 ########################################################################
 64 - 27
 COF = 0.667
 ------------------------------------------------------------------------
 Z1 =  54 | inucl = 3 | rms = 4.7964 | V_eff = F
 Z2 =  54 | inucl = 3 | rms = 4.7964 | V_eff = F
 ------------------------------------------------------------------------
 Two-center potential: origin between nuclei
 ------------------------------------------------------------------------
 D [fm] =           1959.915592592592475 [fm]
 D [au] =              0.037037037037037 [au]
 D [ru] =              5.075407373111111 [ru]
 ------------------------------------------------------------------------
 2el = F
 1ph = F
  CI = F
 ------------------------------------------------------------------------
 MMj(1) = -1
 ------------------------------------------------------------------------
 Num_states_1 = 10
 ------------------------------------------------------------------------
 First electron states: 1,  2,  3,  4,  5,  6,  7,  8,  9, 10.
 ------------------------------------------------------------------------
 Box size
 t_max   [fm] = 981917.711888888617977 [fm]
 t_max [a.u.] = 18.555555555555550 [a.u.]
 t_max [r.u.] = 2542.779093928666043 [r.u.]
 ########################################################################
 
 M_j = -1 / 2
 ------------------------------------------------------------------------
 State = 1, P = 1, norm = .999999999999997
 ------------------------------------------------------------------------
                               Energy
               Full              |          Binding
 r.u.         0.825304867202256  |        -0.174695132797744 r.u.
 a.u.     15498.288719869664419  |     -3280.576322339661601 a.u.
 eV      421729.894160486757755  |    -89269.023839513247367 eV
 
 ------------------------------------------------------------------------
 State = 2, P = -1, norm = 1.000000000000000
 ------------------------------------------------------------------------
                               Energy
               Full              |          Binding
 r.u.         0.887600412773776  |        -0.112399587226224 r.u.
 a.u.     16668.128362888041011  |     -2110.736679321287738 a.u.
 eV      453562.850543753127567  |    -57436.067456246863003 eV
 
 ------------------------------------------------------------------------
 State = 3, P = -1, norm = .999999999999994
 ------------------------------------------------------------------------
                               Energy
               Full              |          Binding
 r.u.         0.929144403806627  |        -0.070855596193373 r.u.
 a.u.     17448.277363808701921  |     -1330.587678400624327 a.u.
 eV      474791.785010941734072  |    -36207.132989058300154 eV
 
 ------------------------------------------------------------------------
 State = 4, P = 1, norm = .999999999999985
 ------------------------------------------------------------------------
                               Energy
               Full              |          Binding
 r.u.         0.941300240601081  |        -0.058699759398919 r.u.
 a.u.     17676.550182446862891  |     -1102.314859762465176 a.u.
 eV      481003.404460291902069  |    -29995.513539708124881 eV
 
 ------------------------------------------------------------------------
 State = 5, P = -1, norm = 1.000000000000004
 ------------------------------------------------------------------------
                               Energy
               Full              |          Binding
 r.u.         0.957277709686409  |        -0.042722290313591 r.u.
 a.u.     17976.588918116314744  |      -802.276124093011845 a.u.
 eV      489167.873875273158774  |    -21831.044124726871814 eV
 
 ------------------------------------------------------------------------
 State = 6, P = 1, norm = 1.000000000000010
 ------------------------------------------------------------------------
                               Energy
               Full              |          Binding
 r.u.         0.961051489381506  |        -0.038948510618494 r.u.
 a.u.     18047.456217709572229  |      -731.408824499756179 a.u.
 eV      491096.271216238033958  |    -19902.646783761956613 eV
 
 ------------------------------------------------------------------------
 State = 7, P = 1, norm = 1.000000000000009
 ------------------------------------------------------------------------
                               Energy
               Full              |          Binding
 r.u.         0.963502343138418  |        -0.036497656861582 r.u.
 a.u.     18093.480469648820872  |      -685.384572560507650 a.u.
 eV      492348.654834196495358  |    -18650.263165803517040 eV
 
 ------------------------------------------------------------------------
 State = 8, P = -1, norm = 1.000000000000000
 ------------------------------------------------------------------------
                               Energy
               Full              |          Binding
 r.u.         0.967021000888243  |        -0.032978999111757 r.u.
 a.u.     18159.556868662504712  |      -619.308173546820740 a.u.
 eV      494146.685137169377413  |    -16852.232862830645900 eV
 
 ------------------------------------------------------------------------
 State = 9, P = 1, norm = 1.000000000000000
 ------------------------------------------------------------------------
                               Energy
               Full              |          Binding
 r.u.         0.971575740629604  |        -0.028424259370396 r.u.
 a.u.     18245.089711567899940  |      -533.775330641425512 a.u.
 eV      496474.152216776157729  |    -14524.765783223858307 eV
 
 ------------------------------------------------------------------------
 State = 10, P = -1, norm = 1.000000000000001
 ------------------------------------------------------------------------
                               Energy
               Full              |          Binding
 r.u.         0.977331987824327  |        -0.022668012175673 r.u.
 a.u.     18353.185500787196361  |      -425.679541422130285 a.u.
 eV      499415.588305020006374  |    -11583.329694979980559 eV
 
 
 ########################################################################
 
DATE = 2020-07-18
TIME = 12:28:45
 
 cpu time =      1647.4 s =        27.5 m =         0.5 h
wall time =       212.6 s =         3.5 m =         0.1 h
 


==> Special Issue Atoms_arXiv/data/wo screening/Xe_shifted/data_au.csv <==
D[fm],n,P,E[au]
40.0,1,1,-7057.020186104587
40.0,2,-1,-1893.825163817364
40.0,3,1,-1865.245129400496
40.0,4,-1,-1519.7084644535933
40.0,5,-1,-795.9640298989355
40.0,6,1,-787.7633543680929
40.0,7,-1,-684.7339305508177
40.0,8,1,-684.6698764328304
40.0,9,1,-659.5960390230091
40.0,10,-1,-429.7561018633645
50.0,1,1,-7013.413648193676
50.0,2,-1,-1891.7341451617478
50.0,3,1,-1855.871955862631
50.0,4,-1,-1519.8403489360403
50.0,5,-1,-795.2442641558134
50.0,6,1,-784.960324660007
50.0,7,-1,-684.7791311177175
50.0,8,1,-684.6791912202775
50.0,9,1,-659.603085601823
50.0,10,-1,-429.44963260803434
80.0,1,1,-6880.079898316226
80.0,2,-1,-1885.1154837344175
80.0,3,1,-1827.6970284372126
80.0,4,-1,-1520.40848468553
80.0,5,-1,-792.975007116444
80.0,6,1,-776.5267591050396
80.0,7,-1,-684.9736742668222
80.0,8,1,-684.7195405298778
80.0,9,1,-659.6336207681361
80.0,10,-1,-428.4841781980448
100.0,1,1,-6791.473851924312
100.0,2,-1,-1880.5534461800385
100.0,3,1,-1809.3119895823809
100.0,4,-1,-1520.9279379320037
100.0,5,-1,-791.4177035680082
100.0,6,1,-771.0139853787148
100.0,7,-1,-685.1512947774056
100.0,8,1,-684.7567664423336
100.0,9,1,-659.6618070462574
100.0,10,-1,-427.8221562133695
200.0,1,1,-6373.244726941289
200.0,2,-1,-1857.7971965530787
200.0,3,1,-1725.1141672688263
200.0,4,-1,-1525.064335945265
200.0,5,-1,-783.7087596727858
200.0,6,1,-745.6205956941101
200.0,7,-1,-686.5562835675037
200.0,8,1,-685.066335256195
200.0,9,1,-659.8966884239425
200.0,10,-1,-424.5484931492013
250.0,1,1,-6182.777624211265
250.0,2,-1,-1847.1475234938366
250.0,3,1,-1687.7599689021854
250.0,4,-1,-1527.933937748467
250.0,5,-1,-780.1218556707821
250.0,6,1,-734.2581924288817
250.0,7,-1,-687.5195790112303
250.0,8,1,-685.2977196655268
250.0,9,1,-660.0728383068321
250.0,10,-1,-423.0257979171016
500.0,1,1,-5394.887255742032
500.0,2,-1,-1811.8278852962064
500.0,3,-1,-1543.4640827179462
500.0,4,1,-1536.182235411066
500.0,5,-1,-768.0169526960475
500.0,6,-1,-692.3613464639257
500.0,7,1,-688.2674372715953
500.0,8,1,-686.3177176325239
500.0,9,1,-661.5393745428245
500.0,10,-1,-417.8600408036592
700.0,1,1,-4913.762014179335
700.0,2,-1,-1818.0698482225177
700.0,3,-1,-1543.1500401365026
700.0,4,1,-1443.747894174088
700.0,5,-1,-768.5984504794251
700.0,6,-1,-691.3491572813872
700.0,7,1,-689.8281449155786
700.0,8,1,-663.4180156178481
700.0,9,1,-657.8825192258381
700.0,10,-1,-417.94319071397376
979.9577962962961,1,1,-4388.3642045069455
979.9577962962961,2,-1,-1878.0128079879123
979.9577962962961,3,-1,-1511.610030971302
979.9577962962961,4,1,-1340.7710067466444
979.9577962962961,5,-1,-781.0899550872027
979.9577962962961,6,1,-694.8488787024879
979.9577962962961,7,-1,-679.9392619371722
979.9577962962961,8,1,-667.0269947457301
979.9577962962961,9,1,-624.3499299839777
979.9577962962961,10,-1,-422.38826133343764
1000.0,1,1,-4355.847287330231
1000.0,2,-1,-1883.6413311043575
1000.0,3,-1,-1508.4004480035358
1000.0,4,1,-1334.2769188231316
1000.0,5,-1,-782.1728259554302
1000.0,6,1,-695.2811475279959
1000.0,7,-1,-678.8042921742395
1000.0,8,1,-667.3219135693215
1000.0,9,1,-622.0376274996559
1000.0,10,-1,-422.64579852594846
1959.9155925925922,1,1,-3280.832113901965
1959.9155925925922,2,0,-2111.1600432976948
1959.9155925925922,3,-1,-1330.7259999625426
1959.9155925925922,4,1,-1105.476782379447
1959.9155925925922,5,-1,-802.5630036323317
1959.9155925925922,6,0,-731.4507540853476
1959.9155925925922,7,1,-685.3407258648476
1959.9155925925922,8,-1,-620.9644244762077
1959.9155925925922,9,1,-539.9020090402868
1959.9155925925922,10,-1,-425.46369854399353


==> Special Issue Atoms_arXiv/data/wo screening/Xe_shifted/data_ev.csv <==
D[fm],n,P,E[eV]
40.0,1,1,-192031.2900326027
40.0,2,-1,-51533.60479542544
40.0,3,1,-50755.90248857164
40.0,4,-1,-41353.371423977405
40.0,5,-1,-21659.28330232161
40.0,6,1,-21436.131566915334
40.0,7,-1,-18632.558295876097
40.0,8,1,-18630.815294639786
40.0,9,1,-17948.521462838595
40.0,10,-1,-11694.258548771199
50.0,1,1,-190844.6957607914
50.0,2,-1,-51476.705282694726
50.0,3,1,-50500.84545901691
50.0,4,-1,-41356.96018334492
50.0,5,-1,-21639.697479902527
50.0,6,1,-21359.85724763489
50.0,7,-1,-18633.788265883697
50.0,8,1,-18631.06876290297
50.0,9,1,-17948.71321000443
50.0,10,-1,-11685.9190960129
80.0,1,1,-187216.49981992302
80.0,2,-1,-51296.60234141622
80.0,3,1,-49734.166674289685
80.0,4,-1,-41372.41994369859
80.0,5,-1,-21577.947853970647
80.0,6,1,-21130.36825222521
80.0,7,-1,-18639.08205432476
80.0,8,1,-18632.16672348267
80.0,9,1,-17949.54411415715
80.0,10,-1,-11659.647744801088
100.0,1,1,-184805.40661845656
100.0,2,-1,-51172.46298321095
100.0,3,1,-49233.88431211871
100.0,4,-1,-41386.55498574203
100.0,5,-1,-21535.571468259404
100.0,6,1,-20980.35804644339
100.0,7,-1,-18643.915354341498
100.0,8,1,-18633.179692101585
100.0,9,1,-17950.31110181003
100.0,10,-1,-11641.633209998225
200.0,1,1,-173424.81307022867
200.0,2,-1,-50553.23392378818
200.0,3,1,-46942.74499121324
200.0,4,-1,-41499.11210271597
200.0,5,-1,-21325.800431483363
200.0,6,1,-20289.368754810534
200.0,7,-1,-18682.1470445916
200.0,8,1,-18641.603488139004
200.0,9,1,-17956.702549300902
200.0,10,-1,-11552.552305485278
250.0,1,1,-168241.93949448958
250.0,2,-1,-50263.44157488454
250.0,3,1,-45926.28553505298
250.0,4,-1,-41577.19794087664
250.0,5,-1,-21228.195807355445
250.0,6,1,-19980.18203019428
250.0,7,-1,-18708.359647342208
250.0,8,1,-18647.89977827926
250.0,9,1,-17961.495831501932
250.0,10,-1,-11511.117659978332
500.0,1,1,-146802.3516980253
500.0,2,-1,-49302.34531786508
500.0,3,-1,-41999.79468769545
500.0,4,1,-41801.645540423066
500.0,5,-1,-20898.804637618563
500.0,6,-1,-18840.110843379553
500.0,7,1,-18728.709906050863
500.0,8,1,-18675.655335195304
500.0,9,1,-18001.402312970087
500.0,10,-1,-11370.550256693492
700.0,1,1,-133710.26773510117
700.0,2,-1,-49472.19777137449
700.0,3,-1,-41991.249154247984
700.0,4,1,-39286.37913577236
700.0,5,-1,-20914.627997414675
700.0,6,-1,-18812.56777430025
700.0,7,1,-18771.17892191509
700.0,8,1,-18052.522737686366
700.0,9,1,-17901.894216710676
700.0,10,-1,-11372.812880878022
979.9577962962961,1,1,-119413.46589650748
979.9577962962961,2,-1,-51103.32870037289
979.9577962962961,3,-1,-41133.001836271
979.9577962962961,4,1,-36484.235452639485
979.9577962962961,5,-1,-21254.539132854366
979.9577962962961,6,1,-18907.80003969351
979.9577962962961,7,-1,-18502.0887244598
979.9577962962961,8,1,-18150.72805655346
979.9577962962961,9,1,-16989.42603602913
979.9577962962961,10,-1,-11493.769406838146
1000.0,1,1,-118528.63555896319
1000.0,2,-1,-51256.48860732024
1000.0,3,-1,-41045.664639903
1000.0,4,1,-36307.52232887761
1000.0,5,-1,-21284.005548463312
1000.0,6,1,-18919.562672931635
1000.0,7,-1,-18471.204625792623
1000.0,8,1,-18158.753206072044
1000.0,9,1,-16926.505083941698
1000.0,10,-1,-11500.777350418442
1959.9155925925922,1,1,-89275.98428207872
1959.9155925925922,2,0,-57447.587776211774
1959.9155925925922,3,-1,-36210.896910270654
1959.9155925925922,4,1,-30081.55383194335
1959.9155925925922,5,-1,-21838.85051418967
1959.9155925925922,6,0,-19903.787745839345
1959.9155925925922,7,1,-18649.07003650684
1959.9155925925922,8,-1,-16897.301743774773
1959.9155925925922,9,1,-14691.48118512462
1959.9155925925922,10,-1,-11577.456311421496


==> Special Issue Atoms_arXiv/data/wo screening/Xe_shifted/data_ru.csv <==
D[fm],n,P,E[ru]
40.0,1,1,-0.3757958838429529
40.0,2,-1,-0.10084875521287401
40.0,3,1,-0.09932682966771302
40.0,4,-1,-0.080926534220132
40.0,5,-1,-0.042386162747847
40.0,6,1,-0.041949465667782994
40.0,7,-1,-0.036463009293252996
40.0,8,1,-0.036459598324707
40.0,9,1,-0.035124382519414
40.0,10,-1,-0.022885094540984998
50.0,1,1,-0.37347377663291104
50.0,2,-1,-0.100737405637119
50.0,3,1,-0.098827695480594
50.0,4,-1,-0.08093355724746401
50.0,5,-1,-0.042347834247083
50.0,6,1,-0.041800200539045
50.0,7,-1,-0.036465416284666
50.0,8,1,-0.036460094349756
50.0,9,1,-0.03512475775928
50.0,10,-1,-0.022868774638017998
80.0,1,1,-0.36637357384761204
80.0,2,-1,-0.10038495295095
80.0,3,1,-0.097327342431456
80.0,4,-1,-0.08096381124568
80.0,5,-1,-0.042226993235963
80.0,6,1,-0.041351101749739994
80.0,7,-1,-0.036475775970870004
80.0,8,1,-0.036462243005146
80.0,9,1,-0.035126383798247
80.0,10,-1,-0.022817362882951
100.0,1,1,-0.361655181857854
100.0,2,-1,-0.10014201827177001
100.0,3,1,-0.09634831420938302
100.0,4,-1,-0.08099147283466901
100.0,5,-1,-0.042144064712597996
100.0,6,1,-0.041057539081606004
100.0,7,-1,-0.03648523450365
100.0,8,1,-0.036464225335407996
100.0,9,1,-0.035127884755736
100.0,10,-1,-0.022782109315539
200.0,1,1,-0.339383914449362
200.0,2,-1,-0.098930217155153
200.0,3,1,-0.091864666122861
200.0,4,-1,-0.08121174163174201
200.0,5,-1,-0.041733553008195
200.0,6,1,-0.039705306684837995
200.0,7,-1,-0.03656005205982
200.0,8,1,-0.036480710294066
200.0,9,1,-0.035140392507252
200.0,10,-1,-0.022607782323103
250.0,1,1,-0.32924128323592605
250.0,2,-1,-0.098363107639466
250.0,3,1,-0.08987550446252199
250.0,4,-1,-0.08136455181472
250.0,5,-1,-0.041542545511526
250.0,6,1,-0.039100243320269
250.0,7,-1,-0.036611348847009006
250.0,8,1,-0.036493031827279
250.0,9,1,-0.035149772727115995
250.0,10,-1,-0.022526696739459996
500.0,1,1,-0.287285053895213
500.0,2,-1,-0.096482289063996
500.0,3,-1,-0.08219155307036399
500.0,4,1,-0.081803784837805
500.0,5,-1,-0.04089794303168899
500.0,6,-1,-0.036869179522176006
500.0,7,1,-0.036651173312368994
500.0,8,1,-0.036547348100638
500.0,9,1,-0.035227867768147
500.0,10,-1,-0.022251613176005998
700.0,1,1,-0.26166448308428897
700.0,2,-1,-0.096814682044737
700.0,3,-1,-0.082174829877522
700.0,4,1,-0.076881530962013
700.0,5,-1,-0.040928908576308994
700.0,6,-1,-0.036815279077167
700.0,7,1,-0.036734283108433
700.0,8,1,-0.035327907950064
700.0,9,1,-0.035033135269204
700.0,10,-1,-0.022256041021359
979.9577962962961,1,1,-0.233686338053083
979.9577962962961,2,-1,-0.10000672584667401
979.9577962962961,3,-1,-0.080495281667643
979.9577962962961,4,1,-0.07139787222140401
979.9577962962961,5,-1,-0.041594098116768
979.9577962962961,6,1,-0.037001643983312
979.9577962962961,7,-1,-0.036207686695062004
979.9577962962961,8,1,-0.035520090977088
979.9577962962961,9,1,-0.033247479471237004
979.9577962962961,10,-1,-0.022492747052819003
1000.0,1,1,-0.23195476816834099
1000.0,2,-1,-0.100306452326618
1000.0,3,-1,-0.08032436702713901
1000.0,4,1,-0.071052053243051
1000.0,5,-1,-0.04165176245728
1000.0,6,1,-0.03702466288379
1000.0,7,-1,-0.036147248017837995
1000.0,8,1,-0.035535795803919995
1000.0,9,1,-0.033124346231867996
1000.0,10,-1,-0.022506461257161
1959.9155925925922,1,1,-0.17470875404491298
1959.9155925925922,2,0,-0.112422131931426
1959.9155925925922,3,-1,-0.070862962003905
1959.9155925925922,4,1,-0.058868136061187
1959.9155925925922,5,-1,-0.04273756703764601
1959.9155925925922,6,0,-0.038950743425722
1959.9155925925922,7,1,-0.036495321965646005
1959.9155925925922,8,-1,-0.033067196717185
1959.9155925925922,9,1,-0.028750513293893998
1959.9155925925922,10,-1,-0.022656518250047


==> Special Issue Atoms_arXiv/data/wo screening/Xe_shifted/output.txt <==
 Output is written to 
 ./F.output/20200719_172311_81944/                               
 ########################################################################
 64 - 27
 COF = 0.667
 ------------------------------------------------------------------------
 Z1 =  54 | inucl = 3 | rms = 4.7964 | V_eff = F
 Z2 =  54 | inucl = 3 | rms = 4.7964 | V_eff = F
 ------------------------------------------------------------------------
 Two-center potential: shifted
 ------------------------------------------------------------------------
 D [fm] =           1959.915592592592475 [fm]
 D [au] =              0.037037037037037 [au]
 D [ru] =              5.075407373111111 [ru]
 ------------------------------------------------------------------------
 2el = F
 1ph = F
  CI = F
 ------------------------------------------------------------------------
 MMj(1) = -1
 ------------------------------------------------------------------------
 Num_states_1 = 10
 ------------------------------------------------------------------------
 First electron states: 1,  2,  3,  4,  5,  6,  7,  8,  9, 10.
 ------------------------------------------------------------------------
 Box size
 t_max   [fm] = 981917.711888888617977 [fm]
 t_max [a.u.] = 18.555555555555550 [a.u.]
 t_max [r.u.] = 2542.779093928666043 [r.u.]
 ########################################################################
 
 M_j = -1 / 2
 ------------------------------------------------------------------------
 State = 1, P = 1, norm = .999999999999986
 ------------------------------------------------------------------------
                               Energy
               Full              |          Binding
 r.u.         0.825291245955087  |        -0.174708754044913 r.u.
 a.u.     15498.032928307362454  |     -3280.832113901964931 a.u.
 eV      421722.933717921318021  |    -89275.984282078687102 eV
 
 ------------------------------------------------------------------------
 State = 2, P = 0, norm = .999999999999973
 ------------------------------------------------------------------------
                               Energy
               Full              |          Binding
 r.u.         0.887577868068574  |        -0.112422131931426 r.u.
 a.u.     16667.704998911631264  |     -2111.160043297694756 a.u.
 eV      453551.330223788216244  |    -57447.587776211781602 eV
 
 ------------------------------------------------------------------------
 State = 3, P = -1, norm = .999999999999984
 ------------------------------------------------------------------------
                               Energy
               Full              |          Binding
 r.u.         0.929137037996095  |        -0.070862962003905 r.u.
 a.u.     17448.139042246784811  |     -1330.725999962542801 a.u.
 eV      474788.021089729329105  |    -36210.896910270661465 eV
 
 ------------------------------------------------------------------------
 State = 4, P = 1, norm = 1.000000000000000
 ------------------------------------------------------------------------
                               Energy
               Full              |          Binding
 r.u.         0.941131863938813  |        -0.058868136061187 r.u.
 a.u.     17673.388259829880553  |     -1105.476782379447059 a.u.
 eV      480917.364168056636117  |    -30081.553831943347177 eV
 
 ------------------------------------------------------------------------
 State = 5, P = -1, norm = 1.000000000000003
 ------------------------------------------------------------------------
                               Energy
               Full              |          Binding
 r.u.         0.957262432962354  |        -0.042737567037646 r.u.
 a.u.     17976.302038576995983  |      -802.563003632331743 a.u.
 eV      489160.067485810315702  |    -21838.850514189671230 eV
 
 ------------------------------------------------------------------------
 State = 6, P = 0, norm = .999999999999983
 ------------------------------------------------------------------------
                               Energy
               Full              |          Binding
 r.u.         0.961049256574278  |        -0.038950743425722 r.u.
 a.u.     18047.414288123978622  |      -731.450754085347739 a.u.
 eV      491095.130254160671029  |    -19903.787745839341369 eV
 
 ------------------------------------------------------------------------
 State = 7, P = 1, norm = 1.000000000000005
 ------------------------------------------------------------------------
                               Energy
               Full              |          Binding
 r.u.         0.963504678034354  |        -0.036495321965646 r.u.
 a.u.     18093.524316344479303  |      -685.340725864847627 a.u.
 eV      492349.847963493142743  |    -18649.070036506840552 eV
 
 ------------------------------------------------------------------------
 State = 8, P = -1, norm = .999999999999996
 ------------------------------------------------------------------------
                               Energy
               Full              |          Binding
 r.u.         0.966932803282815  |        -0.033067196717185 r.u.
 a.u.     18157.900617733121180  |      -620.964424476207569 a.u.
 eV      494101.616256225213874  |    -16897.301743774773058 eV
 
 ------------------------------------------------------------------------
 State = 9, P = 1, norm = .999999999999999
 ------------------------------------------------------------------------
                               Energy
               Full              |          Binding
 r.u.         0.971249486706106  |        -0.028750513293894 r.u.
 a.u.     18238.963033169038681  |      -539.902009040286771 a.u.
 eV      496307.436814875400160  |    -14691.481185124619515 eV
 
 ------------------------------------------------------------------------
 State = 10, P = -1, norm = 1.000000000000004
 ------------------------------------------------------------------------
                               Energy
               Full              |          Binding
 r.u.         0.977343481749953  |        -0.022656518250047 r.u.
 a.u.     18353.401343665333115  |      -425.463698543993530 a.u.
 eV      499421.461688578536268  |    -11577.456311421496139 eV
 
 
 ########################################################################
 
DATE = 2020-07-19
TIME = 17:26:48
 
 cpu time =      1683.2 s =        28.1 m =         0.5 h
wall time =       217.7 s =         3.6 m =         0.1 h
 


==> data/screening/Xe/data_au.csv <==
D[fm],n,P,E[au]
40.0,1,1,-6357.214718670924
40.0,2,1,-1355.3048755173857
40.0,3,-1,-1340.9606457605119
40.0,4,-1,-1021.4311392986762
40.0,5,1,-436.84676540173825
40.0,6,-1,-425.3053916074942
40.0,7,-1,-347.65730902039184
40.0,8,1,-322.26064417369605
40.0,9,1,-308.0428717223784
40.0,10,1,-187.13082164660904
50.0,1,1,-6317.326470755343
50.0,2,1,-1348.2928091182794
50.0,3,-1,-1340.6585848255638
50.0,4,-1,-1022.73511805391
50.0,5,1,-435.3876717552131
50.0,6,-1,-425.48642895708093
50.0,7,-1,-348.2360573094246
50.0,8,1,-322.87385556558485
50.0,9,1,-308.61843185143454
50.0,10,1,-186.72925113650246
80.0,1,1,-6194.823847342267
80.0,2,-1,-1339.7294320048277
80.0,3,1,-1327.0045590527927
80.0,4,-1,-1026.9085395817028
80.0,5,1,-431.02623807100287
80.0,6,-1,-425.9897007314869
80.0,7,-1,-350.0724808202363
80.0,8,1,-324.787454007641
80.0,9,1,-310.41371551344776
80.0,10,1,-185.53069603708968
100.0,1,1,-6113.223064762835
100.0,2,-1,-1338.9122558571644
100.0,3,1,-1313.2060767000887
100.0,4,-1,-1029.84248571206
100.0,5,1,-428.28197968575347
100.0,6,-1,-426.2174887665917
100.0,7,-1,-351.35041102114053
100.0,8,1,-326.0922884279398
100.0,9,1,-311.63716603226896
100.0,10,1,-184.761045071194
200.0,1,1,-5727.559910877577
200.0,2,-1,-1334.3516766888624
200.0,3,1,-1250.3255854165227
200.0,4,-1,-1045.5964714694312
200.0,5,-1,-427.97793264778124
200.0,6,1,-415.13653092859084
200.0,7,-1,-358.0601949026181
200.0,8,1,-332.64345538368616
200.0,9,1,-317.77005748935164
200.0,10,-1,-183.17479976882598
250.0,1,1,-5551.8816171532735
250.0,2,-1,-1332.2081805068744
250.0,3,1,-1222.642126949277
250.0,4,-1,-1053.8969151559102
250.0,5,-1,-428.75012886680696
250.0,6,1,-409.4641415136751
250.0,7,-1,-361.5131746874705
250.0,8,1,-335.86618527925765
250.0,9,1,-320.78036689150747
250.0,10,-1,-183.77348537620415
500.0,1,1,-4825.9407344899955
500.0,2,-1,-1332.6863451145832
500.0,3,1,-1112.1566485559624
500.0,4,-1,-1093.1299913353503
500.0,5,-1,-435.07058698906644
500.0,6,1,-386.897355328638
500.0,7,-1,-377.5508972785245
500.0,8,1,-351.2406962854886
500.0,9,1,-335.0657394153215
500.0,10,-1,-187.72399561458528
700.0,1,1,-4400.95115913234
700.0,2,-1,-1373.1181164878094
700.0,3,-1,-1123.7604598244113
700.0,4,1,-1054.5238987181879
700.0,5,-1,-453.0571625637928
700.0,6,-1,-392.9621477957641
700.0,7,1,-377.6913507776474
700.0,8,1,-369.5770290738332
700.0,9,1,-352.2015600104289
700.0,10,-1,-196.21025062107572
979.9577962962961,1,1,-3901.769869445095
979.9577962962961,2,-1,-1441.9076686852413
979.9577962962961,3,-1,-1105.655146580954
979.9577962962961,4,1,-970.2626578826122
979.9577962962961,5,-1,-469.6192050844316
979.9577962962961,6,-1,-389.7542431692932
979.9577962962961,7,1,-378.66878853492625
979.9577962962961,8,1,-359.8644258110891
979.9577962962961,9,1,-356.25674545896965
979.9577962962961,10,-1,-202.368505081592
1000.0,1,1,-3871.990878684503
1000.0,2,-1,-1448.940134217912
1000.0,3,-1,-1104.1908081972092
1000.0,4,1,-965.5749638857612
1000.0,5,-1,-471.3804115456654
1000.0,6,-1,-389.6859992420357
1000.0,7,1,-379.75471531411523
1000.0,8,1,-360.84211224515485
1000.0,9,1,-355.2239984982978
1000.0,10,-1,-203.03640011462025
1959.9155925925922,1,1,-2892.160043890162
1959.9155925925922,2,-1,-1735.099569252896
1959.9155925925922,3,-1,-994.1308307552637
1959.9155925925922,4,1,-800.1568630959972
1959.9155925925922,5,-1,-524.9948134744585
1959.9155925925922,6,1,-439.738298424514
1959.9155925925922,7,1,-406.10862481218163
1959.9155925925922,8,-1,-369.7901980822072
1959.9155925925922,9,1,-314.3437064308365
1959.9155925925922,10,-1,-224.71725137176128


==> data/screening/Xe/data_ev.csv <==
D[fm],n,P,E[eV]
40.0,1,1,-172988.61435090908
40.0,2,1,-36879.72214470045
40.0,3,-1,-36489.39579277076
40.0,4,-1,-27794.55551866108
40.0,5,1,-11887.20532099981
40.0,6,-1,-11573.14856049612
40.0,7,-1,-9460.236725963023
40.0,8,1,-8769.158312635049
40.0,9,1,-8382.273039075475
40.0,10,1,-5092.088748224909
50.0,1,1,-171903.1998980141
50.0,2,1,-36688.91410945266
50.0,3,-1,-36481.17629651359
50.0,4,-1,-27830.038586009494
50.0,5,1,-11847.50136269567
50.0,6,-1,-11578.074837432905
50.0,7,-1,-9475.985268211207
50.0,8,1,-8785.844643627694
50.0,9,1,-8397.934827076535
50.0,10,1,-5081.161458652086
80.0,1,1,-168569.73390443352
80.0,2,-1,-36455.892761806565
80.0,3,1,-36109.63135061043
80.0,4,-1,-27943.60316407459
80.0,5,1,-11728.820713542977
80.0,6,-1,-11591.769559217388
80.0,7,-1,-9525.956894553123
80.0,8,1,-8837.916306701007
80.0,9,1,-8446.786981172632
80.0,10,1,-5048.547114942459
100.0,1,1,-166349.26363041438
100.0,2,-1,-36433.656267410726
100.0,3,1,-35734.155541160544
100.0,4,-1,-28023.439900464833
100.0,5,1,-11654.145643328513
100.0,6,-1,-11597.967987035587
100.0,7,-1,-9560.731144672802
100.0,8,1,-8873.422657880545
100.0,9,1,-8480.078763713216
100.0,10,1,-5027.603846543312
200.0,1,1,-155854.83524483995
200.0,2,-1,-36309.55659390983
200.0,3,1,-34023.09031240535
200.0,4,-1,-28452.12766504005
200.0,5,-1,-11645.872102458194
200.0,6,1,-11296.439782168323
200.0,7,-1,-9743.313654091888
200.0,8,1,-9051.68898113806
200.0,9,1,-8646.963231530446
200.0,10,-1,-4984.439915636376
250.0,1,1,-151074.38563793202
250.0,2,-1,-36251.22909502898
250.0,3,1,-33269.78507849139
250.0,4,-1,-28677.99423009479
250.0,5,-1,-11666.884630719032
250.0,6,1,-11142.086212504688
250.0,7,-1,-9837.27401484689
250.0,8,1,-9139.383923614176
250.0,9,1,-8728.87791827479
250.0,10,-1,-5000.730979920867
500.0,1,1,-131320.52912215737
500.0,2,-1,-36264.240616045616
500.0,3,1,-30263.322239187975
500.0,4,-1,-29745.58055293397
500.0,5,-1,-11838.873047190393
500.0,6,1,-10528.01271565748
500.0,7,-1,-10273.68265151328
500.0,8,1,-9557.745654810622
500.0,9,1,-9117.602683402396
500.0,10,-1,-5108.229833170154
700.0,1,1,-119755.97435908146
700.0,2,-1,-37364.44509475629
700.0,3,-1,-30579.07800981233
700.0,4,1,-28695.05532091192
700.0,5,-1,-12328.312671819009
700.0,6,-1,-10693.04411567181
700.0,7,1,-10277.504585688737
700.0,8,1,-10056.702657476728
700.0,9,1,-9583.892087126227
700.0,10,-1,-5339.152581506735
979.9577962962961,1,1,-106172.56032726007
979.9577962962961,2,-1,-39236.304052344094
979.9577962962961,3,-1,-30086.40736881977
979.9577962962961,4,1,-26402.190294216416
979.9577962962961,5,-1,-12778.988779714433
979.9577962962961,6,-1,-10605.752589294189
979.9577962962961,7,1,-10304.102020371778
979.9577962962961,8,1,-9792.409275151971
979.9577962962961,9,1,-9694.239297771597
979.9577962962961,10,-1,-5506.727211763637
1000.0,1,1,-105362.2327582834
1000.0,2,-1,-39427.66717625974
1000.0,3,-1,-30046.560693954318
1000.0,4,1,-26274.63165023437
1000.0,5,-1,-12826.913645995877
1000.0,6,-1,-10603.89557754666
1000.0,7,1,-10333.651591549033
1000.0,8,1,-9819.013476674696
1000.0,9,1,-9666.136823086095
1000.0,10,-1,-5524.901560343697
1959.9155925925922,1,1,-78699.67912271825
1959.9155925925922,2,-1,-47214.46160444763
1959.9155925925922,3,-1,-27051.676324663273
1959.9155925925922,4,1,-21773.376098783872
1959.9155925925922,5,-1,-14285.835754081229
1959.9155925925922,6,1,-11965.887938009868
1959.9155925925922,7,1,-11050.777957190005
1959.9155925925922,8,-1,-10062.50328133687
1959.9155925925922,9,1,-8553.727475287777
1959.9155925925922,10,-1,-6114.867541185243


==> data/screening/Xe/data_ru.csv <==
D[fm],n,P,E[ru]
40.0,1,1,-0.338530294795867
40.0,2,1,-0.072171820419981
40.0,3,-1,-0.071407970755763
40.0,4,-1,-0.054392591724942
40.0,5,1,-0.023262681978907004
40.0,6,-1,-0.022648088191247997
40.0,7,-1,-0.018513222616967
40.0,8,1,-0.017160815813381
40.0,9,1,-0.016403700171975
40.0,10,1,-0.009964969726658002
50.0,1,1,-0.336406191564605
50.0,2,1,-0.07179841838618699
50.0,3,-1,-0.071391885601827
50.0,4,-1,-0.05446203035993401
50.0,5,1,-0.023184983265847
50.0,6,-1,-0.022657728675332996
50.0,7,-1,-0.018544041747288003
50.0,8,1,-0.017193470150611
50.0,9,1,-0.016434349528459
50.0,10,1,-0.009943585553056
80.0,1,1,-0.329882760934601
80.0,2,-1,-0.071342406955559
80.0,3,1,-0.070664790234664
80.0,4,-1,-0.054684270709306
80.0,5,1,-0.022952731014477
80.0,6,-1,-0.022684528579016
80.0,7,-1,-0.018641833786727003
80.0,8,1,-0.017295371859674
80.0,9,1,-0.016529950815223998
80.0,10,1,-0.009879760870535999
100.0,1,1,-0.32553740873168396
100.0,2,-1,-0.07129889121880799
100.0,3,1,-0.06993000235894901
100.0,4,-1,-0.05484050731486099
100.0,5,1,-0.022806595538287004
100.0,6,-1,-0.022696658600431
100.0,7,-1,-0.018709885300917
100.0,8,1,-0.01736485605999
100.0,9,1,-0.016595101212549
100.0,10,1,-0.009838775914088
200.0,1,1,-0.30500032339567495
200.0,2,-1,-0.071056034200663
200.0,3,1,-0.06658153102469999
200.0,4,-1,-0.055679428395659
200.0,5,-1,-0.022790404621675
200.0,6,1,-0.022106582586087
200.0,7,-1,-0.019067190381197
200.0,8,1,-0.017713714574124
200.0,9,1,-0.016921685989812998
200.0,10,-1,-0.009754306203123002
250.0,1,1,-0.295645216293652
250.0,2,-1,-0.07094189012554598
250.0,3,1,-0.06510734936329401
250.0,4,-1,-0.05612143826514901
250.0,5,-1,-0.0228315251163
250.0,6,1,-0.021804520166332
250.0,7,-1,-0.019251066231898997
250.0,8,1,-0.017885329306341
250.0,9,1,-0.017081989043027
250.0,10,-1,-0.009786187022652
500.0,1,1,-0.256987880984432
500.0,2,-1,-0.070967353038594
500.0,3,1,-0.059223847983154006
500.0,4,-1,-0.058210652714012004
500.0,5,-1,-0.023168098072548996
500.0,6,1,-0.02060280823463
500.0,7,-1,-0.020105096683421003
500.0,8,1,-0.018704042842632
500.0,9,1,-0.01784270447986
500.0,10,-1,-0.009996557043923
700.0,1,1,-0.23435661043626999
700.0,2,-1,-0.073120399630193
700.0,3,-1,-0.059841766650888
700.0,4,1,-0.056154825989107
700.0,5,-1,-0.024125907585227
700.0,6,-1,-0.020925766648437
700.0,7,1,-0.020112576022496997
700.0,8,1,-0.019680477400691003
700.0,9,1,-0.018755210137502
700.0,10,-1,-0.010448461617891
979.9577962962961,1,1,-0.207774530605288
979.9577962962961,2,-1,-0.076783536462095
979.9577962962961,3,-1,-0.058877634196517
979.9577962962961,4,1,-0.051667800780385006
979.9577962962961,5,-1,-0.025007858783205
979.9577962962961,6,-1,-0.020754941381880002
979.9577962962961,7,1,-0.020164625907038998
979.9577962962961,8,1,-0.019163268120955004
979.9577962962961,9,1,-0.0189711542555
979.9577962962961,10,-1,-0.010776397009443
1000.0,1,1,-0.206188759010804
1000.0,2,-1,-0.077158024777383
1000.0,3,-1,-0.058799656194094996
1000.0,4,1,-0.051418174725439
1000.0,5,-1,-0.025101645412869
1000.0,6,-1,-0.020751307300315
1000.0,7,1,-0.020222452978948997
1000.0,8,1,-0.019215331247873002
1000.0,9,1,-0.018916159080959
1000.0,10,-1,-0.010811963324634
1959.9155925925922,1,1,-0.15401143984950302
1959.9155925925922,2,-1,-0.09239640230402099
1959.9155925925922,3,-1,-0.052938813315967004
1959.9155925925922,4,1,-0.042609436794901
1959.9155925925922,5,-1,-0.027956684937797002
1959.9155925925922,6,1,-0.023416660029032997
1959.9155925925922,7,1,-0.021625834356835
1959.9155925925922,8,-1,-0.019691828939131
1959.9155925925922,9,1,-0.016739228154858
1959.9155925925922,10,-1,-0.011966498021401002


==> data/screening/Xe/output.txt <==
 Output is written to 
 ./F.output/20200721_162848_90740/                               
 ########################################################################
 64 - 27
 COF = 0.667
 ------------------------------------------------------------------------
 Z1 =  54 | inucl = 3 | rms = 4.7964 | V_eff = T ./eff_pot/Xe_Zeff_1Z.txt
 Z2 =  54 | inucl = 3 | rms = 4.7964 | V_eff = F 
 Interpolation method: 2
 ------------------------------------------------------------------------
 Two-center potential: origin between nuclei
 ------------------------------------------------------------------------
 D [fm] =           1959.915592592592475 [fm]
 D [au] =              0.037037037037037 [au]
 D [ru] =              5.075407373111111 [ru]
 ------------------------------------------------------------------------
 2el = F
 1ph = F
  CI = F
 ------------------------------------------------------------------------
 MMj(1) = -1
 ------------------------------------------------------------------------
 Num_states_1 = 10
 ------------------------------------------------------------------------
 First electron states: 1,  2,  3,  4,  5,  6,  7,  8,  9, 10.
 ------------------------------------------------------------------------
 Box size
 t_max   [fm] = 981917.711888888617977 [fm]
 t_max [a.u.] = 18.555555555555550 [a.u.]
 t_max [r.u.] = 2542.779093928666043 [r.u.]
 ########################################################################
 
 M_j = -1 / 2
 ------------------------------------------------------------------------
 State = 1, P = 1, norm = .999999999999987
 ------------------------------------------------------------------------
                               Energy
               Full              |          Binding
 r.u.         0.845988560150497  |        -0.154011439849503 r.u.
 a.u.     15886.704998319164588  |     -2892.160043890161433 a.u.
 eV      432299.238877281721216  |    -78699.679122718254803 eV
 
 ------------------------------------------------------------------------
 State = 2, P = -1, norm = 1.000000000000004
 ------------------------------------------------------------------------
                               Energy
               Full              |          Binding
 r.u.         0.907603597695979  |        -0.092396402304021 r.u.
 a.u.     17043.765472956431040  |     -1735.099569252895890 a.u.
 eV      463784.456395552377217  |    -47214.461604447620630 eV
 
 ------------------------------------------------------------------------
 State = 3, P = -1, norm = .999999999999997
 ------------------------------------------------------------------------
                               Energy
               Full              |          Binding
 r.u.         0.947061186684033  |        -0.052938813315967 r.u.
 a.u.     17784.734211454062461  |      -994.130830755263560 a.u.
 eV      483947.241675336728804  |    -27051.676324663272680 eV
 
 ------------------------------------------------------------------------
 State = 4, P = 1, norm = .999999999999988
 ------------------------------------------------------------------------
                               Energy
               Full              |          Binding
 r.u.         0.957390563205099  |        -0.042609436794901 r.u.
 a.u.     17978.708179113331425  |      -800.156863095996982 a.u.
 eV      489225.541901216143742  |    -21773.376098783872294 eV
 
 ------------------------------------------------------------------------
 State = 5, P = -1, norm = 1.000000000000002
 ------------------------------------------------------------------------
                               Energy
               Full              |          Binding
 r.u.         0.972043315062203  |        -0.027956684937797 r.u.
 a.u.     18253.870228734867851  |      -524.994813474458510 a.u.
 eV      496713.082245918747503  |    -14285.835754081228515 eV
 
 ------------------------------------------------------------------------
 State = 6, P = 1, norm = .999999999999997
 ------------------------------------------------------------------------
                               Energy
               Full              |          Binding
 r.u.         0.976583339970967  |        -0.023416660029033 r.u.
 a.u.     18339.126743784814607  |      -439.738298424514028 a.u.
 eV      499033.030061990139075  |    -11965.887938009869686 eV
 
 ------------------------------------------------------------------------
 State = 7, P = 1, norm = .999999999999988
 ------------------------------------------------------------------------
                               Energy
               Full              |          Binding
 r.u.         0.978374165643165  |        -0.021625834356835 r.u.
 a.u.     18372.756417397144105  |      -406.108624812181631 a.u.
 eV      499948.140042810002342  |    -11050.777957190004599 eV
 
 ------------------------------------------------------------------------
 State = 8, P = -1, norm = 1.000000000000009
 ------------------------------------------------------------------------
                               Energy
               Full              |          Binding
 r.u.         0.980308171060869  |        -0.019691828939131 r.u.
 a.u.     18409.074844127120741  |      -369.790198082207212 a.u.
 eV      500936.414718663145322  |    -10062.503281336867076 eV
 
 ------------------------------------------------------------------------
 State = 9, P = 1, norm = .999999999999985
 ------------------------------------------------------------------------
                               Energy
               Full              |          Binding
 r.u.         0.983260771845142  |        -0.016739228154858 r.u.
 a.u.     18464.521335778488719  |      -314.343706430836505 a.u.
 eV      502445.190524712204933  |     -8553.727475287778361 eV
 
 ------------------------------------------------------------------------
 State = 10, P = -1, norm = 1.000000000000008
 ------------------------------------------------------------------------
                               Energy
               Full              |          Binding
 r.u.         0.988033501978599  |        -0.011966498021401 r.u.
 a.u.     18554.147790837567300  |      -224.717251371761307 a.u.
 eV      504884.050458814774174  |     -6114.867541185242771 eV
 
 
 ########################################################################
 
DATE = 2020-07-21
TIME = 16:32:25
 
 cpu time =      1672.3 s =        27.9 m =         0.5 h
wall time =       216.6 s =         3.6 m =         0.1 h
 


==> data/screening/Xe_shifted/data_au.csv <==
D[fm],n,P,E[au]
40.0,1,1,-6357.209825540332
40.0,2,1,-1355.3037877694173
40.0,3,-1,-1340.960248388785
40.0,4,-1,-1021.4309787552953
40.0,5,1,-436.84646340024824
40.0,6,-1,-425.30526790090147
40.0,7,-1,-347.65725458350107
40.0,8,1,-322.26059829312123
40.0,9,1,-308.04283129726963
40.0,10,1,-187.13072913991948
50.0,1,1,-6317.323305251346
50.0,2,1,-1348.2921334456212
50.0,3,-1,-1340.6585801648205
50.0,4,-1,-1022.7351421076007
50.0,5,1,-435.3874312515571
50.0,6,-1,-425.48631354688746
50.0,7,-1,-348.23602442575753
50.0,8,1,-322.8737679472112
50.0,9,1,-308.6183484713946
50.0,10,1,-186.72918046320373
80.0,1,1,-6194.821501336098
80.0,2,-1,-1339.72952799923
80.0,3,1,-1327.0042492619361
80.0,4,-1,-1026.908706137296
80.0,5,1,-431.0261988262218
80.0,6,-1,-425.98975550933983
80.0,7,-1,-350.0725475590485
80.0,8,1,-324.7875180052812
80.0,9,1,-310.413776607131
80.0,10,1,-185.53066494984063
100.0,1,1,-6113.221114214218
100.0,2,-1,-1338.9121888103286
100.0,3,1,-1313.205789140111
100.0,4,-1,-1029.8425593727
100.0,5,1,-428.28188462143163
100.0,6,-1,-426.21747448922605
100.0,7,-1,-351.35040009128846
100.0,8,1,-326.0923378725151
100.0,9,1,-311.63720193829084
100.0,10,1,-184.7610185729377
200.0,1,1,-5727.556203537249
200.0,2,-1,-1334.351734739605
200.0,3,1,-1250.3250834254636
200.0,4,-1,-1045.5966983499154
200.0,5,-1,-427.97795283682035
200.0,6,1,-415.1363772315132
200.0,7,-1,-358.0602268319765
200.0,8,1,-332.64354032702204
200.0,9,1,-317.7701296623806
200.0,10,-1,-183.1747911904499
250.0,1,1,-5551.886364876214
250.0,2,-1,-1332.208452085829
250.0,3,1,-1222.643101095366
250.0,4,-1,-1053.8969499540615
250.0,5,-1,-428.7502506264015
250.0,6,1,-409.4644512016095
250.0,7,-1,-361.51323108809686
250.0,8,1,-335.8662292891072
250.0,9,1,-320.78040653530616
250.0,10,-1,-183.7735224198369
500.0,1,1,-4825.933682676488
500.0,2,-1,-1332.685882395878
500.0,3,1,-1112.1555466122022
500.0,4,-1,-1093.1298169051568
500.0,5,-1,-435.0704490275103
500.0,6,1,-386.8971071761589
500.0,7,-1,-377.5508570765263
500.0,8,1,-351.24067631233805
500.0,9,1,-335.065725189936
500.0,10,-1,-187.72393356186248
700.0,1,1,-4400.967313316875
700.0,2,-1,-1373.121676696433
700.0,3,-1,-1123.7610661975996
700.0,4,1,-1054.5269135078765
700.0,5,-1,-453.05831996098846
700.0,6,-1,-392.96255432925864
700.0,7,1,-377.69255829714166
700.0,8,1,-369.5771001480032
700.0,9,1,-352.20160708012764
700.0,10,-1,-196.21065512818438
979.9577962962961,1,1,-3901.7376251240526
979.9577962962961,2,-1,-1441.897570129104
979.9577962962961,3,-1,-1105.6620633989314
979.9577962962961,4,1,-970.2744221215124
979.9577962962961,5,-1,-469.62297558204835
979.9577962962961,6,-1,-389.75600218040876
979.9577962962961,7,1,-378.669276595728
979.9577962962961,8,1,-359.86477314445267
979.9577962962961,9,1,-356.26144720532204
979.9577962962961,10,-1,-202.369364435312
1000.0,1,1,-3871.969512809625
1000.0,2,-1,-1448.929545007527
1000.0,3,-1,-1104.195746279807
1000.0,4,1,-965.6151691363383
1000.0,5,-1,-471.3886856528274
1000.0,6,-1,-389.70060521723326
1000.0,7,1,-379.7579374755532
1000.0,8,1,-360.8447380430249
1000.0,9,1,-355.23968810285936
1000.0,10,-1,-203.04528060242612
1959.9155925925922,1,1,-2892.4107600315724
1959.9155925925922,2,0,-1735.428259614054
1959.9155925925922,3,-1,-994.3289442831184
1959.9155925925922,4,1,-802.2330588028741
1959.9155925925922,5,-1,-525.0068187654637
1959.9155925925922,6,0,-439.72514700357897
1959.9155925925922,7,1,-406.12811322396226
1959.9155925925922,8,-1,-371.03059321693206
1959.9155925925922,9,1,-316.27391184146614
1959.9155925925922,10,-1,-224.66606744253448


==> data/screening/Xe_shifted/data_ev.csv <==
D[fm],n,P,E[eV]
40.0,1,1,-172988.48120205087
40.0,2,1,-36879.692545572216
40.0,3,-1,-36489.38497973588
40.0,4,-1,-27794.55115005341
40.0,5,1,-11887.197103121136
40.0,6,-1,-11573.145194268456
40.0,7,-1,-9460.235244659856
40.0,8,1,-8769.157064161087
40.0,9,1,-8382.27193905229
40.0,10,1,-5092.0862309898075
50.0,1,1,-171903.1137602676
50.0,2,1,-36688.89572346414
50.0,3,-1,-36481.1761696883
50.0,4,-1,-27830.039240543727
50.0,5,1,-11847.494818258201
50.0,6,-1,-11578.071696961746
50.0,7,-1,-9475.984373401092
50.0,8,1,-8785.842259410434
50.0,9,1,-8397.932558190207
50.0,10,1,-5081.1595355337795
80.0,1,1,-168569.6700663575
80.0,2,-1,-36455.895373947176
80.0,3,1,-36109.62292077232
80.0,4,-1,-27943.607696282885
80.0,5,1,-11728.81964563815
80.0,6,-1,-11591.771049798608
80.0,7,-1,-9525.958710608602
80.0,8,1,-8837.918048165402
80.0,9,1,-8446.788643616343
80.0,10,1,-5048.546269015372
100.0,1,1,-166349.21055328596
100.0,2,-1,-36433.65444297351
100.0,3,1,-35734.14771625539
100.0,4,-1,-28023.441904872838
100.0,5,1,-11654.143056496698
100.0,6,-1,-11597.967598528707
100.0,7,-1,-9560.730847256396
100.0,8,1,-8873.424003335896
100.0,9,1,-8480.079740765783
100.0,10,1,-5027.6031254890695
200.0,1,1,-155854.73436297665
200.0,2,-1,-36309.55817355091
200.0,3,1,-34023.07665253361
200.0,4,-1,-28452.133838772144
200.0,5,-1,-11645.872651829904
200.0,6,1,-11296.43559985804
200.0,7,-1,-9743.314522933935
200.0,8,1,-9051.69129256384
200.0,9,1,-8646.965195458492
200.0,10,-1,-4984.439682206886
250.0,1,1,-151074.5148300467
250.0,2,-1,-36251.23648506836
250.0,3,1,-33269.81158635521
250.0,4,-1,-28677.995177000674
250.0,5,-1,-11666.88794396618
250.0,6,1,-11142.094639542163
250.0,7,-1,-9837.275549586016
250.0,8,1,-9139.385121183117
250.0,9,1,-8728.878997037438
250.0,10,-1,-5000.731987929402
500.0,1,1,-131320.33723254825
500.0,2,-1,-36264.228024828975
500.0,3,1,-30263.292253772554
500.0,4,-1,-29745.575806446905
500.0,5,-1,-11838.869293065434
500.0,6,1,-10528.005963084948
500.0,7,-1,-10273.681557561244
500.0,8,1,-9557.745111313543
500.0,9,1,-9117.602296309962
500.0,10,-1,-5108.228144629656
700.0,1,1,-119756.41393680891
700.0,2,-1,-37364.54197296221
700.0,3,-1,-30579.094510066327
700.0,4,1,-28695.137357513468
700.0,5,-1,-12328.34416619917
700.0,6,-1,-10693.055178011064
700.0,7,1,-10277.537443966043
700.0,8,1,-10056.704591503294
700.0,9,1,-9583.893367957895
700.0,10,-1,-5339.1635887052225
979.9577962962961,1,1,-106171.68291464075
979.9577962962961,2,-1,-39236.02925664969
979.9577962962961,3,-1,-30086.59558501361
979.9577962962961,4,1,-26402.510415445024
979.9577962962961,5,-1,-12779.091380175018
979.9577962962961,6,-1,-10605.800454422075
979.9577962962961,7,1,-10304.115301181939
979.9577962962961,8,1,-9792.418726573695
979.9577962962961,9,1,-9694.367238799627
979.9577962962961,10,-1,-5506.750595968173
1000.0,1,1,-105361.65136324592
1000.0,2,-1,-39427.37902918389
1000.0,3,-1,-30046.695066018805
1000.0,4,1,-26275.725690768595
1000.0,5,-1,-12827.138795907631
1000.0,6,-1,-10604.293026354433
1000.0,7,1,-10333.739271022992
1000.0,8,1,-9819.084928270273
1000.0,9,1,-9666.563758949196
1000.0,10,-1,-5525.143210712336
1959.9155925925922,1,1,-78706.50145605406
1959.9155925925922,2,0,-47223.40572426164
1959.9155925925922,3,-1,-27057.067268053488
1959.9155925925922,4,1,-21829.87225855635
1959.9155925925922,5,-1,-14286.162434671358
1959.9155925925922,6,0,-11965.53006963748
1959.9155925925922,7,1,-11051.308263857156
1959.9155925925922,8,-1,-10096.256150336785
1959.9155925925922,9,1,-8606.251036969088
1959.9155925925922,10,-1,-6113.474755604479


==> data/screening/Xe_shifted/data_ru.csv <==
D[fm],n,P,E[ru]
40.0,1,1,-0.33853003423003497
40.0,2,1,-0.072171762495928
40.0,3,-1,-0.071407949595181
40.0,4,-1,-0.054392583175789
40.0,5,1,-0.023262665896918996
40.0,6,-1,-0.022648081603703997
40.0,7,-1,-0.018513219718128002
40.0,8,1,-0.017160813370178003
40.0,9,1,-0.016403698019283
40.0,10,1,-0.009964964800551
50.0,1,1,-0.33640602299723
50.0,2,1,-0.071798382405702
50.0,3,-1,-0.07139188535363601
50.0,4,-1,-0.054462031640826
50.0,5,1,-0.023184970458701
50.0,6,-1,-0.022657722529584003
50.0,7,-1,-0.018544039996189
50.0,8,1,-0.017193465484814
50.0,9,1,-0.016434345088359
50.0,10,1,-0.009943581789607001
80.0,1,1,-0.329882636006594
80.0,2,-1,-0.07134241206739099
80.0,3,1,-0.070664773737882
80.0,4,-1,-0.054684279578617004
80.0,5,1,-0.02295272892464
80.0,6,-1,-0.022684531496011
80.0,7,-1,-0.018641837340659002
80.0,8,1,-0.017295375267635
80.0,9,1,-0.016529954068545
80.0,10,1,-0.009879759215098
100.0,1,1,-0.32553730486232796
100.0,2,-1,-0.07129888764847299
100.0,3,1,-0.069929987045991
100.0,4,-1,-0.054840511237389006
100.0,5,1,-0.022806590475983997
100.0,6,-1,-0.022696657840142003
100.0,7,-1,-0.018709884718888
100.0,8,1,-0.01736485869298
100.0,9,1,-0.016595103124593998
100.0,10,1,-0.00983877450302
200.0,1,1,-0.305000125974781
200.0,2,-1,-0.071056037291944
200.0,3,1,-0.066581504292997
200.0,4,-1,-0.055679440477352
200.0,5,-1,-0.022790405696769
200.0,6,1,-0.02210657440151
200.0,7,-1,-0.019067192081479
200.0,8,1,-0.017713719097471
200.0,9,1,-0.016921689833125
200.0,10,-1,-0.009754305746312999
250.0,1,1,-0.295645469116329
250.0,2,-1,-0.070941904587493
250.0,3,1,-0.065107401237893
250.0,4,-1,-0.056121440118196995
250.0,5,-1,-0.022831531600162998
250.0,6,1,-0.021804536657634
250.0,7,-1,-0.019251069235309
250.0,8,1,-0.017885331649926003
250.0,9,1,-0.017081991154113
250.0,10,-1,-0.009786188995276
500.0,1,1,-0.256987505465811
500.0,2,-1,-0.070967328398196
500.0,3,1,-0.059223789303156
500.0,4,-1,-0.058210643425368
500.0,5,-1,-0.023168090725909002
500.0,6,1,-0.020602795020174
500.0,7,-1,-0.02010509454261
500.0,8,1,-0.018704041779035
500.0,9,1,-0.017842703722339
500.0,10,-1,-0.009996553739532
700.0,1,1,-0.234357470668478
700.0,2,-1,-0.073120589216125
700.0,3,-1,-0.059841798941082006
700.0,4,1,-0.056154986530741
700.0,5,-1,-0.024125969218195
700.0,6,-1,-0.020925788296896
700.0,7,1,-0.020112640324546002
700.0,8,1,-0.019680481185487
700.0,9,1,-0.018755212644027002
700.0,10,-1,-0.010448483158441999
979.9577962962961,1,1,-0.20777281355151697
979.9577962962961,2,-1,-0.076782998700302
979.9577962962961,3,-1,-0.058878002526443006
979.9577962962961,4,1,-0.051668427242042
979.9577962962961,5,-1,-0.02500805956731
979.9577962962961,6,-1,-0.020755035051605
979.9577962962961,7,1,-0.020164651896938
979.9577962962961,8,1,-0.019163286616926997
979.9577962962961,9,1,-0.018971404629862
979.9577962962961,10,-1,-0.010776442771192
1000.0,1,1,-0.20618762124902598
1000.0,2,-1,-0.077157460887586
1000.0,3,-1,-0.058799919153682004
1000.0,4,1,-0.05142031570949201
1000.0,5,-1,-0.025102086020282997
1000.0,6,-1,-0.020752085088279002
1000.0,7,1,-0.020222624563411
1000.0,8,1,-0.019215471075166
1000.0,9,1,-0.018916994573654
1000.0,10,-1,-0.010812436222639001
1959.9155925925922,1,1,-0.154024790823636
1959.9155925925922,2,0,-0.092413905510973
1959.9155925925922,3,-1,-0.05294936312967599
1959.9155925925922,4,1,-0.042719997028558006
1959.9155925925922,5,-1,-0.027957324235805
1959.9155925925922,6,0,-0.023415959698055
1959.9155925925922,7,1,-0.021626872141160002
1959.9155925925922,8,-1,-0.019757881660205003
1959.9155925925922,9,1,-0.016842014207491998
1959.9155925925922,10,-1,-0.011963772407839999


==> data/screening/Xe_shifted/output.txt <==
 Output is written to 
 ./F.output/20200721_180712_96405/                               
 ########################################################################
 64 - 27
 COF = 0.667
 ------------------------------------------------------------------------
 Z1 =  54 | inucl = 3 | rms = 4.7964 | V_eff = T ./eff_pot/Xe_Zeff_1Z.txt
 Z2 =  54 | inucl = 3 | rms = 4.7964 | V_eff = F 
 Interpolation method: 2
 ------------------------------------------------------------------------
 Two-center potential: shifted
 ------------------------------------------------------------------------
 D [fm] =           1959.915592592592475 [fm]
 D [au] =              0.037037037037037 [au]
 D [ru] =              5.075407373111111 [ru]
 ------------------------------------------------------------------------
 2el = F
 1ph = F
  CI = F
 ------------------------------------------------------------------------
 MMj(1) = -1
 ------------------------------------------------------------------------
 Num_states_1 = 10
 ------------------------------------------------------------------------
 First electron states: 1,  2,  3,  4,  5,  6,  7,  8,  9, 10.
 ------------------------------------------------------------------------
 Box size
 t_max   [fm] = 981917.711888888617977 [fm]
 t_max [a.u.] = 18.555555555555550 [a.u.]
 t_max [r.u.] = 2542.779093928666043 [r.u.]
 ########################################################################
 
 M_j = -1 / 2
 ------------------------------------------------------------------------
 State = 1, P = 1, norm = 1.000000000000002
 ------------------------------------------------------------------------
                               Energy
               Full              |          Binding
 r.u.         0.845975209176364  |        -0.154024790823636 r.u.
 a.u.     15886.454282177754067  |     -2892.410760031572863 a.u.
 eV      432292.416543945902959  |    -78706.501456054073060 eV
 
 ------------------------------------------------------------------------
 State = 2, P = 0, norm = 1.000000000000009
 ------------------------------------------------------------------------
                               Energy
               Full              |          Binding
 r.u.         0.907586094489027  |        -0.092413905510973 r.u.
 a.u.     17043.436782595272234  |     -1735.428259614054014 a.u.
 eV      463775.512275738350581  |    -47223.405724261639989 eV
 
 ------------------------------------------------------------------------
 State = 3, P = -1, norm = .999999999999990
 ------------------------------------------------------------------------
                               Energy
               Full              |          Binding
 r.u.         0.947050636870324  |        -0.052949363129676 r.u.
 a.u.     17784.536097926207731  |      -994.328944283118403 a.u.
 eV      483941.850731946527958  |    -27057.067268053484440 eV
 
 ------------------------------------------------------------------------
 State = 4, P = 1, norm = 1.000000000000011
 ------------------------------------------------------------------------
                               Energy
               Full              |          Binding
 r.u.         0.957280002971442  |        -0.042719997028558 r.u.
 a.u.     17976.631983406452491  |      -802.233058802874098 a.u.
 eV      489169.045741443638690  |    -21829.872258556351881 eV
 
 ------------------------------------------------------------------------
 State = 5, P = -1, norm = 1.000000000000017
 ------------------------------------------------------------------------
                               Energy
               Full              |          Binding
 r.u.         0.972042675764195  |        -0.027957324235805 r.u.
 a.u.     18253.858223443861789  |      -525.006818765463663 a.u.
 eV      496712.755565328639932  |    -14286.162434671357914 eV
 
 ------------------------------------------------------------------------
 State = 6, P = 0, norm = 1.000000000000012
 ------------------------------------------------------------------------
                               Energy
               Full              |          Binding
 r.u.         0.976584040301945  |        -0.023415959698055 r.u.
 a.u.     18339.139895205749781  |      -439.725147003578968 a.u.
 eV      499033.387930362543557  |    -11965.530069637479755 eV
 
 ------------------------------------------------------------------------
 State = 7, P = 1, norm = .999999999999994
 ------------------------------------------------------------------------
                               Energy
               Full              |          Binding
 r.u.         0.978373127858840  |        -0.021626872141160 r.u.
 a.u.     18372.736928985363193  |      -406.128113223962202 a.u.
 eV      499947.609736142854672  |    -11051.308263857155907 eV
 
 ------------------------------------------------------------------------
 State = 8, P = -1, norm = 1.000000000000022
 ------------------------------------------------------------------------
                               Energy
               Full              |          Binding
 r.u.         0.980242118339795  |        -0.019757881660205 r.u.
 a.u.     18407.834448992394755  |      -371.030593216932061 a.u.
 eV      500902.661849663243629  |    -10096.256150336788778 eV
 
 ------------------------------------------------------------------------
 State = 9, P = 1, norm = 1.000000000000003
 ------------------------------------------------------------------------
                               Energy
               Full              |          Binding
 r.u.         0.983157985792508  |        -0.016842014207492 r.u.
 a.u.     18462.591130367862206  |      -316.273911841466145 a.u.
 eV      502392.666963030933402  |     -8606.251036969088091 eV
 
 ------------------------------------------------------------------------
 State = 10, P = -1, norm = .999999999999999
 ------------------------------------------------------------------------
                               Energy
               Full              |          Binding
 r.u.         0.988036227592160  |        -0.011963772407840 r.u.
 a.u.     18554.198974766793981  |      -224.666067442534484 a.u.
 eV      504885.443244395544752  |     -6113.474755604478560 eV
 
 
 ########################################################################
 
DATE = 2020-07-21
TIME = 18:10:38
 
 cpu time =      1591.3 s =        26.5 m =         0.4 h
wall time =       206.2 s =         3.4 m =         0.1 h
 


==> data/wo screening/Pb/terms_ev.csv <==
D,1,2,3,4,5,6,7,8,9,10
35.0,-665696.8248455960,-287799.4183873120,-195986.29735608700,-101632.78573418300,-88665.03610222740,-73839.85774127650,-46759.62621437110,-46742.254493928800,-42422.313267013900,-41443.17417807730
36.0,-661568.7853002760,-285277.9332724790,-194819.25426405600,-101635.7353652570,-88247.40276156580,-73525.88405633090,-46760.884878231200,-46742.51577405610,-42422.410706933200,-41305.116385450100
37.0,-657566.9833920850,-282852.8054035920,-193686.23264901800,-101638.76705136000,-87842.22333441970,-73220.48342177890,-46762.17824570650,-46742.78435270410,-42422.51089271410,-41170.900981697800
38.0,-653684.6545545990,-280518.2736831860,-192585.55924648600,-101641.88063488900,-87448.89041737180,-72923.24990495580,-46763.506250645100,-46743.06022552620,-42422.613824459800,-41040.34902949150
39.0,-649915.5123501290,-278269.0190671590,-191515.6670689750,-101645.07596309900,-87066.83439073290,-72633.80249023600,-46764.86882626210,-46743.343388124900,-42422.719502237800,-40913.292225558700
40.0,-646253.71127712,-276100.1263872150,-190475.08851419100,-101648.35288694500,-86695.52106423330,-72351.78356178240,-46766.26590507390,-46743.633836075300,-42422.8279261631,-40789.57229615910
40.33362881097560,-645054.9560901730,-275393.6022521380,-190134.2022649070,-101649.4642901790,-86573.94248024320,-72259.28778881220,-46766.739674894300,-46743.73235786370,-42422.86471045040,-40749.012076999800
41.0,-642693.8086906280,-274007.0474120330,-189462.44773787600,-101651.71125980100,-86334.44904188510,-72076.85715568300,-46767.69741879780,-46743.931564915700,-42422.93909632120,-40669.04028213440
42.0,-639230.7316282610,-271985.5684139980,-188476.45399391400,-101655.15093669500,-85983.14741427120,-71808.70744226090,-46769.16329826080,-46744.236570181800,-42423.05301280290,-40551.55591665580
43.0,-635859.7461769280,-270031.7806447610,-187515.89534003800,-101658.67177354900,-85641.17356498900,-71547.03728002720,-46770.66347342700,-46744.54884733300,-42423.169675735000,-40436.98702663000
44.0,-632576.4306255390,-268142.0542937430,-186579.63310781700,-101662.27362670200,-85308.11124020280,-71291.56695223600,-46772.19787328540,-46744.86839184620,-42423.28908520870,-40325.20900882300
45.0,-629376.6503575340,-266313.01456192200,-185666.5966016140,-101665.95635244400,-84983.56868706840,-71042.03294290920,-46773.76642580630,-46745.19519913510,-42423.41124132450,-40216.104317453200
46.0,-626256.5382525950,-264541.5219173120,-184775.77913587700,-101669.71980707900,-84667.17726667050,-70798.18705797420,-46775.36905823050,-46745.529264588700,-42423.53614420100,-40109.56210051900
47.0,-623212.472102465,-262824.65147259600,-183906.23301601700,-101673.56384651600,-84358.58967583850,-70559.79523927690,-46777.00569678490,-46745.87058360690,-42423.663793948800,-40005.47769525920
48.0,-620241.0562171780,-261159.6755932810,-183057.06553525900,-101677.48832606500,-84057.47853067480,-70326.63663797950,-46778.67626686750,-46746.219151526700,-42423.79419066860,-39903.752236122200
49.0,-617339.1036401550,-259544.04755799900,-182227.434993928,-101681.49310023900,-83763.53495178850,-70098.50267865960,-46780.380692937300,-46746.574963707300,-42423.9273344894,-39804.292255173100
50.0,-614503.6191196020,-257975.38630117000,-181416.5467974650,-101685.57802241400,-83476.46717401610,-69875.19612959160,-46782.118898401600,-46746.93801543790,-42424.06322553230,-39707.009283345900
51.0,-611731.7847754580,-256451.46326088700,-180623.6502128090,-101689.74294461400,-83195.99938900980,-69656.5303407764,-46783.89080564870,-46747.308302000600,-42424.20186391340,-39611.819523446500
52.0,-609020.9467300560,-254970.19027922400,-179848.0352969460,-101693.98771738200,-82921.87064732730,-69442.32851713230,-46785.696335914400,-46747.68581863330,-42424.343249752500,-39518.64353748180
53.0,-606368.6048746480,-253529.60969610400,-179089.0306444310,-101698.31218997100,-82653.83405016370,-69232.42320795010,-46787.53540949040,-46748.070560583500,-42424.48738318520,-39427.406026978800
54.0,-603772.4015700280,-252127.88424739300,-178346.00074171500,-101702.71621016000,-82391.65580021570,-69026.65567758240,-46789.407945670900,-46748.46252304060,-42424.63426433620,-39338.035560841400
55.0,-601230.1125404360,-250763.2885380300,-177618.34388904800,-101707.19962455400,-82135.1144527624,-68824.87542495410,-46791.31386286500,-46748.861701191100,-42424.78389333150,-39250.46436677400
56.0,-598739.6374118210,-249434.2006459830,-176905.4899555720,-101711.76227842300,-81884.00010680210,-68626.93964822050,-46793.25307857590,-46749.268090219300,-42424.93627030330,-39164.628098413900
57.0,-596298.9911166530,-248139.09450119100,-176206.89832919200,-101716.40401582500,-81638.1136648691,-68432.71275622220,-46795.22550950960,-46749.68168526940,-42425.091395400800,-39080.46562199140
58.0,-593906.2953368660,-246876.5325802320,-175522.05583449000,-101721.1246792170,-81397.26608319980,-68242.06586372580,-46797.23107134550,-46750.102481487000,-42425.2492687508,-38997.9187962254
59.0,-591559.7712473450,-245645.1595208990,-174850.47497588000,-101725.92410961300,-81161.2777323623,-68054.87637049830,-46799.269678835400,-46750.530473963100,-42425.40989048380,-38916.93228680930
60.0,-589257.7321641540,-244443.69595170400,-174191.6921238490,-101730.80214619100,-80929.97774361940,-67871.02751866980,-46801.34124570390,-46750.96565782730,-42425.573260771900,-38837.45337293310
61.0,-586998.5771369120,-243270.93301532100,-173545.26593703800,-101735.75862616600,-80703.20343635220,-67690.40801033740,-46803.445684470600,-46751.40802812570,-42425.73937973600,-38759.431779055200
62.0,-584780.7858887840,-242125.72779628700,-172910.77614655600,-101740.79338485700,-80480.79987549280,-67512.91172172460,-46805.582906561100,-46751.8575798946,-42425.908247521000,-38682.819549027200
63.0,-582602.9135831810,-241006.998814878,-172287.82226450700,-101745.90625565300,-80262.61940172730,-67338.43739185820,-46807.75282232710,-46752.31430813680,-42426.079864310700,-38607.5709087254
64.0,-580463.5865002730,-239913.7221484430,-171676.02253273800,-101751.09707009400,-80048.52124750320,-67166.88837469360,-46809.9553409996,-46752.778207864700,-42426.25423022410,-38533.64215632980
65.0,-578361.4980572200,-238844.92786374200,-171075.01295018200,-101756.36565801500,-79838.37118134340,-66998.1724097852,-46812.19037084690,-46753.249274024400,-42426.43134542150,-38460.99156076300
66.0,-576295.4047372860,-237799.6965203170,-170484.44625602500,-101761.71184758700,-79632.04113622480,-66832.20137733240,-46814.457819184800,-46753.727501577,-42426.61121005980,-38389.579252879600
67.0,-574264.1223999360,-236777.15598704500,-169903.99100647900,-101767.135465427,-79429.40887208920,-66668.89107634430,-46816.75759237080,-46754.212885448600,-42426.79382432370,-38319.36712703370
68.0,-572266.5234205620,-235776.47878539000,-169333.33087677400,-101772.63633683900,-79230.35771842410,-66508.1610636425,-46819.089596029800,-46754.705420571000,-42426.979188340400,-38250.31876904970
69.0,-570301.5325871650,-234796.8788882250,-168772.16359146400,-101778.21428563700,-79034.77618490940,-66349.93438522170,-46821.45373488990,-46755.20510183650,-42427.16730229260,-38182.399337134700
70.0,-568368.1239345480,-233837.609093074,-168220.2001122450,-101783.86913408900,-78842.55766461350,-66194.13737751510,-46823.84991279700,-46755.71192416810,-42427.35816634490,-38115.57547339920
71.0,-566465.3178088490,-232897.9585945320,-167677.16388495200,-101789.60070280300,-78653.60015792520,-66040.69948332260,-46826.2780326425,-46756.22588243830,-42427.55178065880,-38049.815221853700
72.0,-564592.1780221620,-231977.2506763660,-167142.79010137700,-101795.40881076900,-78467.80600260000,-65889.55306935240,-46828.737996389300,-46756.74697150400,-42427.74814542230,-37985.08794704130
73.0,-562747.8090511610,-231074.8404972810,-166616.82496690500,-101801.29327498900,-78285.08160610460,-65740.63324369040,-46831.22970491450,-46757.275186213600,-42427.94726079530,-37921.364252739200
74.0,-560931.3537275370,-230190.1131875480,-166099.02510238,-101807.2539105810,-78105.33722610230,-65593.87770924390,-46833.753058013900,-46757.81052138990,-42428.14912695210,-37858.615916551900
75.0,-559141.9908608760,-229322.48196928900,-165589.1569203080,-101813.29053044000,-77928.48674208770,-65449.226608225600,-46836.30795427570,-46758.3529718133,-42428.35374409130,-37796.81582033250
76.0,-557378.9335254580,-228471.386657616,-165086.99618728800,-101819.4029454080,-77754.44749270020,-65306.62241812150,-46838.89429113740,-46758.90253224390,-42428.56111237640,-37735.93790322290
77.0,-555641.4272520350,-227636.2921737380,-164592.3275534860,-101825.59096427600,-77583.14010488530,-65166.00983691690,-46841.511964903600,-46759.459197408500,-42428.7712319849,-37675.957110860400
78.0,-553928.74804257,-226816.68698767300,-164104.94402572200,-101831.85439344700,-77414.48829724700,-65027.335650833200,-46844.160870563900,-46760.02296201960,-42428.98410313590,-37616.849335008400
79.0,-552240.2014439160,-226012.08214941000,-163624.64674279900,-101838.1930375330,-77248.4187967875,-64890.548687210600,-46846.840902121300,-46760.59382075530,-42429.19972597130,-37558.591392502800
80.0,-550575.1207597430,-225222.0099167030,-163151.2444974680,-101844.60669903500,-77084.86116310300,-64755.59969405220,-46849.55195239600,-46761.171768257200,-42429.4181007104,-37501.16097108400
80.66725762195120,-549476.8182241460,-224702.68977793200,-162839.10737182800,-101848.9278931680,-76977.08970614540,-64666.55280039400,-46851.378121890600,-46761.56134856950,-42429.56534374870,-37463.28973822960
81.0,-548932.8659971470,-224446.02278088700,-162684.5534670540,-101851.09517867600,-76923.74768749640,-64622.44127808510,-46852.293913178100,-46761.75679916100,-42429.639227546200,-37444.53660108430
82.0,-547312.822553157,-223683.69239398300,-162224.39686589700,-101857.6582754770,-76765.0132643583,-64491.0278195836,-46855.06667535330,-46762.348908085200,-42429.86310666150,-37388.69761701280
83.0,-545714.3999334200,-222934.60854224700,-161770.60460375000,-101864.29578669600,-76608.59526527600,-64361.31538802120,-46857.870128757600,-46762.94808960210,-42430.0897382613,-37333.62411947850
84.0,-544137.0308487340,-222198.37832889,-161323.01305067900,-101871.00750817100,-76454.43345087360,-64233.26168740720,-46860.70416246050,-46763.554338319700,-42430.319122552200,-37279.29695024580
85.0,-542580.16940906,-221474.6249480540,-160881.4645392820,-101877.79323378800,-76302.46979004550,-64106.82592524580,-46863.56866440490,-46764.16764880010,-42430.551259710900,-37225.697633988700
86.0,-541043.2912793870,-220762.98742529600,-160445.8074312840,-101884.65275655200,-76152.64847881340,-63981.96884323730,-46866.4635219825,-46764.788015583100,-42430.78614997010,-37172.80839039940
87.0,-539525.891408819,-220063.11921541600,-160015.89548049000,-101891.58586750900,-76004.91571107430,-63858.65254457240,-46869.388621527200,-46765.41543322780,-42431.023793517300,-37120.61205808880
88.0,-538027.4835423620,-219374.68767779900,-159591.58771033400,-101898.59235621000,-75859.21963112760,-63736.84046883930,-46872.3438484776,-46766.049896248500,-42431.26419059000,-37069.09208252540
89.0,-536547.599091721,-218697.37326328800,-159172.74810384600,-101905.6720103590,-75715.5102199216,-63616.49731203870,-46875.32908725840,-46766.691399169700,-42431.507341368900,-37018.232480196200
90.0,-535085.786569841,-218030.86898907900,-158759.2454546940,-101912.82461625900,-75573.73923927020,-63497.58899265300,-46878.34422148090,-46767.339936473900,-42431.75324608760,-36968.0178229869
91.0,-533641.6102755470,-217374.87957308900,-158350.95300170700,-101920.04995806400,-75433.86009867190,-63380.082554520400,-46881.389133590600,-46767.995502621600,-42432.001904943100,-36918.433194952700
92.0,-532214.649713952,-216729.12093474000,-157947.74827337800,-101927.34781810800,-75295.82779732530,-63263.946129868200,-46884.46370494690,-46768.65809206410,-42432.25331816770,-36869.46417532250
93.0,-530804.4988649800,-216093.319636928,-157549.51288845100,-101934.71797663800,-75159.59885025510,-63149.14888914480,-46887.56781581450,-46769.327699221800,-42432.50748598150,-36821.096815848600
94.0,-529410.7653453100,-215467.21229295700,-157156.13232388300,-101942.16021168600,-75025.13120359990,-63035.66098090120,-46890.701345212300,-46770.00431846550,-42432.76440860050,-36773.317613924900
95.0,-528033.0701092420,-214850.54523532500,-156767.4958381520,-101949.67429935700,-74892.38420398100,-62923.45351636890,-46893.864171057300,-46770.687944177400,-42433.024086257500,-36726.11350490170
96.0,-526671.0461754070,-214243.0737496220,-156383.49611362900,-101957.26001280500,-74761.31847063930,-62812.4984720959,-46897.05616972410,-46771.378570637200,-42433.286519168700,-36679.47181933230
97.0,-525324.3391797580,-213644.56215520700,-156004.02942111400,-101964.91712384800,-74631.89594953970,-62702.76874375210,-46900.2772167466,-46772.07619215960,-42433.551707590400,-36633.380305334400
98.0,-523992.60582039400,-213054.78292853500,-155628.9951807880,-101972.64540133400,-74504.07975643800,-62594.23802437150,-46903.52718609520,-46772.78080298540,-42433.819651735700,-36587.8270749914
99.0,-522675.5140315460,-212473.51663245300,-155258.29601787600,-101980.44461211900,-74377.83419394290,-62486.880826045600,-46906.805950598100,-46773.49239732320,-42434.09035182610,-36542.80061323440
100.0,-521372.74237204300,-211900.55149058500,-154891.83759183500,-101988.31452078600,-74253.12468903110,-62380.6724354224,-46910.11338184700,-46774.21096936420,-42434.36380813340,-36498.28975776950
101.0,-520083.9794948740,-211335.68300779200,-154529.52844931800,-101996.25488948400,-74129.91773869590,-62275.58887592580,-46913.44935010140,-46774.93651323880,-42434.64002085890,-36454.28368204850
102.0,-518808.9241264430,-210778.713832004,-154171.28002164600,-102004.26547866700,-74008.18090718630,-62171.60691171180,-46916.813724621400,-46775.66902306820,-42434.91899026490,-36410.77189641040
103.0,-517547.2843547140,-210229.45330577300,-153817.00642492500,-102012.34604643300,-73887.88275322480,-62068.70399396300,-46920.20637340370,-46776.4084929552,-42435.200716600800,-36367.74422419050
104.0,-516298.77746897700,-209687.71727700600,-153466.62441698200,-102020.49634897200,-73768.99281282430,-61966.858252686200,-46923.62716335470,-46777.154916940200,-42435.4852000943,-36325.190797489700
105.0,-515063.12951751300,-209153.32778738200,-153120.05327358700,-102028.71614043400,-73651.48155383750,-61866.048464687200,-46927.07596024720,-46777.90828903820,-42435.772441007400,-36283.10204283230
106.0,-513840.0750887320,-208626.1128688800,-152777.21472798800,-102037.00517328100,-73535.32035299590,-61766.25403982000,-46930.55262888340,-46778.66860327130,-42436.062439573600,-36241.46867472610
107.0,-512629.3570710170,-208105.90633333400,-152438.03290462,-102045.36319824500,-73420.48147037950,-61667.45500545890,-46934.0570331112,-46779.43585362240,-42436.355196080300,-36200.281688237000
108.0,-511430.7259714950,-207592.5473723830,-152102.43412528700,-102053.789963965,-73306.93797990550,-61569.6319533441,-46937.58903558640,-46780.21003402110,-42436.6507107428,-36159.53233564550
109.0,-510243.9400234830,-207085.8805149660,-151770.3469423570,-102062.28521759900,-73194.66377918650,-61472.7660526728,-46941.1484981177,-46780.99113842820,-42436.94898383420,-36119.21213160820
110.0,-509068.76475996800,-206585.75535013,-151441.7020173300,-102070.84870470300,-73083.63354539220,-61376.83901791430,-46944.73528159010,-46781.779160737300,-42437.250015622500,-36079.312838722400
111.0,-507904.9725619950,-206092.0262441140,-151116.43199334200,-102079.48016881300,-72973.82268873170,-61281.833074483400,-46948.34924577380,-46782.57409483550,-42437.553806356800,-36039.826452232700
112.0,-506752.3427490280,-205604.55230229800,-150794.47152173600,-102088.17935230500,-72865.2073605245,-61187.73096954710,-46951.99024973420,-46783.37593458990,-42437.860356316500,-36000.74520433010
113.0,-505610.66083166700,-205123.19696434000,-150475.7570493700,-102096.94599528300,-72757.76437696570,-61094.51591241180,-46955.658151281600,-46784.18467384700,-42438.1696657386,-35962.06153793010
114.0,-504479.7187297810,-204647.82802945100,-150160.22688156000,-102105.77983666000,-72651.47123982150,-61002.1715956878,-46959.35280753750,-46785.000306422800,-42438.48173491250,-35923.7681153507
115.0,-503359.3141038890,-204178.3172982080,-149847.82099203100,-102114.6806131520,-72546.30606913990,-60910.682142129900,-46963.07407438990,-46785.82282611630,-42438.79656413180,-35885.857795277400
116.0,-502249.2503812620,-203714.5405149550,-149538.48103037200,-102123.64805980900,-72442.2476033759,-60820.032109128000,-46966.82180678080,-46786.65222667550,-42439.114153621900,-35848.323633852400
117.0,-501149.3364461790,-203256.37717514100,-149232.1502342100,-102132.68190985300,-72339.27516829320,-60730.206465300500,-46970.595858623200,-46787.488501841100,-42439.434503689100,-35811.15887451600
118.0,-500059.38640501200,-202803.71036402400,-148928.77336246600,-102141.78189449600,-72237.36865214700,-60641.19057306430,-46974.396082690900,-46788.3316453157,-42439.7576145975,-35774.356940097900
119.0,-498979.2193970160,-202356.42661943600,-148628.29664165400,-102150.94774298800,-72136.50848573230,-60552.97017495240,-46978.22233068760,-46789.181650763900,-42440.08348662430,-35737.911426534300
120.0,-497908.6593545860,-201914.41577507200,-148330.6676974580,-102160.17918237600,-72036.675617414,-60465.53137547200,-46982.074453109400,-46790.038511809200,-42440.412120057400,-35701.81609471650
121.0,-496847.5348935690,-201477.5708630330,-148035.83552381200,-102169.47593775700,-71937.8515011548,-60378.86063390560,-46985.95229931370,-46790.90222205950,-42440.74351518430,-35666.0648671195
122.0,-495795.6790424460,-201045.78794916700,-147743.7504055730,-102178.83773178400,-71840.01806851630,-60292.944743420700,-46989.855717353900,-46791.77277506170,-42441.07767228290,-35630.65181845190
123.0,-494752.92927707900,-200618.9661027990,-147454.36392819700,-102188.26428536600,-71743.15773117010,-60207.77083567110,-46993.78455427790,-46792.65016432960,-42441.41459165080,-35595.571177373700
124.0,-493719.1269571090,-200197.0071099540,-147167.62881766700,-102197.7553162570,-71647.25332366600,-60123.32633517870,-46997.738655429700,-46793.53438330910,-42441.7542735714,-35560.817306504100
125.0,-492694.11766597000,-199779.81557916100,-146883.49903666000,-102207.31054056600,-71552.28813652840,-60039.598989478200,-47001.717865243600,-46794.42542543340,-42442.09671833300,-35526.38471521230
126.0,-491677.7507673010,-199367.2987107600,-146601.92965827400,-102216.92967174800,-71458.24587103210,-59956.57683326240,-47005.72202669760,-46795.323284055300,-42442.44192624140,-35492.2680438698
127.0,-490669.8793758540,-198959.36624682800,-146322.8768575260,-102226.61242088900,-71365.11063550650,-59874.24818741750,-47009.75098142070,-46796.227952513500,-42442.78989758700,-35458.462063206300
128.0,-489670.3602257410,-198555.93037875500,-146046.29787362100,-102236.3584966350,-71272.86693129290,-59792.60164932580,-47013.80456977310,-46797.139424068400,-42443.140632666500,-35424.961669851000
129.0,-488679.053558406,-198156.90566450300,-145772.1509776600,-102246.1676051920,-71181.49964074860,-59711.6260846332,-47017.88263075280,-46798.057691935200,-42443.49413178040,-35391.76188259270
130.0,-487695.8230365400,-197762.20895881700,-145500.3954479790,-102256.03945045400,-71090.99401791620,-59631.310621354,-47021.98500206090,-46798.982749275200,-42443.850395244300,-35358.85783962640
131.0,-486720.535539911,-197371.7592944970,-145230.9915115770,-102265.97373355100,-71001.33566725920,-59551.64463371530,-47026.111519936600,-46799.91458922190,-42444.20942334180,-35326.24479134880
132.0,-485753.0612808020,-196985.47790085200,-144963.90037655900,-102275.97015367300,-70912.51055445980,-59472.617753123200,-47030.26201953200,-46800.853204815300,-42444.571216394900,-35293.918104918500
133.0,-484793.2735138950,-196603.28805133300,-144699.0841493900,-102286.02840735,-70824.5049768433,-59394.219844762600,-47034.43633453470,-46801.798589085,-42444.93577472850,-35261.87325390640
134.0,-483841.0484695180,-196225.11500656500,-144436.5058150180,-102296.14818861300,-70737.30555558100,-59316.44100276430,-47038.634297269400,-46802.75073496120,-42445.30309862350,-35230.105816106000
135.0,-482896.2654136340,-195850.8860152390,-144176.1292543600,-102306.32918945300,-70650.89924192440,-59239.27155670250,-47042.85573894190,-46803.7096353761,-42445.673188407900,-35198.611476209200
136.0,-481958.80641972900,-195480.53018789200,-143917.91917784500,-102316.57109939500,-70565.27329245030,-59162.702052742300,-47047.1004894336,-46804.67528315360,-42446.046044404700,-35167.38601730770
137.0,-481028.55634815900,-195113.9784656720,-143661.84111984600,-102326.87360569400,-70480.41526716870,-59086.723253138900,-47051.36837734890,-46805.64767110650,-42446.42166690170,-35136.425320653000
138.0,-480105.4027288730,-194751.16354731500,-143407.8614045670,-102337.23639325800,-70396.31301700520,-59011.32612698240,-47055.659230008200,-46806.626791976000,-42446.800056261,-35105.72536153280
139.0,-479189.2358659990,-194392.019908722,-143155.94717506800,-102347.6591453770,-70312.95469352830,-58936.501859989900,-47059.97287388400,-46807.61263847670,-42447.181212778600,-35075.28221326340
140.0,-478279.948429597,-194036.48361040400,-142906.06627722500,-102358.14154239100,-70230.32870754740,-58862.241820628000,-47064.309133777200,-46808.60520322760,-42447.565136787400,-35045.09203246380
141.0,-477377.4356553920,-193684.49236018600,-142658.18731556900,-102368.68326279500,-70148.42374864780,-58788.537577858200,-47068.66783352880,-46809.60447882790,-42447.951828600500,-35015.151066592400
142.0,-476481.5952237060,-193335.9854409230,-142412.27961831300,-102379.28398317300,-70067.22877216260,-58715.38089149310,-47073.04879591040,-46810.610457808900,-42448.341288564300,-34985.45564960310
143.0,-475592.3271415350,-192990.90364315900,-142168.3132035530,-102389.94337791800,-69986.7329872278,-58642.7637029473,-47077.45184245730,-46811.623132669400,-42448.733517007800,-34956.00219790630
144.0,-474709.53370884300,-192649.18923092500,-141926.25876901100,-102400.66111940800,-69906.92585258350,-58570.6781330324,-47081.87679367020,-46812.64249584510,-42449.12851424560,-34926.78720922020
145.0,-473833.1194378370,-192310.78589035300,-141686.08766860900,-102411.43687800000,-69827.79706806540,-58499.11647569920,-47086.32346891120,-46813.66853973630,-42449.526280626800,-34897.80725976140
146.0,-472962.9910049990,-191975.63869258500,-141447.77189831100,-102422.27032209000,-69749.33656929110,-58428.07119458870,-47090.79168645590,-46814.70125665450,-42449.926816479800,-34869.05900270190
147.0,-472099.057184809,-191643.69404901400,-141211.2840768080,-102433.16111816500,-69671.53452055110,-58357.534918002100,-47095.28126351740,-46815.74063889000,-42450.33012215720,-34840.53916580770
148.0,-471241.2286896950,-191314.8996290370,-140976.59739983700,-102444.108930154,-69594.38129829020,-58287.50042582410,-47099.792016003900,-46816.786678671100,-42450.73619799830,-34812.24454569150
149.0,-470389.41855447200,-190989.20450391300,-140743.68574728300,-102455.11342208800,-69517.8675291602,-58217.96068255350,-47104.323759775500,-46817.83936819590,-42451.145044318800,-34784.1720222314
150.0,-469543.54122212100,-190666.5587527620,-140512.52342623400,-102466.17425313700,-69441.98399794960,-58148.90876058590,-47108.87630807530,-46818.898699548,-42451.55666149290,-34756.31852476700
151.0,-468703.5133703410,-190346.91379097400,-140283.08540198300,-102477.2910826630,-69366.72173008720,-58080.33791041910,-47113.44947427530,-46819.964664826300,-42451.97104985220,-34728.68106292970
152.0,-467869.25329966700,-190030.22210313800,-140055.34712563100,-102488.46356707400,-69292.07192972410,-58012.24150940870,-47118.04307012900,-46821.0372560176,-42452.38820975200,-34701.2567040448
153.0,-467040.681195757,-189716.4373378210,-139829.2846071050,-102499.69136162300,-69218.0260056951,-57944.613084294000,-47122.65690675340,-46822.116465095200,-42452.808141547700,-34674.042582986900
154.0,-466217.71882644800,-189405.51417133100,-139604.87433000100,-102510.97411886500,-69144.57554112530,-57877.446286249800,-47127.29079381970,-46823.20228393860,-42453.23084557320,-34647.0358911874
155.0,-465400.2896943840,-189097.40835606200,-139382.0932929610,-102522.31149000300,-69071.71230765570,-57810.734903817700,-47131.94454025060,-46824.29470440280,-42453.65632219170,-34620.233882144700
156.0,-464588.3188590160,-188792.07663720600,-139160.9189595990,-102533.70312392200,-68999.4282477103,-57744.47284839970,-47136.61795375750,-46825.3937182309,-42454.084571775200,-34593.63386514410
157.0,-463781.73290982600,-188489.4767296690,-138941.32925044100,-102545.14866743900,-68927.7154713471,-57678.65415235200,-47141.31084088340,-46826.49931715190,-42454.515594660100,-34567.233204259400
158.0,-462980.4600056810,-188189.56732356700,-138723.30255331900,-102556.64776570700,-68856.56625982100,-57613.2729726312,-47146.02300732840,-46827.61149279110,-42454.94939122370,-34541.02931996580
159.0,-462184.4296513470,-187892.30798249200,-138506.81766001000,-102568.20006112600,-68785.97304298340,-57548.32357212990,-47150.75425731460,-46828.73023673590,-42455.38596182230,-34515.0196809116
160.0,-461393.5729041430,-187597.6592169990,-138291.853823942,-102579.8051948750,-68715.92841944400,-57483.800337630800,-47155.504394371800,-46829.85554046360,-42455.825306807000,-34489.201811648300
161.0,-460607.8221072320,-187305.582366617,-138078.39068457900,-102591.4628054770,-68646.42512968580,-57419.69775738290,-47160.27322067940,-46830.98739543470,-42456.267426577200,-34463.57328283360
161.33451524390200,-460346.1046212190,-187208.44568749400,-138007.31550007800,-102595.37410408500,-68623.29481035520,-57398.34741872040,-47161.87260282900,-46831.36747896220,-42456.41594178400,-34455.0419966826
162.0,-459827.11094958100,-187016.03961468900,-137866.40828393200,-102603.17252932500,-68577.45606172130,-57356.01042652860,-47165.0605372509,-46832.125792985600,-42456.71232146730,-34438.131713577400
163.0,-459051.3744451600,-186728.99397065400,-137655.88706006100,-102614.93400090600,-68509.01424870850,-57292.73304562620,-47169.866144088500,-46833.27072440250,-42457.15999186390,-34412.87477065060
164.0,-458280.5488138890,-186444.4092132510,-137446.8078134620,-102626.74685210400,-68441.09285670070,-57229.860410809400,-47174.68983981890,-46834.42218085840,-42457.61043813630,-34387.80016422280
165.0,-457514.5715350190,-186162.249903072,-137239.1517212440,-102638.61071282300,-68373.68518972510,-57167.3874185453,-47179.5314220635,-46835.580153496500,-42458.063660659900,-34362.90564982700
166.0,-456753.3812614620,-185882.48134044,-137032.90031288600,-102650.52521056700,-68306.78468096050,-57105.309058648900,-47184.39068712550,-46836.74463333870,-42458.519659807500,-34338.18902531390
167.0,-455996.9178015470,-185605.06954947900,-136828.03546457900,-102662.48997057600,-68240.38489054080,-57043.620412962500,-47189.26743017560,-46837.91561131070,-42458.97843595870,-34313.6481302137
168.0,-455245.1220853530,-185329.98125709900,-136624.53938936700,-102674.50461574000,-68174.47950200660,-56982.316652749000,-47194.161445123,-46839.093078291900,-42459.43998950050,-34289.28084446560
169.0,-454497.9361484990,-185057.18387905900,-136422.39463214200,-102686.5687666760,-68109.06232035,-56921.39303744590,-47199.07252469410,-46840.27702502050,-42459.90432078790,-34265.08508799030
170.0,-453755.30305231100,-184786.64548044100,-136221.58404699500,-102698.68204126800,-68044.12726377850,-56860.844908233400,-47204.0004602088,-46841.467442178400,-42460.37143023950,-34241.05881768110
171.0,-453017.1669412990,-184518.33479282300,-136022.09081263600,-102710.8440553990,-67979.66836937640,-56800.667692999300,-47208.945041949400,-46842.664320338500,-42460.84131821900,-34217.200029663000
172.0,-452283.4729650000,-184252.22117459900,-135823.89841030400,-102723.0544224510,-67915.67978473700,-56740.85690000110,-47213.906058878500,-46843.86764995730,-42461.313985127600,-34193.506756355900
173.0,-451554.1672243690,-183988.27458377900,-135626.9906082290,-102735.31275310400,-67852.15576244840,-56681.40811335750,-47218.88329859510,-46845.07742143010,-42461.78943134140,-34169.97706449540
174.0,-450829.1968147820,-183726.46559001800,-135431.35147354600,-102747.61865581200,-67789.0906645964,-56622.31699707410,-47223.876547558900,-46846.293624996500,-42462.267657245400,-34146.60905699880
175.0,-450108.50976039000,-183466.7653405580,-135236.96535310400,-102759.97173652200,-67726.47895533750,-56563.579289456600,-47228.88559083340,-46847.51625081780,-42462.74866325960,-34123.40087029850
176.0,-449392.0550046430,-183209.14555091200,-135043.81687072300,-102772.37159861100,-67664.31519993540,-56505.190802612900,-47233.91021235880,-46848.74528897300,-42463.23244974870,-34100.3506741243
177.0,-448679.7823819240,-182953.5784888040,-134851.8909187900,-102784.81784304900,-67602.59406195780,-56447.147420069400,-47238.95019467360,-46849.98072937090,-42463.719017122700,-34077.45667051100
178.0,-447971.6426263670,-182700.036971188,-134661.17266038900,-102797.31006849000,-67541.31030360280,-56389.44509781370,-47244.00531921400,-46851.22256186600,-42464.20836578070,-34054.71709413560
179.0,-447267.58729013500,-182448.49432693300,-134471.64750600200,-102809.84787071900,-67480.45877760390,-56332.07985738700,-47249.07536593450,-46852.4707761576,-42464.700496126600,-34032.130209358000
180.0,-446567.56883843300,-182198.9244288850,-134283.30113964200,-102822.43084380500,-67420.03443628370,-56275.047794152500,-47254.16011395380,-46853.725361863100,-42465.19540854380,-34009.694313693800
181.0,-445871.54037387300,-181951.30157966400,-134096.11944227700,-102835.0585774360,-67360.03230389880,-56218.345054114300,-47259.2593401087,-46854.986308421000,-42465.693103455000,-33987.40772757270
182.0,-445179.45605654000,-181705.6006741740,-133910.08860708400,-102847.73066152700,-67300.44751866520,-56161.96786943990,-47264.37282140810,-46856.25360521910,-42466.19358125250,-33965.26881027820
183.0,-444491.27066607700,-181461.79701946200,-133725.19501850200,-102860.44668173200,-67241.27528829720,-56105.91252172260,-47269.50033271900,-46857.52724149590,-42466.69684235300,-33943.275943254500
184.0,-443806.9397916260,-181219.86640747500,-133541.42530414500,-102873.20622172500,-67182.51090938340,-56050.17535801890,-47274.64164786720,-46858.807206346900,-42467.202887157000,-33921.42753756560
185.0,-443126.41977677400,-180979.78508680000,-133358.76631922300,-102886.0088627130,-67124.14976112330,-55994.75278639430,-47279.7965394668,-46860.093488738,-42467.711716076300,-33899.722031620300
186.0,-442449.6677024030,-180741.52975321400,-133177.20514136800,-102898.85418349200,-67066.18730394030,-55939.64127455830,-47284.964778964900,-46861.386077536400,-42468.22332952330,-33878.15789069030
187.0,-441776.6413713380,-180505.0775386830,-132996.72906610500,-102911.74176042300,-67008.61907753140,-55884.83734863510,-47290.14613655450,-46862.68496145700,-42468.737727911600,-33856.73360637330
188.0,-441107.29931540100,-180270.40600995900,-132817.32560845900,-102924.6711676730,-66951.4407014575,-55830.337593907600,-47295.34038136200,-46863.990129095200,-42469.25491166550,-33835.4476967993
189.0,-440441.6006942860,-180037.49312490300,-132638.98247445300,-102937.64197633900,-66894.64786474350,-55776.13864628170,-47300.54728098080,-46865.301568868200,-42469.77488118500,-33814.298702910600
190.0,-439779.50543877700,-179806.31728545100,-132461.6876006460,-102950.65375608700,-66838.23634034800,-55722.237204652000,-47305.76660235340,-46866.6192690977,-42470.297636891100,-33793.285193906900
191.0,-439120.9740888900,-179576.85726982700,-132285.42910884800,-102963.7060736790,-66782.20196856200,-55668.63001708450,-47310.99811093710,-46867.94321794940,-42470.82317923120,-33772.405761112400
192.0,-438465.9678518910,-179349.09225119800,-132110.19532180900,-102976.79849364600,-66726.54066265180,-55615.31388599690,-47316.241571144500,-46869.2734034382,-42471.351508581800,-33751.65902017370
193.0,-437814.4485718560,-179123.00178353700,-131935.97475467400,-102989.93057818400,-66671.24840591190,-55562.28566557600,-47321.4967462125,-46870.609813440900,-42471.882625408600,-33731.04361008560
194.0,-437166.3787446990,-178898.56580290900,-131762.7561184380,-103003.10188750400,-66616.32125275690,-55509.542263075200,-47326.76339847640,-46871.95243567550,-42472.41653011070,-33710.55819357230
195.0,-436521.7214234710,-178675.76458770700,-131590.52829412400,-103016.31197877100,-66561.75531937310,-55457.080631114000,-47332.0412887434,-46873.30125770870,-42472.953223123100,-33690.201453716100
196.0,-435880.4403316290,-178454.57879967800,-131419.2803629890,-103029.5604077960,-66507.54679469780,-55404.897777031500,-47337.33017721070,-46874.65626697860,-42473.49270487020,-33669.97209819960
197.0,-435242.4997433020,-178234.9894335290,-131249.00157358800,-103042.84672761800,-66453.69192838390,-55352.99075298580,-47342.62982273200,-46876.0174507217,-42474.034975792500,-33649.86885468250
198.0,-434607.8645673940,-178016.9778473730,-131079.68136456200,-103056.17048985500,-66400.18703911280,-55301.35666314500,-47347.939983550700,-46877.38479606250,-42474.58003631260,-33629.890474233400
199.0,-433976.5001364720,-177800.52567642900,-130911.30930651300,-103069.53124184200,-66347.02849324750,-55249.9926459367,-47353.26041572340,-46878.75828989640,-42475.12788687350,-33610.035723139
200.0,-433348.3725018720,-177585.61494696600,-130743.8751821990,-103082.9285311060,-66294.21273451010,-55198.895898859800,-47358.59087557240,-46880.13791901590,-42475.67852789010,-33590.30339429540
201.0,-432723.448252946,-177372.22800132800,-130577.3689372610,-103096.36190279500,-66241.73626551270,-55148.06366356770,-47363.931118264900,-46881.52367004260,-42476.23195980790,-33570.69230025930
202.0,-432101.6943847970,-177160.34744457900,-130411.78064310400,-103109.8308982430,-66189.59563447230,-55097.493214477300,-47369.28089711760,-46882.915529350100,-42476.788183083400,-33551.201268290500
203.0,-431483.07852111500,-176949.9562282690,-130247.10055811700,-103123.33505802600,-66137.78745743190,-55047.18187782170,-47374.63996517330,-46884.313483238400,-42477.347198121400,-33531.8291487783
204.0,-430867.5687666710,-176741.03759088100,-130083.319086705,-103136.87392023300,-66086.30840345040,-54997.12701918740,-47380.008074276900,-46885.71751773720,-42477.909005395900,-33512.57480979320
205.0,-430255.1337565540,-176533.57507413100,-129920.42679262100,-103150.44702120700,-66035.15519930780,-54947.32604774380,-47385.38497554160,-46887.1276187606,-42478.4736053288,-33493.43713881290
206.0,-429645.74257416800,-176327.55248892600,-129758.41437621800,-103164.05389462800,-65984.32462128700,-54897.77640931710,-47390.77041879050,-46888.54377200510,-42479.04099836440,-33474.415039723600
207.0,-429039.36482775200,-176122.95394229200,-129597.2726950390,-103177.69407267200,-65933.81350260440,-54848.475593009700,-47396.16415326820,-46889.96596295390,-42479.61118496070,-33455.50743574280
208.0,-428435.9705800120,-175919.76380877000,-129436.99274439900,-103191.36708529400,-65883.61872650330,-54799.4211251666,-47401.56592709630,-46891.39417694540,-42480.18416555480,-33436.71326675290
209.0,-427835.5304012670,-175717.9667476090,-129277.56567169200,-103205.0724609820,-65833.73723129830,-54750.6105740786,-47406.97548787630,-46892.828399111500,-42480.75994059900,-33418.031491332200
210.0,-427238.0152173400,-175517.54764247700,-129118.98273430600,-103218.80972486100,-65784.1659950513,-54702.04153695580,-47412.39258159870,-46894.268614315200,-42481.338510544600,-33399.46108094990
211.0,-426643.3964695180,-175318.4916610820,-128961.23534338400,-103232.57840096400,-65734.90205155980,-54653.7116537168,-47417.816953828200,-46895.714807275400,-42481.9198758357,-33381.0010261403
212.0,-426051.64607689800,-175120.78423845000,-128804.31505322500,-103246.37801213000,-65685.94248655750,-54605.618603728900,-47423.24834964840,-46897.16696251350,-42482.50403693650,-33362.650335087700
213.0,-425462.7363106100,-174924.4110263610,-128648.21352650800,-103260.20807798200,-65637.28442485420,-54557.76009523770,-47428.686512692800,-46898.62506426200,-42483.090994277000,-33344.40802870890
214.0,-424876.639928126,-174729.3579434830,-128492.92257086600,-103274.06811735700,-65588.92504394820,-54510.13387673190,-47434.13118631620,-46900.08909661140,-42483.68074833930,-33326.2731460132
215.0,-424293.3300073760,-174535.61110947500,-128338.43409345700,-103287.95764565500,-65540.86155714450,-54462.73772303500,-47439.582112283800,-46901.55904335620,-42484.273299562200,-33308.2447376479
216.0,-423712.78015011300,-174343.15692105100,-128184.7401560750,-103301.87617832200,-65493.09123387210,-54415.56945249590,-47445.039032553600,-46903.03488812770,-42484.868648416300,-33290.32187365560
217.0,-423134.9642308630,-174151.98195417100,-128031.83290645800,-103315.82322693300,-65445.611374495600,-54368.62690575660,-47450.501687288000,-46904.516614241100,-42485.46679536100,-33272.503633990600
218.0,-422559.85661281800,-173962.07304507000,-127879.7046370400,-103329.79830289900,-65398.41933189090,-54321.90796412720,-47455.96981671080,-46906.00420484420,-42486.067740852400,-33254.789116700600
219.0,-421987.4319470250,-173773.41721123600,-127728.34772990200,-103343.80091415000,-65351.512491155200,-54275.410532583600,-47461.44315947980,-46907.49764277560,-42486.671485356800,-33237.177430333400
220.0,-421417.66533726000,-173586.00171349500,-127577.75470154600,-103357.8305681670,-65304.88828619080,-54229.132553752800,-47466.9214542136,-46908.99691065160,-42487.278029318200,-33219.667700205000
221.0,-420850.5321662590,-173399.81398744800,-127427.91815534900,-103371.88676913400,-65258.544182127400,-54183.071993305200,-47472.404438003800,-46910.50199081520,-42487.88737323020,-33202.25906177290
222.0,-420286.0083412790,-173214.84173610300,-127278.83084823000,-103385.9690223350,-65212.47769998710,-54137.2268606517,-47477.89184874200,-46912.01286540290,-42488.499517540700,-33184.95067011760
223.0,-419724.0698920680,-173031.07277409000,-127130.4855808930,-103400.07682720000,-65166.686375989800,-54091.59517509090,-47483.38342150640,-46913.5295161608,-42489.11446273310,-33167.741684429100
224.0,-419164.6933079430,-172848.49515588100,-126982.87528966400,-103414.20968335300,-65121.167795717600,-54046.17499427740,-47488.878891691100,-46915.05192461830,-42489.73220925130,-33150.631281003600
225.0,-418607.8554507870,-172667.09714035200,-126835.99302221600,-103428.36708935600,-65075.919585052900,-54000.96440691810,-47494.3779943676,-46916.58007207620,-42490.352757595100,-33133.618649971300
226.0,-418053.5333950340,-172486.86712873600,-126689.83189425600,-103442.54853976500,-65030.939394096800,-53955.96151926670,-47499.88046276460,-46918.113939413100,-42490.97610821260,-33116.702989040700
227.0,-417501.7046779440,-172307.79375848900,-126544.38515711000,-103456.75352999100,-64986.2249223184,-53911.1644762901,-47505.3860307952,-46919.653507326800,-42491.60226158700,-33099.8835132693
228.0,-416952.3469795880,-172129.86577987200,-126399.64611077900,-103470.98155024900,-64941.773886189300,-53866.5714347321,-47510.89442995010,-46921.198756092200,-42492.231218198700,-33083.15944262780
229.0,-416405.43847259800,-171953.07218858400,-126255.60819859100,-103485.232092604,-64897.584054566800,-53822.18059260470,-47516.405392899,-46922.74966578950,-42492.86297850640,-33066.530015591400
230.0,-415860.95751101300,-171777.40210524500,-126112.26492264800,-103499.5046448910,-64853.65321704490,-53777.990162942200,-47521.918650374600,-46924.306216076800,-42493.49754300690,-33049.99447708500
231.0,-415318.88277644900,-171602.84482969900,-125969.60988334100,-103513.798693732,-64809.97919868250,-53733.99838623970,-47527.43393276380,-46925.868386325600,-42494.13491215580,-33033.55208414540
232.0,-414779.19323937300,-171429.38982566000,-125827.6367685960,-103528.113723926,-64766.559856114400,-53690.20352714520,-47532.95096978370,-46927.43615554460,-42494.77508644130,-33017.202104416900
233.0,-414241.86815441500,-171257.02671767100,-125686.33935253800,-103542.44921841300,-64723.393077072800,-53646.60387414050,-47538.46949044830,-46929.00950239080,-42495.418066344900,-33000.943816068000
234.0,-413706.8870542140,-171085.74528730400,-125545.71149357900,-103556.80465832100,-64680.4767795584,-53603.19773898450,-47543.98922310620,-46930.588405191500,-42496.063852347500,-32984.77650745970
235.0,-413174.2297441510,-170915.5354701980,-125405.74713283300,-103571.17952295000,-64637.80891134290,-53559.9834563253,-47549.50989548780,-46932.17284186330,-42496.71244493150,-32968.699476951400
236.0,-412643.8762953320,-170746.3873523180,-125266.44029228100,-103585.5732897840,-64595.387449293800,-53516.95938322010,-47555.031234611100,-46933.762789963400,-42497.36384457780,-32952.71203276890
237.0,-412115.8070423310,-170578.29116791000,-125127.78507361700,-103599.9854344170,-64553.21039888510,-53474.12389879660,-47560.55296690460,-46935.35822665310,-42498.01805177080,-32936.813492727000
238.0,-411590.0025754180,-170411.23729570300,-124989.77565634600,-103614.41543066200,-64511.275793564800,-53431.47540378370,-47566.07481808370,-46936.95912869320,-42498.675067005800,-32921.0031840977
239.0,-411066.443731566,-170245.21625443100,-124852.40629503100,-103628.8627503380,-64469.58169369030,-53389.01231967370,-47571.59651321840,-46938.565472455200,-42499.334890743800,-32905.2804431606
240.0,-410545.1116318830,-170080.21871615700,-124715.67132924000,-103643.32686434400,-64428.12619038250,-53346.73309190920,-47577.11777719630,-46940.17723386310,-42499.99752349110,-32889.644616797
241.0,-410025.9875531530,-169916.23545595100,-124579.56514895300,-103657.80723964200,-64386.90739217650,-53304.63617922340,-47582.6383331946,-46941.79438839950,-42500.662965749300,-32874.095057262500
242.0,-409509.05310396300,-169753.25741880400,-124444.08224164200,-103672.30334367200,-64345.92344332500,-53262.72006828080,-47588.157904958500,-46943.41691113850,-42501.3312179779,-32858.63112935380
243.0,-408994.2900785470,-169591.27566256900,-124309.21715289700,-103686.81464089700,-64305.172508494800,-53220.983261543800,-47593.67621505140,-46945.04477667480,-42502.00228070000,-32843.252204499900
244.0,-408481.6805080780,-169430.2813761190,-124174.96450010800,-103701.34059411400,-64264.652777977800,-53179.424281581900,-47599.192985513400,-46946.677959134,-42502.676154366600,-32827.95766279480
245.0,-407971.2066490710,-169270.26587554000,-124041.31896914800,-103715.88066434900,-64224.36246680440,-53138.041670105600,-47604.70793780650,-46948.316432183900,-42503.35283949420,-32812.74689266740
246.0,-407462.85097915500,-169111.22060019000,-123908.2753131810,-103730.43431082100,-64184.2998138918,-53096.83398763940,-47610.2207928575,-46949.96016896600,-42504.032336590500,-32797.61929059420
247.0,-406956.5961924950,-168953.13711079200,-123775.82835122100,-103745.00099094600,-64144.46308175590,-53055.799813148900,-47615.731270958500,-46951.609142132600,-42504.71464613300,-32782.574260997500
248.0,-406452.4251959790,-168796.00708712300,-123643.97296705300,-103759.58016030800,-64104.85055597260,-53014.93774377300,-47621.23909189390,-46953.263323806800,-42505.399768614300,-32767.61121606130
249.0,-405950.32109911100,-168639.82232301200,-123512.70410635100,-103774.17127254000,-64065.460544129700,-52974.24639395630,-47626.7439747818,-46954.92268559470,-42506.08770452550,-32752.72957533690
250.0,-405450.2672582980,-168484.57474359200,-123382.01678848800,-103788.77378054200,-64026.29138048740,-52933.724399273500,-47632.24563875080,-46956.5871985588,-42506.77845437500,-32737.928767603300
251.0,-404952.2471492130,-168330.25635441500,-123251.90607207300,-103803.38713332100,-63987.341412629700,-52893.370405582800,-47637.74380132910,-46958.256833128400,-42507.47201867350,-32723.208225640000
252.0,-404456.24452446800,-168176.8593015020,-123122.36709724900,-103818.01078013200,-63948.60901762120,-52853.18308247570,-47643.2381805428,-46959.93155925410,-42508.16839788790,-32708.567392624300
253.0,-403962.2432978030,-168024.37582685100,-122993.39505444700,-103832.64416756000,-63910.09259032450,-52813.16111344760,-47648.7284934674,-46961.61134619630,-42508.867592536400,-32694.005717506300
254.0,-403470.227580155,-167872.79828062800,-122864.98519394900,-103847.28674060700,-63871.790546764300,-52773.30319896170,-47654.214456771,-46963.296162688100,-42509.569603123500,-32679.5226563604
255.0,-402980.18167201700,-167722.11911850000,-122737.13282374700,-103861.9379425460,-63833.70132357150,-52733.60805590570,-47659.695786623100,-46964.98597676950,-42510.27443012880,-32665.117672262000
256.0,-402492.09005988600,-167572.33089903700,-122609.8333084890,-103876.59721491100,-63795.82337740200,-52694.07441724000,-47665.17219876280,-46966.68075586350,-42510.98207408250,-32650.790234992700
257.0,-402005.93741360900,-167423.4262822400,-122483.08206858100,-103891.26399745700,-63758.15518472050,-52654.701031827300,-47670.64340842960,-46968.380466723100,-42511.692535465300,-32636.53982102090
258.0,-401521.70858339200,-167275.39802711800,-122356.87457945900,-103905.93772853000,-63720.69524143680,-52615.48666424200,-47676.109130515100,-46970.085075396100,-42512.405814803200,-32622.365913351300
259.0,-401039.38859602700,-167128.23899087300,-122231.20637024300,-103920.61784445300,-63683.44206248880,-52576.43009441980,-47681.56907942960,-46971.79454726350,-42513.1219125606,-32608.26800136870
260.0,-400558.9626531490,-166981.94212706300,-122106.07302332600,-103935.30378009300,-63646.394181723200,-52537.53011755030,-47687.0229691994,-46973.508846981400,-42513.84082927120,-32594.245580877200
261.0,-400080.41612753400,-166836.50048285700,-121981.47017327100,-103949.99496851500,-63609.55015125250,-52498.78554385710,-47692.470513436900,-46975.22793841400,-42514.56256544980,-32580.298153767800
262.0,-399603.7345790440,-166691.90720584900,-121857.3935108320,-103964.69084183400,-63572.908543375700,-52460.195199858500,-47697.91142565640,-46976.9517847332,-42515.287121580200,-32566.425228856800
263.0,-399128.90369973800,-166548.1555213110,-121733.83876844300,-103979.39082939800,-63536.46794460620,-52421.75792388470,-47703.345418497300,-46978.68034827220,-42516.01449816960,-32552.626319552800
264.0,-398655.90935916200,-166405.23874953000,-121610.80173199500,-103994.09435937100,-63500.22696040460,-52383.47256982110,-47708.772204454400,-46980.413590557000,-42516.744695741100,-32538.900945724000
265.0,-398184.73760626,-166263.1503064620,-121488.27824130200,-104008.80085892600,-63464.184215586400,-52345.338007405700,-47714.191495972700,-46982.151472298500,-42517.477714786300,-32525.24863382220
266.0,-397715.3746348860,-166121.8836890920,-121366.26418091700,-104023.50975322600,-63428.3383503764,-52307.35311923250,-47719.60300499120,-46983.89395335240,-42518.213555830500,-32511.668915428400
267.0,-397247.8067978780,-165981.43248054600,-121244.75548360900,-104038.22046595600,-63392.68802202330,-52269.51680207390,-47725.00644315380,-46985.64099267830,-42518.952219358000,-32498.161327877900
268.0,-396782.0206027460,-165841.79034872600,-121123.74812927800,-104052.93241927700,-63357.23190437120,-52231.82796647970,-47730.401521863200,-46987.39254833780,-42519.69370590250,-32484.725414040800
269.0,-396318.00271042600,-165702.9510441430,-121003.23814445700,-104067.64503390500,-63321.96868756580,-52194.28553674370,-47735.78795227290,-46989.14857747230,-42520.43801594360,-32471.360722342100
270.0,-395855.73993083100,-165564.90839845200,-120883.22160103400,-104082.35772900100,-63286.897077626800,-52156.88845053740,-47741.165445288600,-46990.90903621860,-42521.185150028200,-32458.066806509200
271.0,-395395.21921713700,-165427.65632179700,-120763.69461469700,-104097.06992215700,-63252.01579589860,-52119.63565848040,-47746.53371153160,-46992.67387975160,-42521.93510864740,-32444.84322538120
272.0,-394936.4276937970,-165291.18881254900,-120644.65335229500,-104111.78103034500,-63217.32358184500,-52082.526126536800,-47751.89246178220,-46994.44306224250,-42522.68789230350,-32431.689544075900
273.0,-394479.35259899100,-165155.49993585400,-120526.09401630600,-104126.49046819700,-63182.819187204400,-52045.558831174000,-47757.24140627610,-46996.216536773200,-42523.443501525200,-32418.60533162460
274.0,-394023.981333346,-165020.58384045100,-120408.01285796700,-104141.19764952900,-63148.50138071040,-52008.7327635398,-47762.5802552856,-46997.994255357300,-42524.201936812400,-32405.590162951700
275.0,-393570.3014007260,-164886.43473643900,-120290.40616113900,-104155.90198570700,-63114.36894216190,-51972.046924464300,-47767.908718436900,-46999.77616888420,-42524.963198679500,-32392.643616465300
276.0,-393118.3004925890,-164753.0469273610,-120173.27026493600,-104170.60288832900,-63080.42067127890,-51935.500331676100,-47773.22650602530,-47001.5622270939,-42525.72728764120,-32379.765277522000
277.0,-392667.9664137200,-164620.41478044900,-120056.60154380400,-104185.29976697900,-63046.655379607400,-51899.092013516100,-47778.53332787780,-47003.35237854800,-42526.494204211300,-32366.954735401400
278.0,-392219.2871031850,-164488.5327355300,-119940.39641286500,-104199.99202997300,-63013.07189311620,-51862.82101078500,-47783.82889375650,-47005.146570579300,-42527.26394890210,-32354.211584190700
279.0,-391772.25063246600,-164357.39530256500,-119824.65132758800,-104214.67908413300,-62979.66905147570,-51826.68637659920,-47789.112913269300,-47006.944749262400,-42528.03652221770,-32341.535422551100
280.0,-391326.8452069030,-164226.99706199700,-119709.36278389000,-104229.36033575900,-62946.44570860450,-51790.68717659760,-47794.38509628430,-47008.746859359800,-42528.8119246788,-32328.925854030800
281.0,-390883.0591739460,-164097.33266888400,-119594.52732044900,-104244.03518988800,-62913.400733414400,-51754.822489631500,-47799.64515268830,-47010.552844299700,-42529.59015679990,-32316.38248723060
282.0,-390440.88094852000,-163968.39682242300,-119480.14149852100,-104258.70304847200,-62880.533001725900,-51719.09140155660,-47804.89279139410,-47012.36264608170,-42530.371219094800,-32303.904932780900
283.0,-390000.2991560030,-163840.184320964,-119366.20194022200,-104273.36331526500,-62847.84141163240,-51683.493017320200,-47810.12772282420,-47014.176205352,-42531.15511207120,-32291.49280923890
284.0,-389561.3024931810,-163712.690008619,-119252.7052911700,-104288.01539114200,-62815.324868645300,-51648.02644929780,-47815.34965655360,-47015.99346120740,-42531.94183625500,-32279.145737390700
285.0,-389123.8797894810,-163585.90879767100,-119139.6482369170,-104302.65867622400,-62782.9822921254,-51612.69082248710,-47820.55830240290,-47017.81435125980,-42532.731392131100,-32266.863342698400
286.0,-388688.0199956950,-163459.8356646050,-119027.02749976200,-104317.29256961400,-62750.812614126200,-51577.485273639800,-47825.75337033000,-47019.638811526100,-42533.523780249100,-32254.645254955400
287.0,-388253.7121808470,-163334.4656479740,-118914.83983792900,-104331.91646937200,-62718.81477902720,-51542.40895100140,-47830.93457038740,-47021.46677640230,-42534.3190011046,-32242.491108035300
288.0,-387820.94553112500,-163209.79384852900,-118803.08204507800,-104346.52977257600,-62686.98774353670,-51507.46101434190,-47836.10161276610,-47023.298178610600,-42535.11705521680,-32230.40053995940
289.0,-387389.70934741800,-163085.81542666200,-118691.75094983400,-104361.13187528300,-62655.33047606670,-51472.64063477120,-47841.25420779800,-47025.13294910870,-42535.91794310040,-32218.37319268470
290.0,-386959.9930260370,-162962.52559576000,-118580.84341037400,-104375.72217183000,-62623.84195502210,-51437.94699320540,-47846.392065638800,-47026.971017045900,-42536.72166527290,-32206.408711397200
291.0,-386531.78616391500,-162839.9196625190,-118470.35634218400,-104390.30005931500,-62592.52118006460,-51403.379289166100,-47851.514898412900,-47028.81230985490,-42537.52822222940,-32194.50674896950
292.0,-386105.0783238110,-162717.99293456600,-118360.28665625300,-104404.86492795200,-62561.367146401100,-51368.936721318200,-47856.62241554150,-47030.65675280250,-42538.33761449310,-32182.666955868800
293.0,-385679.8592851030,-162596.74081890800,-118250.6313248980,-104419.41617149100,-62530.37887240390,-51334.618508417600,-47861.714328884700,-47032.50426937200,-42539.1498425882,-32170.88899097780
294.0,-385256.11890235600,-162476.15876572800,-118141.38734449100,-104433.95318153600,-62499.555383845500,-51300.4238776024,-47866.790349893600,-47034.354780907300,-42539.9649070196,-32159.17251548210
295.0,-384833.8471387350,-162356.2422817290,-118032.55174427200,-104448.47534900500,-62468.89571786810,-51266.352067196800,-47871.8501903521,-47036.20820664650,-42540.78280830260,-32147.517194368800
296.0,-384413.0340624210,-162236.9869277200,-117924.12158525500,-104462.98206398100,-62438.39892227620,-51232.40232661280,-47876.89356235870,-47038.064463621700,-42541.60354694810,-32135.922696178900
297.0,-383993.6698437140,-162118.38831810400,-117816.09395949600,-104477.47271584000,-62408.06405543300,-51198.57391603210,-47881.92017832490,-47039.92346658290,-42542.4271234714,-32124.388693025000
298.0,-383575.74478699500,-162000.44213226200,-117708.4659983830,-104491.94669447900,-62377.89018962080,-51164.866109295900,-47886.92975166770,-47041.78512797010,-42543.25353838000,-32112.914861802600
299.0,-383159.2491927610,-161883.14406166500,-117601.23483609700,-104506.40338485800,-62347.87639609500,-51131.27818231050,-47891.921994084200,-47043.64935761660,-42544.08279219710,-32101.500878457400
300.0,-382744.1736044990,-161766.48990351100,-117494.39767501900,-104520.84217717300,-62318.02177165590,-51097.809433949000,-47896.89662050740,-47045.516063074400,-42544.91488541680,-32090.146428352600
301.0,-382330.5085729990,-161650.4754724550,-117387.95172315500,-104535.2624569000,-62288.32541361710,-51064.45916634640,-47901.85334436950,-47047.385149078600,-42545.749818573100,-32078.851196419
302.0,-381918.2447753500,-161535.0966417570,-117281.89422548400,-104549.6636112820,-62258.78643197540,-51031.226694853400,-47906.79188061880,-47049.2565177475,-42546.587592158400,-32067.614872032800
303.0,-381507.372974558,-161420.34933206300,-117176.22245352100,-104564.04502547900,-62229.403945600200,-50998.111344921500,-47911.71194399010,-47051.130068346,-42547.42820669030,-32056.437147490100
304.0,-381097.8840321510,-161306.22951316500,-117070.9337083580,-104578.40608466300,-62200.1770832471,-50965.11245322370,-47916.61324994660,-47053.00569721130,-42548.27166268140,-32045.317718347100
305.0,-380689.7689029380,-161192.7332030360,-116966.02531933900,-104592.74617354100,-62171.104983210300,-50932.229367231400,-47921.495514474800,-47054.883297670300,-42549.117960634900,-32034.256283376400
306.0,-380283.0186339430,-161079.8564664240,-116861.49464364700,-104607.06467638700,-62142.18679302830,-50899.4614453455,-47926.35845412250,-47056.76275990200,-42549.967101067600,-32023.25254438840
307.0,-379877.6243629370,-160967.59541437500,-116757.33906585200,-104621.36097707500,-62113.42166938450,-50866.808056851100,-47931.20178599440,-47058.64397082580,-42550.81908448170,-32012.306206281100
308.0,-379473.5773178050,-160855.94620421500,-116653.55599787700,-104635.63445907800,-62084.80877808550,-50834.268581975200,-47936.02522782000,-47060.5268139696,-42551.673911390500,-32001.416976940100
309.0,-379070.8688151730,-160744.90503780100,-116550.14287833600,-104649.88450553700,-62056.3472937277,-50801.84241189420,-47940.82849788610,-47062.41116934730,-42552.531582296000,-31990.584567187700
310.0,-378669.49025816300,-160634.46816120000,-116447.09717205600,-104664.11049926000,-62028.036399599000,-50769.528948775500,-47945.611315162300,-47064.296913345700,-42553.39209771710,-31979.808690745400
311.0,-378269.43313136700,-160524.63186237800,-116344.41636869900,-104678.31182254400,-61999.875287108000,-50737.32760534830,-47950.37339915430,-47066.183918527400,-42554.25545813890,-31969.089063920100
312.0,-377870.689041144,-160415.39248693300,-116242.09799317500,-104692.48785920600,-61971.86316019460,-50705.23780854180,-47955.11447086870,-47068.07205361630,-42555.12166409090,-31958.42540751900
313.0,-377473.2495936880,-160306.74638925200,-116140.13957377900,-104706.63798874100,-61943.99922166780,-50673.258989416000,-47959.83425006980,-47069.96118302200,-42555.99071605040,-31947.81744129420
314.0,-377077.10657059800,-160198.6900025880,-116038.53868800700,-104720.76159501100,-61916.2826930325,-50641.39059793130,-47964.532459453200,-47071.85116715790,-42556.862614546700,-31937.2648919002
315.0,-376682.2517870670,-160091.21978204000,-115937.29292551100,-104734.85805932700,-61888.71279842430,-50609.632091384700,-47969.208821284900,-47073.741861842300,-42557.737360069000,-31926.767486443500
316.0,-376288.677148079,-159984.33222690000,-115836.39990260900,-104748.9267633800,-61861.28877090210,-50577.98293921000,-47973.86305883620,-47075.633118380700,-42558.614953120100,-31916.324955118300
317.0,-375896.374638381,-159878.02387650300,-115735.8572597330,-104762.9670887360,-61834.00985141410,-50546.44262231330,-47978.49489618670,-47077.52478322930,-42559.49539420020,-31905.937030648700
318.0,-375505.3363036710,-159772.2913026430,-115635.66265640400,-104776.97841608600,-61806.87528663760,-50515.01063175660,-47983.10405780790,-47079.41669785250,-42560.378683823300,-31895.603447547600
319.0,-375115.55435155000,-159667.13114919900,-115535.8137977060,-104790.96013020700,-61779.884340351900,-50483.686477333200,-47987.6902709975,-47081.3086986998,-42561.26482247380,-31885.32394655580
320.0,-374727.02092796000,-159562.54004386600,-115436.30837549800,-104804.91160911900,-61753.036268185200,-50452.46966916850,-47992.25326069110,-47083.20061653780,-42562.153810653300,-31875.09826471410
321.0,-374339.7283586650,-159458.51469280600,-115337.14413183700,-104818.83223607300,-61726.33034486090,-50421.35973805080,-47996.792755105400,-47085.09227668290,-42563.045648854600,-31864.92614609810
322.0,-373953.66901106700,-159355.0518266170,-115238.31882266000,-104832.7213926730,-61699.765848620500,-50390.35622420580,-48001.308482650000,-47086.983498567200,-42563.94033758660,-31854.80733569770
322.6690304878050,-373696.0683087760,-159286.14445251100,-115172.38980626100,-104841.9957844930,-61682.07199671320,-50369.6731200183,-48004.31623816970,-47088.24844651030,-42564.540503363400,-31848.067180343100
323.0,-373568.8353293050,-159252.14821365900,-115139.8302269140,-104846.57846088800,-61673.34206521070,-50359.45868037750,-48005.800172706900,-47088.874095501300,-42564.8378773339,-31844.741580961600
324.0,-373185.2198304460,-159149.80065872000,-115041.67614547900,-104860.4028228220,-61647.058287487600,-50328.666671876900,-48010.26755563410,-47090.76387438440,-42565.738268594900,-31834.728631655400
325.0,-372802.8150965850,-159048.00599940800,-114943.85439931900,-104874.19385964400,-61620.913814145500,-50297.97977613690,-48014.71036224240,-47092.65263547500,-42566.641511858900,-31824.768239412700
326.0,-372421.6138029170,-158946.76111601200,-114846.36283619100,-104887.95095621400,-61594.90795356540,-50267.39758524690,-48019.128325915700,-47094.540172204100,-42567.547607608700,-31814.860159209400
327.0,-372041.60867285200,-158846.06291594800,-114749.19931958800,-104901.67349422700,-61569.04001803280,-50236.91970275120,-48023.521179546200,-47096.4262706187,-42568.4565563584,-31805.004147102000
328.0,-371662.79250190100,-158745.90834193900,-114652.36173454000,-104915.36085659200,-61543.309326969000,-50206.545745774400,-48027.888657422200,-47098.310709268500,-42569.368358559600,-31795.199961453400
329.0,-371285.15818280500,-158646.2943816460,-114555.84799416800,-104929.01242816100,-61517.715209570100,-50176.2753474569,-48032.23049571160,-47100.19325886510,-42570.28301474910,-31785.447364064300
330.0,-370908.69860907000,-158547.21802846200,-114459.65601458100,-104942.62759041300,-61492.256993481500,-50146.108149399100,-48036.546429867200,-47102.073681750500,-42571.20052536540,-31775.746115669900
331.0,-370533.4068167570,-158448.6763396380,-114363.78375171600,-104956.20572947200,-61466.93402165630,-50116.04381369080,-48040.83619849590,-47103.95173175070,-42572.12089091440,-31766.095982615300
332.0,-370159.2758662950,-158350.6663877460,-114268.22917053200,-104969.74622967500,-61441.74563837380,-50086.08201351500,-48045.09954024780,-47105.82715366690,-42573.044111888100,-31756.49673129150
333.0,-369786.29889062300,-158253.18528014300,-114172.99025753400,-104983.24847614300,-61416.6911948472,-50056.222437612800,-48049.336195119700,-47107.69968285740,-42573.97018874290,-31746.948130387400
334.0,-369414.4690610100,-158156.23014474700,-114078.06501178700,-104996.711853174,-61391.77004523370,-50026.46478784620,-48053.5459036393,-47109.56904477190,-42574.89912197210,-31737.449949304700
335.0,-369043.7797313040,-158059.7981884980,-113983.4514826100,-105010.13575218500,-61366.98156350630,-49996.80879159630,-48057.728410642700,-47111.43495485710,-42575.830912057100,-31728.001964900700
336.0,-368674.22412936700,-157963.88657295800,-113889.14768882200,-105023.51955474700,-61342.325107439900,-49967.25417666370,-48061.883457245200,-47113.297117284900,-42576.76555947610,-31718.60394713330
337.0,-368305.79568102300,-157868.49254403200,-113795.15170352800,-105036.86265059400,-61317.80005635960,-49937.80069870760,-48066.010789401500,-47115.15522524610,-42577.70306468430,-31709.255674050100
338.0,-367938.48781036500,-157773.61335208800,-113701.4616017280,-105050.16442656600,-61293.40578785290,-49908.44812513910,-48070.11015266580,-47117.00895996450,-42578.643428171900,-31699.956922615200
339.0,-367572.2940786670,-157679.24630764900,-113608.07549661000,-105063.4242747680,-61269.14169410470,-49879.196247220600,-48074.181295979000,-47118.857990427300,-42579.586650403800,-31690.70747515160
340.0,-367207.20800220800,-157585.38870766800,-113514.99149212800,-105076.64158180800,-61245.00716040450,-49850.044865623100,-48078.22396676290,-47120.70197233160,-42580.532731836500,-31681.507110777900
341.0,-366843.22322636300,-157492.03790536600,-113422.2077281490,-105089.81573924200,-61221.00158556380,-49820.99380543750,-48082.237915628700,-47122.54054792910,-42581.481672971000,-31672.35561358100
342.0,-366480.33342462400,-157399.19127039100,-113329.72235427600,-105102.94613764700,-61197.124370242600,-49792.04290847790,-48086.222893805600,-47124.37334507800,-42582.433474247300,-31663.25276796870
343.0,-366118.5323796790,-157306.8462202890,-113237.53355073200,-105116.03217160200,-61173.374926293400,-49763.19204072440,-48090.17865531490,-47126.19997672800,-42583.38813611960,-31654.198362352700
344.0,-365757.8138381480,-157215.00016224300,-113145.63949082800,-105129.0732308900,-61149.752659653400,-49734.441081058900,-48094.10495294360,-47128.02003979370,-42584.345659058600,-31645.19218240350
345.0,-365398.1716832790,-157123.6505628030,-113054.0383855840,-105142.06871118500,-61126.25699084490,-49705.78993631790,-48098.00154325450,-47129.833114858100,-42585.3060435234,-31636.234019153100
346.0,-365039.5998161430,-157032.79489959100,-112962.72845292400,-105155.0180067400,-61102.88734081820,-49677.23853232410,-48101.868183101900,-47131.6387649594,-42586.26928998100,-31627.323663374300
347.0,-364682.09221719500,-156942.43068638200,-112871.707933593,-105167.92051439300,-61079.643138303600,-49648.78681988490,-48105.70463156430,-47133.43653490720,-42587.23539885530,-31618.460908592800
348.0,-364325.6428681630,-156852.5554411430,-112780.9750711990,-105180.77562732700,-61056.52381024480,-49620.43476935030,-48109.51064706290,-47135.225950042400,-42588.20437064250,-31609.645547073900
349.0,-363970.2458651630,-156763.16673061900,-112690.52814045100,-105193.58274765700,-61033.528796145900,-49592.18238062110,-48113.28599310740,-47137.00651575460,-42589.176205735500,-31600.87737591640
350.0,-363615.8953802320,-156674.2621577070,-112600.36543858700,-105206.34127610700,-61010.65754236550,-49564.02968151500,-48117.03043364620,-47138.77771607530,-42590.150904638400,-31592.156194360300
351.0,-363262.5855148850,-156585.83929863600,-112510.48524658800,-105219.05060808200,-60987.909485156600,-49535.976716565900,-48120.74373113470,-47140.53901220990,-42591.128467743300,-31583.48179723400
352.0,-362910.31052169000,-156497.89579471800,-112420.88588660600,-105231.71014645500,-60965.2840771621,-49508.02356647390,-48124.42565253490,-47142.28984202130,-42592.10889552340,-31574.853985559700
353.0,-362559.0647000910,-156410.42930963000,-112331.56569508600,-105244.31929506500,-60942.7807749812,-49480.170340873100,-48128.075966296900,-47144.02961842430,-42593.09218840050,-31566.272561520300
354.0,-362208.84234036600,-156323.4375056570,-112242.52300814800,-105256.8774552530,-60920.39903218160,-49452.41717501920,-48131.69444068740,-47145.757727871100,-42594.078346832800,-31557.737325697000
355.0,-361859.6378461080,-156236.91809481200,-112153.75619336300,-105269.38403361100,-60898.138314359800,-49424.76424133730,-48135.28084752760,-47147.47352926610,-42595.06737123500,-31549.24808308390
356.0,-361511.44563348900,-156150.86879662500,-112065.26362351000,-105281.83843585500,-60875.99808675980,-49397.21174265580,-48138.83495917750,-47149.176352144700,-42596.05926204390,-31540.804638138000
357.0,-361164.2602026640,-156065.28736790200,-111977.04369518400,-105294.24007125100,-60853.9778230004,-49369.759919724800,-48142.35655075330,-47150.86549526660,-42597.054019674600,-31532.406798295300
358.0,-360818.07601663600,-155980.1715521850,-111889.09479734600,-105306.588344951,-60832.07699031490,-49342.40904297490,-48145.8453964159,-47152.54022446830,-42598.05164457040,-31524.054368026900
359.0,-360472.8877286020,-155895.51917432300,-111801.41537005900,-105318.88267290700,-60810.29507734120,-49315.159433038500,-48149.301276494300,-47154.19977159730,-42599.05213714630,-31515.7471600137
360.0,-360128.6898426180,-155811.32799881700,-111714.00381683300,-105331.12245957700,-60788.63155239320,-49288.01143485590,-48152.7239669114,-47155.84333138150,-42600.05549780020,-31507.484978409800
361.0,-359785.47709577300,-155727.59588949400,-111626.85860331900,-105343.30712332400,-60767.0859106833,-49260.96545118320,-48156.11325116330,-47157.470060647700,-42601.061726975000,-31499.267637784600
362.0,-359443.2441968520,-155644.32070007100,-111539.97818977100,-105355.43607917000,-60745.6576419329,-49234.02192331550,-48159.46891221620,-47159.07907520420,-42602.07082507630,-31491.094950078500
363.0,-359101.9859114540,-155561.5003098390,-111453.3610529410,-105367.50874448900,-60724.346240976100,-49207.18134048590,-48162.7907351818,-47160.66944772990,-42603.08279250190,-31482.966728965200
364.0,-358761.6969485780,-155479.13257589500,-111367.0056569380,-105379.5245313210,-60703.15119366080,-49180.44423314780,-48166.078503737300,-47162.240204747400,-42604.09762965660,-31474.882784141000
365.0,-358422.37221824600,-155397.21544120000,-111280.91051951800,-105391.48286413100,-60682.072008799600,-49153.81119675920,-48169.332008379400,-47163.79032506100,-42605.115336947400,-31466.84293410210
366.0,-358084.00658324700,-155315.74682992900,-111195.07414814100,-105403.3831628250,-60661.108187304900,-49127.28287434390,-48172.55103854820,-47165.31873568580,-42606.13591477570,-31458.846993873800
367.0,-357746.59496668900,-155234.7246934200,-111109.49506759900,-105415.22485016000,-60640.259235691000,-49100.85996839300,-48175.73538604290,-47166.82430934660,-42607.15936352400,-31450.894780293400
368.0,-357410.1323339780,-155154.14700158400,-111024.17181536800,-105427.00735070200,-60619.5246636382,-49074.54324275820,-48178.88484457490,-47168.30586098820,-42608.185683600100,-31442.986111185300
369.0,-357074.61369170200,-155074.0117432320,-110939.10294137800,-105438.73009071200,-60598.90398412620,-49048.333525996500,-48181.99920969430,-47169.762144301400,-42609.21487537580,-31435.12080528910
370.0,-356740.0340865780,-154994.31692464700,-110854.28700760700,-105450.39249816500,-60578.39671295790,-49022.231715157700,-48185.07827877200,-47171.191847911100,-42610.24693922770,-31427.298682149800
371.0,-356406.3886042590,-154915.0605697810,-110769.72258782100,-105461.99400272600,-60558.002368849700,-48996.23877968030,-48188.121851069000,-47172.593591318800,-42611.28187556210,-31419.519562113200
372.0,-356073.6724056020,-154836.24073535700,-110685.40827676800,-105473.53403857100,-60537.720478006800,-48970.35576859560,-48191.12972891990,-47173.96592083080,-42612.319684725800,-31411.783268202600
373.0,-355741.88056883500,-154757.85544341100,-110601.34265021000,-105485.01203053400,-60517.55055342630,-48944.58380262790,-48194.101711497700,-47175.30730399090,-42613.360367106000,-31404.08961766020
374.0,-355411.00840156100,-154679.902813953,-110517.52434339300,-105496.42742571700,-60497.492136681900,-48918.92410382420,-48197.03760920720,-47176.61612653860,-42614.40392304420,-31396.438439221300
375.0,-355081.0511113700,-154602.38092544900,-110433.95196857500,-105507.77965684600,-60477.54475307960,-48893.37797483280,-48199.937226916800,-47177.89068503900,-42615.45035293,-31388.829554382800
376.0,-354752.0039810700,-154525.28788876600,-110350.62415867100,-105519.06816329800,-60457.70793590900,-48867.94681839590,-48202.80037363330,-47179.12918242190,-42616.499657098300,-31381.262787644900
377.0,-354423.86233133700,-154448.62183099000,-110267.53955801800,-105530.29238652100,-60437.98122102820,-48842.63214038430,-48205.62686040120,-47180.32972159820,-42617.551835912200,-31373.737964218000
378.0,-354096.62152028000,-154372.380895812,-110184.69682213400,-105541.45177005800,-60418.36414707860,-48817.435556312600,-48208.41650023760,-47181.49029908130,-42618.60688973770,-31366.254910067000
379.0,-353770.276942731,-154296.5632425260,-110102.09461757900,-105552.5457595370,-60398.856255165400,-48792.358798139300,-48211.16910820200,-47182.608797985400,-42619.66481889370,-31358.8134518382
380.0,-353444.8240299810,-154221.16704631800,-110019.73162191100,-105563.57380266300,-60379.45708894560,-48767.403721679300,-48213.88450132640,-47183.68298069650,-42620.72562371480,-31351.413416840700
381.0,-353120.2582482180,-154146.19049738000,-109937.60652317800,-105574.53534927100,-60360.16619441740,-48742.57231436260,-48216.56249874570,-47184.7104809145,-42621.789304558900,-31344.054633084300
382.0,-352796.57509749100,-154071.63180030000,-109855.71801969800,-105585.42985126900,-60340.983119739100,-48717.86670360650,-48219.20292153060,-47185.688795239900,-42622.85586173580,-31336.73692902950
383.0,-352473.7701465940,-153997.48918862200,-109774.06482902100,-105596.2567652440,-60321.90741961380,-48693.28916861000,-48221.805594012,-47186.61527432690,-42623.925295564500,-31329.460135505500
384.0,-352151.83891559700,-153923.76087594800,-109692.64565755900,-105607.01554391700,-60302.938640629400,-48668.84214058490,-48224.37033974140,-47187.48711258390,-42624.99760638030,-31322.224079758100
385.0,-351830.7770416780,-153850.44512496000,-109611.45924342800,-105617.70564837200,-60284.07634197790,-48644.528226236800,-48226.89698718830,-47188.301338927700,-42626.0727944792,-31315.028593793200
386.0,-351510.58016250300,-153777.54019834100,-109530.5043263340,-105628.326539651,-60265.32008080590,-48620.350209486800,-48229.385365849800,-47189.054805128900,-42627.15086018590,-31307.873508438100
387.0,-351191.2439519390,-153705.04437433100,-109449.779656689,-105638.87768125200,-60246.66941683280,-48596.311065766500,-48231.83530736110,-47189.74417444460,-42628.231803791000,-31300.758655293900
388.0,-350872.76411700200,-153632.9559448910,-109369.28399492700,-105649.35853908200,-60228.12391180280,-48572.41397424090,-48234.246645533000,-47190.365909232300,-42629.31562557980,-31293.68386648230
389.0,-350555.1363979010,-153561.27321547800,-109289.01611138800,-105659.76858158800,-60209.683129545500,-48548.66233086220,-48236.61921637940,-47190.916257862200,-42630.40232585950,-31286.64897460770
390.0,-350238.3565671070,-153489.99450526900,-109208.9747861250,-105670.10727960000,-60191.346635907200,-48525.059762113200,-48238.95285802910,-47191.391240923900,-42631.49190491170,-31279.653812847400
391.0,-349922.42042951100,-153419.118146519,-109129.15880896300,-105680.37410650700,-60173.11399870890,-48501.61013968550,-48241.24741081500,-47191.78663652370,-42632.584363004500,-31272.698214837300
392.0,-349607.3238216360,-153348.64248426900,-109049.5669791830,-105690.56853821100,-60154.98478758660,-48478.317595783500,-48243.502717226400,-47192.097964935500,-42633.67970042580,-31265.782014656600
393.0,-349293.06261118100,-153278.5658769150,-108970.1981054220,-105700.69005316000,-60136.95857424060,-48455.1865392319,-48245.71862199200,-47192.320472454600,-42634.77791741580,-31258.905046939800
394.0,-348979.6326969520,-153208.88669480900,-108891.0510056880,-105710.73813248500,-60119.03493196630,-48432.22167239000,-48247.894972037,-47192.44911449540,-42635.87901426460,-31252.067146662600
395.0,-348667.0300086740,-153139.60332102900,-108812.1245073060,-105720.71225987500,-60101.21343595150,-48409.42800866620,-48250.03161653670,-47192.478538023500,-42636.98299120130,-31245.268149283900
396.0,-348355.2505061120,-153070.7141506300,-108733.41744654200,-105730.6119217190,-60083.493663096600,-48386.81089063840,-48252.128406809500,-47192.403063356400,-42638.089848476400,-31238.507890676900
397.0,-348044.29017926200,-153002.2175908780,-108654.92866879600,-105740.4366070950,-60065.875191982300,-48364.3760088073,-48254.18519654390,-47192.21666548440,-42639.19958633080,-31231.786207079500
398.0,-347734.145047758,-152934.1120606000,-108576.6570283530,-105750.18580788600,-60048.35760281070,-48342.12942059080,-48256.20184160540,-47191.912954997000,-42640.31220499670,-31225.102935152300
399.0,-347424.811089797,-152866.39595906700,-108498.60137070800,-105759.85901020000,-60030.9404671883,-48320.077564316800,-48258.178196377600,-47191.48515792120,-42641.42770470040,-31218.457907593300
400.0,-347116.2845264270,-152799.0677912380,-108420.76060330500,-105769.45572832600,-60013.623389120100,-48298.22729963870,-48260.11412877090,-47190.92609987530,-42642.54608565520,-31211.85097046610
401.0,-346808.5613929860,-152732.12597903300,-108343.1335888170,-105778.97545417200,-59996.405943296400,-48276.58589449540,-48262.00949778430,-47190.22818212590,-42643.667348068200,-31205.281957219700
402.0,-346501.63782469,-152665.56898636400,-108265.71921622400,-105788.4176908550,-59979.28771607210,-48255.16106468040,-48263.86416842910,-47189.383366683500,-42644.79149215420,-31198.750705867400
403.0,-346195.50998544800,-152599.39528881100,-108188.51638308500,-105797.78194446700,-59962.268295434300,-48233.960985665600,-48265.678008009200,-47188.383158279900,-42645.91851810560,-31192.257054841800
404.0,-345890.1740668930,-152533.60337233500,-108111.52399534700,-105807.06772399700,-59945.34727070360,-48212.99430799190,-48267.45088616670,-47187.21858895340,-42647.04842608730,-31185.80084287420
405.0,-345585.62628826800,-152468.19173328400,-108034.7409671910,-105816.27454144200,-59928.524232564800,-48192.2701704734,-48269.182674837000,-47185.880204746900,-42648.18121630120,-31179.381908972900
406.0,-345281.8628965430,-152403.1588785360,-107958.16622114200,-105825.4019117840,-59911.798773073300,-48171.79821049760,-48270.87324833540,-47184.35805557500,-42649.31688891810,-31173.00009246420
407.0,-344978.8801651310,-152338.5033254820,-107881.79868759600,-105834.44935308500,-59895.1704857036,-48151.58857022180,-48272.522483253900,-47182.64168875950,-42650.45544408450,-31166.655232953400
408.0,-344676.67439488100,-152274.22360078400,-107805.63730527500,-105843.41638649200,-59878.63896496690,-48131.65189824800,-48274.13025859640,-47180.720147512700,-42651.5968819564,-31160.347170278900
409.0,-344375.24191281100,-152210.31824227100,-107729.6810206460,-105852.30253622900,-59862.20380700840,-48111.999345172600,-48275.696455674400,-47178.581975281900,-42652.741202702100,-31154.07574464460
410.0,-344074.57907254000,-152146.78579622100,-107653.92878822000,-105861.10732966100,-59845.864608824300,-48092.64255216040,-48277.22095819380,-47176.215227205100,-42653.888406416600,-31147.840796375100
411.0,-343774.68225333200,-152083.6248193430,-107578.37957016100,-105869.83029742800,-59829.620968841900,-48073.59363100930,-48278.70365223320,-47173.607489959100,-42655.038493249700,-31141.64216612770
412.0,-343475.54786074000,-152020.8338772570,-107503.03233654600,-105878.47097327900,-59813.4724865021,-48054.86513456480,-48280.14442618880,-47170.745911378100,-42656.19146332810,-31135.479694748000
413.0,-343177.17232555700,-151958.41154524000,-107427.88606494900,-105887.02889424400,-59797.418762470700,-48036.470015837400,-48281.543170949700,-47167.61724130240,-42657.34731673520,-31129.353223353700
414.0,-342879.5521036270,-151896.35640736400,-107352.939740495,-105895.50360063900,-59781.459398462400,-48018.42157466400,-48282.899779698400,-47164.20788487400,-42658.506053595600,-31123.262593223600
415.0,-342582.6836762710,-151834.66705691500,-107278.19235597600,-105903.89463611500,-59765.593997266800,-48000.73339054650,-48284.214148063700,-47160.503969690100,-42659.66767398250,-31117.20764586570
416.0,-342286.563549448,-151773.34209596500,-107203.6429114870,-105912.20154763200,-59749.822162759900,-47983.41924054240,-48285.48617408800,-47156.49142793040,-42660.83217797110,-31111.18822302540
417.0,-341991.18825375500,-151712.38013528900,-107129.29041450300,-105920.42388551900,-59734.143499806,-47966.49300151910,-48286.71575817580,-47152.15609403920,-42661.99956562090,-31105.204166589300
418.0,-341696.5543439250,-151651.77979410400,-107055.13387981500,-105928.56120357800,-59718.5576142498,-47949.968536258700,-48287.90280319040,-47147.4838185855,-42663.169837020700,-31099.255318652000
419.0,-341402.6583989960,-151591.5397000530,-106981.17232937000,-105936.61305897100,-59703.06411289430,-47933.85956377450,-48289.047214389000,-47142.460597959300,-42664.34299218780,-31093.34152146310
420.0,-341109.4970216730,-151531.6584891970,-106907.40479227300,-105944.57901242100,-59687.662603522300,-47918.17951449300,-48290.148899471800,-47137.07271919460,-42665.51903117310,-31087.4626174916
421.0,-340817.0668385480,-151472.13480531000,-106833.83030475800,-105952.45862806600,-59672.35269473500,-47902.94137201790,-48291.20776854880,-47131.306918116600,-42666.69795399,-31081.61844931090
422.0,-340525.3644998530,-151412.96730088300,-106760.44791011800,-105960.25147364100,-59657.133996209700,-47888.15750402340,-48292.22373417820,-47125.15054851410,-42667.87976067100,-31075.808859690200
423.0,-340234.3866782280,-151354.15463558100,-106687.25665835100,-105967.95712042500,-59642.006118259400,-47873.83948545960,-48293.196711336400,-47118.59175883140,-42669.064451185700,-31070.033691543300
424.0,-339944.13007003200,-151295.6954770820,-106614.25560656500,-105975.5751433050,-59626.96867220120,-47859.997918655,-48294.12661745180,-47111.619672100700,-42670.25202555040,-31064.2927879146
425.0,-339654.5912533930,-151237.58843729000,-106541.4437834770,-105983.10510691500,-59612.021249925500,-47846.642247626500,-48295.01336640060,-47104.22455947580,-42671.442483709400,-31058.585983512500
426.0,-339365.76725241500,-151179.83232567800,-106468.82033012700,-105990.54662094200,-59597.163504594800,-47833.780617573900,-48295.85689239630,-47096.39802929220,-42672.6358256758,-31052.913138619600
427.0,-339077.6546894270,-151122.42576900600,-106396.38428852200,-105997.89925758600,-59582.39502978870,-47821.419671982400,-48296.65711430620,-47088.133157037600,-42673.832051364000,-31047.274088233600
428.0,-338790.2503503360,-151065.36746437700,-106324.13474249000,-106005.16260644500,-59567.715439849800,-47809.56444547600,-48297.413959340500,-47079.424641069500,-42675.03116074550,-31041.668675901500
429.0,-338503.5510433650,-151008.6561164510,-106252.07078254400,-106012.33626083200,-59553.12434998930,-47798.21824338130,-48298.12735714110,-47070.268910925100,-42676.23315371740,-31036.096745372500
430.0,-338217.5535980690,-150952.2904364740,-106180.19150558400,-106019.41981784700,-59538.6213760462,-47787.38255902620,-48298.79723986130,-47060.664209998400,-42677.43803019410,-31030.558140418000
431.0,-337932.25486610000,-150896.2691427400,-106108.49601507000,-106026.41287837500,-59524.206134585600,-47777.05702478790,-48299.42354202690,-47050.61064449150,-42678.64579008730,-31025.052704985300
432.0,-337647.6517200450,-150840.59096020400,-106036.9834207310,-106033.31504720700,-59509.878242811300,-47767.239399116100,-48300.006200718900,-47040.110196309100,-42679.856433280700,-31019.58028308080
433.0,-337363.7410539330,-150785.25462048800,-105965.65283868900,-106040.12593292400,-59495.63731864270,-47757.92559053670,-48300.54515537620,-47029.166699105700,-42681.0699596364,-31014.140718858300
434.0,-337080.51978288900,-150730.25886173700,-105894.50339136200,-106046.8451480030,-59481.4829805986,-47749.109717404900,-48301.040347941000,-47017.785778511700,-42682.286369027400,-31008.733856524400
435.0,-336797.98484245600,-150675.60242827800,-105823.53420723100,-106053.47230890000,-59467.41484780800,-47740.78420109660,-48301.491722816800,-47005.9747588725,-42683.50566126290,-31003.35954039350
436.0,-336516.1331892300,-150621.28407109900,-105752.7444211090,-106060.00703595200,-59453.43254004930,-47732.939888540100,-48301.899226872400,-46993.74254076670,-42684.727836184100,-30998.017614887200
437.0,-336234.9617999450,-150567.3025470850,-105682.13317375200,-106066.4489535280,-59439.53567767430,-47725.5661992712,-48302.26280937970,-46981.09945389550,-42685.95289362400,-30992.707924502000
438.0,-335954.4676717880,-150513.65661945100,-105611.69961206400,-106072.79768992000,-59425.72388162450,-47718.651290846800,-48302.58242210340,-46968.05709162510,-42687.18083332880,-30987.43031383860
439.0,-335674.6478219800,-150460.3450568950,-105541.44288888700,-106079.05287751400,-59411.99677333290,-47712.18223705960,-48302.85801927420,-46954.62813289330,-42688.41165512590,-30982.184627540300
440.0,-335395.4992877010,-150407.36663450800,-105471.36216297800,-106085.21415273400,-59398.353974865200,-47706.14521215250,-48303.08955749920,-46940.82615779710,-42689.64535873530,-30976.970710373700
441.0,-335117.01912555600,-150354.72013282100,-105401.4565989440,-106091.28115606400,-59384.795108780900,-47700.52567605820,-48303.27699592260,-46926.66546242090,-42690.88194391140,-30971.788407163500
442.0,-334839.20441234400,-150302.40433795700,-105331.7253673550,-106097.25353207300,-59371.31979811680,-47695.30855501080,-48303.4202960868,-46912.16087830250,-42692.12141039880,-30966.63756278830
443.0,-334562.05224358400,-150250.41804181500,-105262.16764439900,-106103.13092955100,-59357.927666455200,-47690.47841351350,-48303.519421984400,-46897.3276003026,-42693.363757885100,-30961.518022250600
444.0,-334285.5597345260,-150198.76004163300,-105192.78261208400,-106108.91300131900,-59344.61833789470,-47686.01961429740,-48303.57434002710,-46882.18102667410,-42694.60898607940,-30956.42963058070
445.0,-334009.72401882700,-150147.42913996300,-105123.5694579070,-106114.59940445200,-59331.391436943,-47681.91646380490,-48303.58501909590,-46866.73661361490,-42695.857094632200,-30951.372232893400
446.0,-333734.54224964200,-150096.4241442800,-105054.52737522300,-106120.18980013500,-59318.24658853870,-47678.1533416354,-48303.55143046490,-46851.00974576330,-42697.108083203600,-30946.345674365900
447.0,-333460.01159661400,-150045.7438668410,-104985.65556227300,-106125.68385372600,-59305.183417894300,-47674.714813268400,-48303.47354777410,-46835.01562333670,-42698.36195143110,-30941.349800134100
448.0,-333186.1292454840,-149995.3871233450,-104916.95322232700,-106131.08123441500,-59292.2015502147,-47671.58572588700,-48303.351346969800,-46818.76916616600,-42699.618698914200,-30936.384455232300
449.0,-332912.8924408260,-149945.35275452900,-104848.419574125,-106136.38161994500,-59279.300617343600,-47668.751289150600,-48303.18480820970,-46802.28493671070,-42700.87832526960,-30931.449487329400
450.0,-332640.29835723900,-149895.63956229700,-104780.05381983600,-106141.58468312700,-59266.480237992600,-47666.197136106400,-48302.97391013330,-46785.57706800150,-42702.14083005320,-30926.544738567900
451.0,-332368.3442661510,-149846.24639229400,-104711.85518667300,-106146.69010935800,-59253.740043347,-47663.90937737250,-48302.718637313400,-46768.65922375870,-42703.4062128081,-30921.670056123400
452.0,-332097.02717074000,-149797.17196709700,-104643.8228360880,-106151.69756543700,-59241.07962545620,-47661.874630560100,-48302.41896702580,-46751.54453775250,-42704.67447302900,-30916.82527065170
453.0,-331826.3448666040,-149748.4153550070,-104575.95612706800,-106156.60678196800,-59228.49868238990,-47660.08006743290,-48302.07490407390,-46734.245657547300,-42705.94561030620,-30912.010257271600
454.0,-331556.29439434600,-149699.97528939000,-104508.25423209000,-106161.41743508900,-59215.99680753410,-47658.51339855590,-48301.686430755200,-46716.77462716500,-42707.219624098500,-30907.22484699020
455.0,-331286.8730695510,-149651.85062114000,-104440.71639271100,-106166.12922485900,-59203.573629617500,-47657.16290181370,-48301.253540034900,-46699.142946852300,-42708.4965138349,-30902.46888562360
456.0,-331018.0782250770,-149604.04020497700,-104373.34185562200,-106170.74185568400,-59191.22877764200,-47656.01741748450,-48300.776227186900,-46681.361555998200,-42709.77627896650,-30897.742218957300
457.0,-330749.9072095130,-149556.54289964900,-104306.12987228500,-106175.2550363230,-59178.96188081670,-47655.06634279000,-48300.254489854700,-46663.440838322300,-42711.05891892270,-30893.044692832000
458.0,-330482.35741634300,-149509.35758146300,-104239.079706164,-106179.66848271400,-59166.772572991100,-47654.299622318900,-48299.68832917540,-46645.39063413080,-42712.34443305300,-30888.376154854900
459.0,-330215.4261748090,-149462.48309114900,-104172.1906053150,-106183.98190715100,-59154.660475869300,-47653.707732110300,-48299.0777451927,-46627.22024661420,-42713.63282075400,-30883.736447643400
460.0,-329949.1109258140,-149415.91831998700,-104105.46184669000,-106188.19503595100,-59142.62522610110,-47653.28166631620,-48298.42274436340,-46608.93847058540,-42714.92408134560,-30879.1254198217
461.0,-329683.4090812720,-149369.66214066300,-104038.89270066800,-106192.30759536600,-59130.666453621800,-47653.01291574040,-48297.723333497800,-46590.55360164120,-42716.218214126000,-30874.54291721290
462.0,-329418.3180737420,-149323.71343179800,-103972.48244353400,-106196.31931653400,-59118.78378936680,-47652.89344860370,-48296.979521903100,-46572.07345976670,-42717.51521839170,-30869.988785988000
463.0,-329153.8353533390,-149278.07107663800,-103906.2303567380,-106200.22993528800,-59106.97686485540,-47652.91568927100,-48296.19132131320,-46553.50541026910,-42718.815093386,-30865.462872475400
464.0,-328889.95838677600,-149232.73396216200,-103840.1357266270,-106204.03919210500,-59095.245311900700,-47653.072496659400,-48295.358745734400,-46534.85638536170,-42720.11783833490,-30860.965023104100
465.0,-328626.6846569220,-149187.7009788420,-103774.1978443360,-106207.74683192600,-59083.5887626823,-47653.35714242160,-48294.48181146260,-46516.132905925600,-42721.423452451100,-30856.495084384600
466.0,-328364.01166254000,-149142.97102096600,-103708.41600568100,-106211.3526043650,-59072.00684968470,-47653.76328932390,-48293.560537103500,-46497.341103087200,-42722.73193485280,-30852.052902878200
467.0,-328101.9369181540,-149098.54298628700,-103642.78951114300,-106214.85626360200,-59060.49920575500,-47654.28497001090,-48292.59494353640,-46478.486739406800,-42724.0432847243,-30847.63832526880
468.0,-327840.4579541940,-149054.4157756060,-103577.31766593300,-106218.25756842700,-59049.065463939800,-47654.91656627730,-48291.58505390210,-46459.57522974870,-42725.35750113060,-30843.251198292700
469.0,-327579.57231638400,-149010.58829376200,-103511.99977975000,-106221.55628224100,-59037.7052577702,-47655.65278906210,-48290.5308935748,-46440.61166109650,-42726.67458317580,-30838.891368824900
470.0,-327319.27756620300,-148967.05944830200,-103446.83516696200,-106224.75217311100,-59026.4182209536,-47656.48865912000,-48289.432490191100,-46421.60081201610,-42727.99452986420,-30834.55868377140
471.0,-327059.5712798560,-148923.82815020200,-103381.82314631100,-106227.84501374400,-59015.203987545500,-47657.41948859910,-48288.28987361780,-46402.547170875600,-42729.31734019230,-30830.252990163900
472.0,-326800.45104933900,-148880.89331357500,-103316.96304118300,-106230.83458147200,-59004.06219190950,-47658.44086350130,-48287.1030759402,-46383.45495367650,-42730.64301316300,-30825.974135114700
473.0,-326541.9144810800,-148838.2538554810,-103252.2541792180,-106233.72065837600,-58992.99246867,-47659.548626857700,-48285.87213140210,-46364.328120540600,-42731.97154767250,-30821.721965831300
474.0,-326283.95919699700,-148795.90869609300,-103187.69589264700,-106236.50303114100,-58981.994452787600,-47660.738863013500,-48284.59707651070,-46345.170391676700,-42733.302942638200,-30817.49632963670
475.0,-326026.5828335260,-148753.85675868000,-103123.2875179870,-106239.18149120300,-58971.06777956910,-47662.007882612400,-48283.27794991910,-46325.985262224400,-42734.63719690680,-30813.297073957400
476.0,-325769.78304153800,-148712.0969691660,-103059.02839598700,-106241.75583462500,-58960.2120845425,-47663.35220846870,-48281.91479243350,-46306.77601639610,-42735.97430928580,-30809.1240463014
477.0,-325513.55748700200,-148670.62825638400,-102994.91787191700,-106244.22586226100,-58949.427003578100,-47664.7685624218,-48280.50764701520,-46287.54574072600,-42737.31427857100,-30804.97709431900
478.0,-325257.90384985600,-148629.4495520630,-102930.95529508600,-106246.5913796440,-58938.71217286550,-47666.2538527375,-48279.056558808100,-46268.297336502600,-42738.657103477700,-30800.85606575920
479.0,-325002.81982451100,-148588.55979056500,-102867.14001912300,-106248.85219704200,-58928.06722889460,-47667.80516250180,-48277.56157500970,-46249.033531508900,-42740.00278272060,-30796.760808494700
480.0,-324748.30311973400,-148547.95790871700,-102803.47140190300,-106251.00812940700,-58917.49180839170,-47669.41973860970,-48276.02274498670,-46229.756890927200,-42741.35131494610,-30792.69117050250
481.0,-324494.3510291110,-148507.64266433500,-102739.9486999300,-106253.05897245600,-58906.9854937984,-47671.09497831760,-48274.44011012940,-46210.469794377100,-42742.70269862310,-30788.646976872000
482.0,-324240.96214606000,-148467.61336132200,-102676.57148974800,-106255.00459826200,-58896.54803117160,-47672.82843240250,-48272.813743866700,-46191.17457824430,-42744.05693258490,-30784.628121611900
483.0,-323988.1337934330,-148427.8687646270,-102613.33903646500,-106256.84481253100,-58886.17900427710,-47674.61777703630,-48271.14369190870,-46171.873345861400,-42745.4140152125,-30780.634430367100
484.0,-323735.8637354800,-148388.40782086900,-102550.25071426800,-106258.57944928300,-58875.878051019900,-47676.46081809720,-48269.430011928000,-46152.56810828840,-42746.77394498250,-30776.665751608400
485.0,-323484.1497501480,-148349.22947963900,-102487.30590142100,-106260.20834728200,-58865.64480977750,-47678.355480249100,-48267.67276362080,-46133.2607590102,-42748.136720297800,-30772.72193401430
486.0,-323232.98962874700,-148310.33269292400,-102424.50398004400,-106261.73135006500,-58855.47891925070,-47680.299799459300,-48265.872008666900,-46113.9530813524,-42749.502339552900,-30768.80282637110
487.0,-322982.3811763290,-148271.71641458800,-102361.84433640900,-106263.1483058750,-58845.3800183744,-47682.29191627650,-48264.027810768500,-46094.646755327700,-42750.87080103490,-30764.908277628000
488.0,-322732.3222105170,-148233.37960064500,-102299.32636040500,-106264.45906779600,-58835.34774633210,-47684.330069337900,-48262.14023561660,-46075.343363902400,-42752.242103037800,-30761.038136825400
489.0,-322482.8105612250,-148195.32120906800,-102236.94944563600,-106265.66349353100,-58825.381742611500,-47686.41258943480,-48260.209350819,-46056.044398996100,-42753.616243754500,-30757.19225316420
490.0,-322233.8440865640,-148157.54020758700,-102174.71299327200,-106266.76144724200,-58815.481649396000,-47688.53789411070,-48258.23522664210,-46036.75126826980,-42754.99322134790,-30753.370476963800
491.0,-321985.42061822600,-148120.03554505400,-102112.61639858200,-106267.75279336900,-58805.647102633700,-47690.704481820500,-48256.21793342130,-46017.46529616810,-42756.37303391270,-30749.57265603670
492.0,-321737.5380439760,-148082.8061956410,-102050.65907129000,-106268.63740613300,-58795.87774593910,-47692.910928025600,-48254.157545485200,-45998.187735043100,-42757.75567948090,-30745.798641323500
493.0,-321490.1942444650,-148045.85112474100,-101988.84041994200,-106269.4151622220,-58786.17321986000,-47695.15587989610,-48252.05413809730,-45978.919764954900,-42759.14115603040,-30742.048282587400
494.0,-321243.38711476500,-148009.16930079000,-101927.15985727100,-106270.08594330400,-58776.53316562330,-47697.43805232170,-48249.90778852870,-45959.662499494000,-42760.529461482000,-30738.32142989870
495.0,-320997.11456312500,-147972.75969422200,-101865.61679983400,-106270.64963584700,-58766.95722487600,-47699.75622394720,-48247.718575889800,-45940.41698970860,-42761.92059367980,-30734.617933513900
496.0,-320751.3745101750,-147936.62127752400,-101804.21066779700,-106271.10613120500,-58757.4450396755,-47702.10923341460,-48245.48658122750,-45921.18422769420,-42763.314550401700,-30730.937643920600
497.0,-320506.164889121,-147900.75302481900,-101742.94088509600,-106271.45532543800,-58747.996252356000,-47704.49597595490,-48243.211887364400,-45901.96515017370,-42764.711329375800,-30727.28041175500
498.0,-320261.4836440290,-147865.1539115530,-101681.80687881800,-106271.69711923000,-58738.610505512600,-47706.91540005000,-48240.894578876000,-45882.76064149360,-42766.11092823780,-30723.646087821200
499.0,-320017.3287456160,-147829.8229226770,-101620.80808331100,-106271.8314196890,-58729.28744450880,-47709.36650461990,-48238.534742855200,-45863.571538033500,-42767.51334457110,-30720.034524082800
500.0,-319773.6981388910,-147794.75902444000,-101559.94392699200,-106271.85813440500,-58720.026708733100,-47711.84833561260,-48236.13246637880,-45844.39862683170,-42768.91857585270,-30716.44557013370
501.0,-319530.5898225630,-147759.96120732000,-101499.21385220800,-106271.777180488,-58710.82794501120,-47714.35998416910,-48233.68784027400,-45825.242654538900,-42770.32661952480,-30712.879078638000
502.0,-319288.0017882280,-147725.42845275500,-101438.61730011300,-106271.5884775150,-58701.69079722220,-47716.90058348140,-48231.20095612980,-45806.10432512490,-42771.737472913800,-30709.334901117600
503.0,-319045.932040475,-147691.15974514600,-101378.15371552800,-106271.29195019000,-58692.614910056500,-47719.46930670080,-48228.67190745160,-45786.984303804500,-42773.15113329200,-30705.812889507800
504.0,-318804.3785963350,-147657.1540706260,-101317.82254692000,-106270.88752784600,-58683.599928676100,-47722.06536472660,-48226.10078938660,-45767.88321914580,-42774.567597844,-30702.312895964400
505.0,-318563.33948510200,-147623.41041664300,-101257.62324635100,-106270.37514466900,-58674.64549862590,-47724.688004131000,-48223.4876988129,-45748.80166519620,-42775.986863630900,-30698.834772890800
506.0,-318322.812746596,-147589.92777244200,-101197.55526900400,-106269.75473956000,-58665.751265908600,-47727.33650525420,-48220.832734279400,-45729.740203193700,-42777.4089276991,-30695.37837292460
507.0,-318082.7964325660,-147556.7051284540,-101137.61807350600,-106269.02625608100,-58656.9168768821,-47730.010180392300,-48218.135995950700,-45710.69936350790,-42778.833786916700,-30691.943548950900
508.0,-317843.28860409600,-147523.74147577600,-101077.8111213440,-106268.18964234400,-58648.141978129700,-47732.708372044500,-48215.39758557330,-45691.67964719600,-42780.261438126800,-30688.530153947600
509.0,-317604.28735086700,-147491.03581627600,-101018.13388152100,-106267.24485320000,-58639.426219621100,-47735.43045157030,-48212.617607291800,-45672.68152900700,-42781.69187803820,-30685.13804240440
510.0,-317365.7907342910,-147458.58713158100,-100958.58581666300,-106266.19184359000,-58630.769244908600,-47738.1758170571,-48209.79616499200,-45653.705454513,-42783.125103259900,-30681.767066253900
511.0,-317127.79622382000,-147426.39417490800,-100899.16624672400,-106265.0305563770,-58622.170632553900,-47740.943891209000,-48206.93335684540,-45634.75179557080,-42784.56111005630,-30678.41704963670
512.0,-316890.3032048120,-147394.45644150200,-100839.87495604700,-106263.76100023800,-58613.630174333200,-47743.7341255687,-48204.0293088466,-45615.82105508670,-42785.999895351500,-30675.087907791600
513.0,-316653.3091580000,-147362.77268247800,-100780.7112684330,-106262.38312644600,-58605.14744822360,-47746.54599034080,-48201.08412185630,-45596.91355860540,-42787.441455209,-30671.779464788900
514.0,-316416.8122129590,-147331.34189819100,-100721.67466528800,-106260.89691146200,-58596.7221040176,-47749.37897918840,-48198.09790705550,-45578.029662371600,-42788.88578576150,-30668.491575411500
515.0,-316180.810509702,-147300.16309024800,-100662.76463108100,-106259.30233636700,-58588.35379187650,-47752.23260670220,-48195.07077713420,-45559.169702724500,-42790.33288310990,-30665.224094693300
516.0,-315945.3021987310,-147269.23526085800,-100603.98065337800,-106257.59938685300,-58580.042162371400,-47755.106407310200,-48192.00284621170,-45540.33399719780,-42791.7827431948,-30661.97687790620
517.0,-315710.2854376810,-147238.5574119990,-100545.32222191700,-106255.78805291500,-58571.786866088500,-47757.99993428820,-48188.89422977090,-45521.5228451087,-42793.23536181640,-30658.74978040790
518.0,-315475.7584204430,-147208.12856111200,-100486.78883597500,-106253.86833200200,-58563.58755868560,-47760.91275910650,-48185.745045813400,-45502.736530979800,-42794.69073466220,-30655.542659739000
519.0,-315241.71930079200,-147177.94769850000,-100428.37998529200,-106251.84022041500,-58555.443887358100,-47763.84446979420,-48182.55541150190,-45483.97531920120,-42796.14885728640,-30652.355370044700
520.0,-315008.166285287,-147148.01383927900,-100370.0951731490,-106249.70372389700,-58547.35550735210,-47766.79467106910,-48179.32544731680,-45465.239462314800,-42797.60972510980,-30649.18776887950
521.0,-314775.09757604300,-147118.325991612,-100311.93390220800,-106247.45885110000,-58539.322071905500,-47769.76298296150,-48176.0552744191,-45446.52919722570,-42799.07333338920,-30646.039713051100
522.0,-314542.5113863560,-147088.8831653380,-100253.89567830800,-106245.10561531300,-58531.34323498660,-47772.74904023670,-48172.7450153948,-45427.84474717330,-42800.539677265100,-30642.911059769500
523.0,-314310.40593974400,-147059.68437143800,-100195.98001028800,-106242.64403441600,-58523.418651144000,-47775.752491702300,-48169.39479415710,-45409.1863223932,-42802.008751697200,-30639.80166657340
524.0,-314078.7794700560,-147030.72862186600,-100138.18641001500,-106240.07413076800,-58515.54797552190,-47778.772999569900,-48166.004735917800,-45390.554120762200,-42803.480551486800,-30636.71139132540
525.0,-313847.6302208350,-147002.01492992000,-100080.51439213700,-106237.39593127800,-58507.73086385230,-47781.81023880080,-48162.57496718720,-45371.948328365600,-42804.95507127250,-30633.640092261400
526.0,-313616.95644539000,-146973.5423097260,-100022.96347418800,-106234.60946730400,-58499.96697251070,-47784.8638965117,-48159.105615734800,-45353.36912008690,-42806.43230553860,-30630.58762796810
527.0,-313386.7564074570,-146945.3097767590,-99965.53317673040,-106231.71477475000,-58492.25595844420,-47787.933671462800,-48155.59681061800,-45334.81666027880,-42807.912248574000,-30627.55385733490
528.0,-313157.0283798570,-146917.31634732700,-99908.22302292530,-106228.71189388500,-58484.59747926850,-47791.01927348610,-48152.04868207550,-45316.29110313500,-42809.39489449050,-30624.538639661100
529.0,-312927.7706456740,-146889.56103840500,-99851.03253902960,-106225.60086950600,-58476.9911931376,-47794.120423009900,-48148.4613615513,-45297.79259329600,-42810.8802372191,-30621.541834579900
530.0,-312698.9814971400,-146862.0428687540,-99793.96125385000,-106222.38175073300,-58469.436758970300,-47797.236850601700,-48144.834981709300,-45279.32126625130,-42812.368270480500,-30618.563302109100
531.0,-312470.6592362080,-146834.76085743200,-99737.00869909490,-106219.05459114600,-58461.93383623040,-47800.368296484100,-48141.16967636400,-45260.87724887470,-42813.858987799700,-30615.60290259210
532.0,-312242.8021743530,-146807.71402491500,-99680.17440921180,-106215.61944868700,-58454.482085139300,-47803.514510099600,-48137.465580483100,-45242.460659714700,-42815.35238248690,-30612.660496813700
533.0,-312015.4086323550,-146780.90139250200,-99623.45792138440,-106212.07638565500,-58447.08116652610,-47806.67524977920,-48133.72283011200,-45224.07160958300,-42816.84844764200,-30609.735945907000
534.0,-311788.4769404850,-146754.32198239400,-99566.85877551930,-106208.425468739,-58439.73074190960,-47809.85028228750,-48129.94156250720,-45205.71020179040,-42818.347176094700,-30606.829111402300
535.0,-311562.0054378540,-146727.97481789800,-99510.37651411430,-106204.66676884100,-58432.43047357870,-47813.03938250710,-48126.12191586580,-45187.376532552300,-42819.84856052660,-30603.939855216000
536.0,-311335.9924733060,-146701.8589230940,-99454.01068248390,-106200.80036123400,-58425.18002437700,-47816.24233302640,-48122.2640295662,-45169.0706913694,-42821.35259327370,-30601.068039651700
537.0,-311110.4364045700,-146675.97332305300,-99397.76082856410,-106196.82632547500,-58417.97905797500,-47819.45892391790,-48118.36804398290,-45150.79276135660,-42822.85926649410,-30598.213527442000
538.0,-310885.33559790800,-146650.31704388700,-99341.6265027232,-106192.7447452530,-58410.82723873630,-47822.68895232450,-48114.43410047250,-45132.54281944450,-42824.36857203670,-30595.376181680500
539.0,-310660.6884290090,-146624.88911220200,-99285.60725812120,-106188.55570861100,-58403.724231645000,-47825.93222220740,-48110.46234146250,-45114.32093687780,-42825.880501497400,-30592.555865899900
540.0,-310436.4932803580,-146599.68855478800,-99229.70264994850,-106184.25930742100,-58396.66970218870,-47829.188544037800,-48106.45291017540,-45096.1271791996,-42827.39504617760,-30589.752443865600
541.0,-310212.74857341100,-146574.71441721400,-99173.91224330390,-106179.8556416270,-58389.663322289400,-47832.457734899300,-48102.405952321900,-45077.96160908140,-42828.9121970856,-30586.96578217710
542.0,-309989.45181087200,-146549.96541230900,-99118.2353856742,-106175.34479790900,-58382.704672030100,-47835.73961825260,-48098.32160588200,-45059.82420700770,-42830.43194429310,-30584.195706688800
543.0,-309766.6031198420,-146525.4411539780,-99062.67204687600,-106170.72689864200,-58375.793578184300,-47839.0340204364,-48094.200027787500,-45041.715167295900,-42831.954279406400,-30581.442153968600
544.0,-309544.2000807280,-146501.14039362300,-99007.22159420980,-106166.0020458590,-58368.929633913500,-47842.34077678630,-48090.0413605729,-45023.634466026900,-42833.47919185470,-30578.704955496600
545.0,-309322.2411199350,-146477.0621624250,-98951.88359560290,-106161.17035227500,-58362.112508546400,-47845.65972669620,-48085.84575216420,-45005.58214516410,-42835.00667132140,-30575.983977198000
546.0,-309100.7246739560,-146453.20549368100,-98896.65762184550,-106156.2319346610,-58355.3418725454,-47848.99071463050,-48081.61335130990,-44987.55824274210,-42836.53670713970,-30573.279085607300
547.0,-308879.64918720700,-146429.56942112000,-98841.54324605900,-106151.18691394800,-58348.617397071000,-47852.33359002260,-48077.344307672700,-44969.562792950900,-42838.06928826420,-30570.59014767370
548.0,-308659.01311070000,-146406.15297804300,-98786.54004331220,-106146.03541475200,-58341.93875371860,-47855.68820692200,-48073.03877162840,-44951.59582620470,-42839.60440323030,-30567.917030597100
549.0,-308438.81493299300,-146382.95521654000,-98731.64759832860,-106140.77756929600,-58335.305620551900,-47859.05442424000,-48068.69689567200,-44933.657371851900,-42841.14204020310,-30565.259604383000
550.0,-308219.0530740010,-146359.97514345700,-98676.86547929960,-106135.41350423400,-58328.71766180860,-47862.43210446830,-48064.31882953410,-44915.74744986070,-42842.682186869700,-30562.617733488600
551.0,-307999.7260476080,-146337.21181751200,-98622.1932778663,-106129.9433606860,-58322.17455883950,-47865.8211151412,-48059.90472764210,-44897.86608398330,-42844.22483052140,-30559.991289472000
552.0,-307780.8323346280,-146314.6642742090,-98567.63057789320,-106124.36727871500,-58315.67598611660,-47869.22132741790,-48055.454743325500,-44880.013291818400,-42845.7699579409,-30557.380141211400
553.0,-307562.37042893000,-146292.33155237700,-98513.1769668466,-106118.68540271900,-58309.221619820900,-47872.63261638090,-48050.969030798500,-44862.18908865040,-42847.31755546320,-30554.78415838110
554.0,-307344.3388330400,-146270.21269240500,-98458.83203460880,-106112.89788112800,-58302.81113717970,-47876.054860825500,-48046.44774502640,-44844.39348722260,-42848.867608834500,-30552.203211245400
555.0,-307126.7360581980,-146248.3067359750,-98404.59537364710,-106107.0048661360,-58296.444216457,-47879.487943194300,-48041.891041671500,-44826.62649800500,-42850.4201033688,-30549.63717055630
556.0,-306909.5606229720,-146226.61272532400,-98350.4665784535,-106101.00651380300,-58290.12053667700,-47882.93174934630,-48037.29907703150,-44808.8881291234,-42851.975023762500,-30547.08590752150
557.0,-306692.81105461500,-146205.12970385600,-98296.44524611490,-106094.90298386900,-58283.83977789790,-47886.38616851300,-48032.672008118300,-44791.17838672330,-42853.53235413770,-30544.549293895300
558.0,-306476.485887599,-146183.85671600800,-98242.53097573110,-106088.69443986000,-58277.60162111550,-47889.851093115300,-48028.0099924842,-44773.49727492490,-42855.09207801480,-30542.02720191140
559.0,-306260.5836644660,-146162.79280694500,-98188.7233688183,-106082.38104898800,-58271.40574816040,-47893.326418665600,-48023.3131883193,-44755.84479607370,-42856.654178273200,-30539.519504291600
560.0,-306045.10293519700,-146141.9370227630,-98135.02202896510,-106075.96298207700,-58265.25184184210,-47896.81204368580,-48018.58175440340,-44738.22095081620,-42858.218637128600,-30537.026074255200
561.0,-305830.0422578990,-146121.28841061300,-98081.42656214780,-106069.44041361700,-58259.139585972500,-47900.307869563800,-48013.81585007230,-44720.625738291500,-42859.785436072700,-30534.546785537200
562.0,-305615.40019806400,-146100.84601845100,-98027.93657648400,-106062.81352178800,-58253.06866520300,-47903.813800447700,-48009.01563522370,-44703.05915626340,-42861.354555891000,-30532.081512359300
563.0,-305401.1753285740,-146080.60889549900,-97974.55168216410,-106056.08248817000,-58247.03876530440,-47907.32974321370,-48004.181270263100,-44685.52120109840,-42862.92597657540,-30529.630129533000
564.0,-305187.3662299720,-146060.57609151900,-97921.27149167140,-106049.24749799900,-58241.049572926600,-47910.855607265900,-47999.312916099400,-44668.01186815240,-42864.49967735750,-30527.192512263200
565.0,-304973.9714904030,-146040.74665758400,-97868.0956196502,-106042.30873999500,-58235.100775731900,-47914.391304542300,-47994.41073414070,-44650.531151698100,-42866.07563654440,-30524.768536389800
566.0,-304760.98970523400,-146021.11964557900,-97815.02368278540,-106035.26640639300,-58229.192062359400,-47917.93674939510,-47989.47488630320,-44633.079045084700,-42867.65383162410,-30522.358078223400
567.0,-304548.4194771850,-146001.69410840100,-97762.05529995320,-106028.120692792,-58223.323122494300,-47921.491858465900,-47984.505534891900,-44615.65554093110,-42869.23423909060,-30519.961014589600
568.0,-304336.25941627500,-145982.4691000440,-97709.19009207550,-106020.87179827400,-58217.493646819800,-47925.05655068780,-47979.50284271650,-44598.26063115910,-42870.81683451310,-30517.57722285550
569.0,-304124.5081398950,-145963.44367537100,-97656.42768225670,-106013.51992523100,-58211.70332702680,-47928.63074713490,-47974.46697294290,-44580.89430717580,-42872.4015923707,-30515.206580950300
570.0,-303913.1642725660,-145944.6168902150,-97603.76769560860,-106006.06527952000,-58205.951855795700,-47932.2143710113,-47969.398089157200,-44563.55656001350,-42873.988486081100,-30512.848967273600
571.0,-303702.22644579800,-145925.98780164900,-97551.20975928970,-105998.50807018700,-58200.238926938900,-47935.807347507300,-47964.29635536470,-44546.2473803596,-42875.57748791760,-30510.504260867600
572.0,-303491.6932986000,-145907.55546763200,-97498.75350256600,-105990.84850967500,-58194.56423527580,-47939.40960380680,-47959.16193588820,-44528.96675879310,-42877.16856894680,-30508.17234120290
573.0,-303281.56347666100,-145889.31894709600,-97446.39855671460,-105983.08681358600,-58188.9274766143,-47943.02106899940,-47953.99499542170,-44511.714685818500,-42878.76169895360,-30505.853088352100
574.0,-303071.8356326020,-145871.27730029400,-97394.14455491520,-105975.22320074300,-58183.328347954000,-47946.641673984200,-47948.79569898640,-44494.491152038600,-42880.35684637900,-30503.546382936400
575.0,-302862.5074854930,-145853.42935551300,-97341.99091759940,-105967.25791051000,-58177.76649008200,-47950.2713572601,-47943.56421360370,-44477.29606444260,-42881.953976968000,-30501.252073657000
576.0,-302653.5795727230,-145835.77463550800,-97289.93770910100,-105959.19113359900,-58172.24171523370,-47953.91004165250,-47938.30070153830,-44460.12958102680,-42883.55305884090,-30498.9701067196
577.0,-302445.0496379380,-145818.3119759000,-97237.9843564859,-105951.02311542100,-58166.753667580700,-47957.55766896170,-47933.005330346900,-44442.99161050830,-42885.15405464610,-30496.700332343500
578.0,-302236.91636113300,-145801.0404406210,-97186.13050092060,-105942.75408737800,-58161.302048246900,-47961.21417690610,-47927.678266211000,-44425.882145205100,-42886.7569267024,-30494.44263332540
579.0,-302029.1784276410,-145783.95909437000,-97134.37578504390,-105934.38428365500,-58155.886559334400,-47964.87950468200,-47922.3196754804,-44408.801178012300,-42888.36163548690,-30492.19689290790
580.0,-301821.83452293000,-145767.0669982030,-97082.71985197090,-105925.91394062300,-58150.506902505500,-47968.55359291910,-47916.929724364700,-44391.74870230650,-42889.96813968910,-30489.96299433980
581.0,-301614.8833936990,-145750.36325037200,-97031.16235982410,-105917.34330465600,-58145.162792003300,-47972.23638438990,-47911.50858199710,-44374.72471682210,-42891.57639594910,-30487.74082606560
582.0,-301408.32368330600,-145733.84687778900,-96979.70294213680,-105908.67261086500,-58139.85392022380,-47975.92782195660,-47906.05641233370,-44357.72921280220,-42893.186358859000,-30485.530267715700
583.0,-301202.1541376400,-145717.51697205300,-96928.34125742750,-105899.9021097390,-58134.580000776500,-47979.62785100490,-47900.57338417890,-44340.762190519700,-42894.79798077200,-30483.331207709100
584.0,-300996.37347359100,-145701.37260204700,-96877.07695757600,-105891.03204990300,-58129.34074092470,-47983.336417809000,-47895.059664783400,-44323.82364900990,-42896.411211651700,-30481.14353198790
585.0,-300790.9804165420,-145685.41283942400,-96825.90969676710,-105882.06268323200,-58124.13584945660,-47987.05346997030,-47889.51542165330,-44306.91358918780,-42898.02599899970,-30478.967127201500
586.0,-300585.97369651400,-145669.63675585000,-96774.83913065730,-105872.99426411700,-58118.965036017200,-47990.778956336500,-47883.94082232850,-44290.032013846300,-42899.642287614100,-30476.80188045160
587.0,-300381.352084916,-145654.04344724600,-96723.86492515630,-105863.82705415200,-58113.82801867510,-47994.512827327500,-47878.336036140200,-44273.17893067250,-42901.2600194907,-30474.647682387800
588.0,-300177.11426193900,-145638.63194680900,-96672.98672433630,-105854.56130524900,-58108.724496428600,-47998.255033458700,-47872.701227888300,-44256.354341919500,-42902.879133579100,-30472.504416010800
589.0,-299973.2590290220,-145623.40136391800,-96622.20420201090,-105845.19728668000,-58103.6541931582,-48002.00552770010,-47867.036567906300,-44239.558261675100,-42904.499565649600,-30470.37197452390
590.0,-299769.785135353,-145608.35077143300,-96571.51701956410,-105835.73526290700,-58098.61682192840,-48005.764263434800,-47861.342223853000,-44222.790702159900,-42906.121248008800,-30468.250246851900
591.0,-299566.69134407800,-145593.47924820500,-96520.9248420364,-105826.17550201800,-58093.61209850100,-48009.531195239800,-47855.61836379180,-44206.05167929700,-42907.744109351600,-30466.139123118400
592.0,-299363.9764256420,-145578.78587514300,-96470.4273365335,-105816.5182747570,-58088.63974010230,-48013.3062787203,-47849.86515586800,-44189.34121251250,-42909.368074410000,-30464.038494153800
593.0,-299161.63915721900,-145564.26973506900,-96420.02417200700,-105806.76385468000,-58083.69946528290,-48017.08947052810,-47844.082768380100,-44172.65932492750,-42910.99306381610,-30461.9482513702
594.0,-298959.67832184000,-145549.9299118290,-96369.71501917920,-105796.91251759600,-58078.79099370810,-48020.88072828590,-47838.27136948760,-44156.006043633400,-42912.61899370190,-30459.868286798400
595.0,-298758.0927089760,-145535.76549065700,-96319.49955054940,-105786.96454204700,-58073.914046309700,-48024.680010552600,-47832.43112747880,-44139.381400073600,-42914.24577541120,-30457.798493083000
596.0,-298556.88111397400,-145521.77555841900,-96269.37744032990,-105776.92020891600,-58069.06834523660,-48028.4872768368,-47826.562210595500,-44122.78543038340,-42915.873315201600,-30455.73876341250
597.0,-298356.0423378870,-145507.95920292400,-96219.3483643427,-105766.77980140800,-58064.25361380270,-48032.30248756090,-47820.66478701000,-44106.21817573290,-42917.50151382960,-30453.68899159310
598.0,-298155.57518819500,-145494.3155138630,-96169.41200026220,-105756.54360529800,-58059.46957662970,-48036.125604001,-47814.739024948400,-44089.67968289520,-42919.130266160600,-30451.649071989100
599.0,-297955.4784779970,-145480.8435819330,-96119.56802739540,-105746.21190857200,-58054.715959455200,-48039.95658828510,-47808.78509249470,-44073.17000456500,-42920.75946070710,-30449.618899628
600.0,-297755.7510262480,-145467.5424994330,-96069.81612665850,-105735.78500160100,-58049.99248934190,-48043.795403372800,-47802.80315773910,-44056.689199900100,-42922.388979192500,-30447.598370055700
601.0,-297556.3916577790,-145454.41136017800,-96020.15598072070,-105725.26317689000,-58045.29889455270,-48047.64201305780,-47796.79338864290,-44040.23733509750,-42924.0186959952,-30445.587379458100
602.0,-297357.39920334200,-145441.4492593600,-95970.58727389000,-105714.64672934900,-58040.634904600800,-48051.49638184630,-47790.755953111000,-44023.81448399320,-42925.64847756830,-30443.585824591300
603.0,-297158.7724992120,-145428.65529360100,-95921.10969209280,-105703.93595599800,-58036.00025021670,-48055.358475083200,-47784.6910189281,-44007.42072862200,-42927.278181835200,-30441.593602831600
604.0,-296960.5103874890,-145416.02856108200,-95871.7229228765,-105693.1311560440,-58031.394663409400,-48059.22825881160,-47778.59875378410,-43991.056160049900,-42928.907657498400,-30439.610612162200
605.0,-296762.6117160800,-145403.56816146700,-95822.42665551850,-105682.23263077200,-58026.81787742930,-48063.10569980290,-47772.479325226400,-43974.72087903840,-42930.53674325790,-30437.636751093700
606.0,-296565.0753380330,-145391.27319596800,-95773.22058066830,-105671.24068364200,-58022.26962675150,-48066.99076551420,-47766.33290065760,-43958.41499692190,-42932.1652670241,-30435.671918834000
607.0,-296367.90011283900,-145379.14276745400,-95724.10439091320,-105660.1556201030,-58017.74964723000,-48070.88342411910,-47760.15964733790,-43942.138636589900,-42933.793044962700,-30433.716015128900
608.0,-296171.0849047640,-145367.17598001000,-95675.07778013530,-105648.97774766300,-58013.257675810200,-48074.783644422300,-47753.959732378400,-43925.891933438600,-42935.41988049050,-30431.768940301600
609.0,-295974.6277068810,-145355.37179521500,-95626.1402544123,-105637.70739886500,-58008.793410825200,-48078.69140542500,-47747.73332073940,-43909.67494186390,-42937.04556018990,-30429.830552985900
610.0,-295778.52913642600,-145343.72960696800,-95577.29188678780,-105626.3448402560,-58004.356671808900,-48082.606658358100,-47741.480583479700,-43893.48801414790,-42938.669864602200,-30427.900839512300
611.0,-295582.78720120400,-145332.24837623300,-95528.5321874913,-105614.8904058140,-57999.947157744800,-48086.52938312570,-47735.201684320200,-43877.33123619960,-42940.29254878410,-30425.979658822600
612.0,-295387.4008252470,-145320.92724027900,-95479.86086574650,-105603.34441570800,-57995.5646190508,-48090.45955153470,-47728.896791434400,-43861.20480910380,-42941.913352856600,-30424.06691707940
613.0,-295192.3688477060,-145309.76527449000,-95431.2776106704,-105591.707180148,-57991.208787566400,-48094.397134800600,-47722.566068409700,-43845.10894620190,-42943.531997277800,-30422.162512884800
614.0,-294997.6901933030,-145298.76161213900,-95382.7821321994,-105579.97902157900,-57986.879413990900,-48098.34210570300,-47716.20968244090,-43829.04388863630,-42945.14818103870,-30420.266352662000
615.0,-294803.3637605680,-145287.9153662730,-95334.37413416790,-105568.16026010700,-57982.57624353310,-48102.29443721310,-47709.82779895740,-43813.00989853390,-42946.76157951790,-30418.378340623200
616.0,-294609.3884534120,-145277.2256515740,-95286.05332198890,-105556.25121766500,-57978.29902252540,-48106.25410280070,-47703.420583194400,-43797.00726384330,-42948.371842178800,-30416.498381567800
617.0,-294415.7632114560,-145266.6916059470,-95237.81940979880,-105544.25222177200,-57974.04750545750,-48110.221076888500,-47696.98820152710,-43781.036303386800,-42949.978589940300,-30414.62638369400
618.0,-294222.48690250000,-145256.31231481900,-95189.67209482230,-105532.16359164000,-57969.82143109380,-48114.19533338870,-47690.530816436100,-43765.0973612436,-42951.58141225820,-30412.76224876110
619.0,-294029.5584856060,-145246.0869259520,-95141.61109636950,-105519.98565928900,-57965.62055843450,-48118.1768478383,-47684.04859417090,-43749.190823050900,-42953.17986383120,-30410.90588695940
620.0,-293836.9768828100,-145236.01455901000,-95093.63612512920,-105507.71875290000,-57961.44463847800,-48122.16559571340,-47677.541698726400,-43733.31710953390,-42954.7734608523,-30409.05720527110
621.0,-293644.7410264170,-145226.0943394220,-95045.74689442540,-105495.36320280900,-57957.293424746500,-48126.161553014000,-47671.010294015800,-43717.476684375300,-42956.36167689280,-30407.21611172740
622.0,-293452.8498550960,-145216.32539507000,-94997.94311937950,-105482.91934105500,-57953.166672281300,-48130.16469623570,-47664.454543675200,-43701.67005881460,-42957.94393807580,-30405.38251506610
623.0,-293261.30231221500,-145206.7068555820,-94950.22451645080,-105470.38750126700,-57949.06413738730,-48134.175002327400,-47657.8746110952,-43685.89779680890,-42959.51961772370,-30403.556324637200
624.0,-293070.0973469580,-145197.2378526890,-94902.59080373450,-105457.76801843400,-57944.98557777380,-48138.19244866500,-47651.270659276300,-43670.16052127610,-42961.08803024120,-30401.737450385800
625.0,-292879.2339126840,-145187.9175198540,-94855.04170050640,-105445.06122908800,-57940.93075240890,-48142.21701305830,-47644.642850913200,-43654.4589209614,-42962.64842412370,-30399.925802840000
626.0,-292688.7109681550,-145178.74499242000,-94807.57692761400,-105432.26747100400,-57936.89942158780,-48146.24867373610,-47637.99134834840,-43638.79375854230,-42964.19997396440,-30398.12129317390
627.0,-292498.5274763230,-145169.71940713100,-94760.19620706630,-105419.38708337500,-57932.89134678390,-48150.287409335600,-47631.316313517200,-43623.165879668400,-42965.74177132660,-30396.32383302830
628.0,-292308.68240257200,-145160.83990110500,-94712.89926171870,-105406.42040632500,-57928.90629024050,-48154.333198840300,-47624.61790791420,-43607.576223386500,-42967.27281420630,-30394.533334490100
629.0,-292119.1747372740,-145152.10562754000,-94665.68582063310,-105393.36778385800,-57924.94402000160,-48158.38602192200,-47617.896293571400,-43592.02583605980,-42968.791994909700,-30392.749712021800
630.0,-291930.0034334680,-145143.5157113700,-94618.5556040997,-105380.22955588000,-57921.0042959566,-48162.445858026900,-47611.15163019250,-43576.51588039260,-42970.29808601840,-30390.972876865000
631.0,-291741.1674879250,-145135.06930762400,-94571.50834314380,-105367.00606847100,-57917.0868881367,-48166.512687531000,-47604.38407887990,-43561.04765820830,-42971.78972414100,-30389.20274438860
632.0,-291552.66588529800,-145126.7655609410,-94524.54376605530,-105353.69766678700,-57913.19156397840,-48170.586490944700,-47597.59379962790,-43545.622624931800,-42973.2653910046,-30387.439228994600
633.0,-291364.49763200800,-145118.60363064600,-94477.66160657540,-105340.30469925700,-57909.31809619490,-48174.667249347200,-47590.78095272670,-43530.24241434710,-42974.72339136820,-30385.682247330300
634.0,-291176.6616918540,-145110.58264335100,-94430.8615884379,-105326.82750940300,-57905.46624806460,-48178.75494350210,-47583.94569588410,-43514.90885935820,-42976.161827111000,-30383.93171217080
635.0,-290989.1570918770,-145102.70177038800,-94384.14345072630,-105313.26644942100,-57901.635797428400,-48182.84955536630,-47577.08818917800,-43499.624030801800,-42977.57856690980,-30382.187542321800
636.0,-290801.98284714900,-145094.96017306700,-94337.50692985140,-105299.62187033300,-57897.826519688600,-48186.9510669572,-47570.20859136830,-43484.390267318200,-42978.97121038850,-30380.449655656500
637.0,-290615.13793627000,-145087.3569846030,-94290.95175375480,-105285.8941189500,-57894.038182229400,-48191.05946005260,-47563.307058979800,-43469.21021583780,-42980.33704568780,-30378.717966799700
638.0,-290428.62139916900,-145079.89138216300,-94244.47766514700,-105272.08355042000,-57890.27056671870,-48195.17471754550,-47556.383750680900,-43454.086889645500,-42981.672999105000,-30376.99239625970
639.0,-290242.4322500060,-145072.56252239500,-94198.08440088690,-105258.190516903,-57886.523449155700,-48199.29682220290,-47549.4388233081,-43439.02372157160,-42982.97557511140,-30375.27286229060
640.0,-290056.5695073580,-145065.36956417300,-94151.77169901040,-105244.2153715160,-57882.79660690680,-48203.42575709760,-47542.47243319990,-43424.02463815430,-42984.24078450000,-30373.55928372220
641.0,-289871.03222392600,-145058.31169021300,-94105.53930598270,-105230.15847205400,-57879.089825320200,-48207.56150602670,-47535.484737664,-43409.094148187200,-42985.46405830180,-30371.85158271290
642.0,-289685.81940294300,-145051.38804589300,-94059.38695654460,-105216.02017033800,-57875.402878923500,-48211.70405228660,-47528.47589102370,-43394.237439893,-42986.64014382470,-30370.14967703550
643.0,-289500.9300963960,-145044.59781079200,-94013.31439737640,-105201.80082452000,-57871.73555344690,-48215.85338011870,-47521.44604912670,-43379.46051416220,-42987.76297940330,-30368.453489082000
644.0,-289316.36334519200,-145037.94015584200,-93967.32137267270,-105187.50079186100,-57868.08763255860,-48220.00947378930,-47514.39536672410,-43364.77033179550,-42988.82554228350,-30366.762940447900
645.0,-289132.1181959260,-145031.41425476700,-93921.40762815620,-105173.1204303220,-57864.458901478500,-48224.172317859900,-47507.32399804250,-43350.17499948020,-42989.819664003000,-30365.077953353700
645.3380609756100,-289069.9046712350,-145029.2377561600,-93905.9038692859,-105168.24088623500,-57863.236471666800,-48225.5811370563,-47504.928792676800,-43345.26396523060,-42990.13862183250,-30364.509569242800
646.0,-288948.19288752300,-145025.01900167600,-93875.57274172670,-105158.66004581600,-57860.8490220117,-48228.341900135200,-47500.232052323600,-43335.68386140310,-42990.73579307890,-30363.398326692600
647.0,-288764.58809576000,-145018.75414567800,-93829.81679893310,-105144.12010721300,-57857.25803467200,-48232.51820023730,-47493.119773202300,-43321.30830534960,-42991.562771261000,-30361.724233299700
648.0,-288581.3020655490,-145012.61857363400,-93784.13937944400,-105129.50091749300,-57853.68559928830,-48236.7012059362,-47485.987267387200,-43307.06129636610,-42992.28742613640,-30360.055471142300
649.0,-288398.3338908890,-145006.61149126300,-93738.54024105830,-105114.80284146700,-57850.131513507700,-48240.89090325600,-47478.834688562700,-43292.95831779340,-42992.89421540860,-30358.391967670200
650.0,-288215.68259075100,-145000.73204609400,-93693.01912393700,-105100.02623428600,-57846.59555754300,-48245.08727730580,-47471.66218623750,-43279.01771815150,-42993.364725420500,-30356.7336432773
651.0,-288033.34726561,-144994.9794466400,-93647.5757877412,-105085.171461688,-57843.07753106750,-48249.290314576600,-47464.46991292780,-43265.261309107600,-42993.677085605100,-30355.080426354300
652.0,-287851.32702658700,-144989.35290894600,-93602.20999492950,-105070.23889081700,-57839.57723667750,-48253.50000187210,-47457.25802098730,-43251.71505146170,-42993.80527694170,-30353.432246482200
653.0,-287669.62086943400,-144983.8515601270,-93556.9214806712,-105055.22887399500,-57836.094450134800,-48257.71632448110,-47450.02665671130,-43238.409842617700,-42993.718334349100,-30351.78902233420
654.0,-287488.2279391670,-144978.47463974300,-93511.71001587430,-105040.14178259000,-57832.62898249440,-48261.93927004450,-47442.775972494000,-43225.382420513000,-42993.3794639474,-30350.15068701640
655.0,-287307.1473141720,-144973.22133641300,-93466.57535571940,-105024.97797957600,-57829.180629665200,-48266.16882538150,-47435.506117031400,-43212.67626520060,-42992.74512420430,-30348.517167500300
656.0,-287126.3780854840,-144968.09084735900,-93421.5172585598,-105009.73782931000,-57825.74919080380,-48270.404977635300,-47428.21723876500,-43200.34244733780,-42991.7641838024,-30346.888392052500
657.0,-286945.9193499850,-144963.08237338800,-93376.53548439180,-104994.42169688500,-57822.334466741800,-48274.64771421350,-47420.90948578080,-43188.44019794920,-42990.37735127870,-30345.264289710800
658.0,-286765.77020853,-144958.19511770500,-93331.62979430000,-104979.0299477510,-57818.93625960200,-48278.8970227071,-47413.583005551100,-43177.0368933778,-42988.51719003880,-30343.644790045300
659.0,-286585.92976612000,-144953.42828598100,-93286.79995051050,-104963.56294782200,-57815.55437285300,-48283.15289093240,-47406.23794497910,-43166.20701597450,-42986.10915759310,-30342.029823184400
660.0,-286406.39713123300,-144948.7810859820,-93242.04571630880,-104948.0210631470,-57812.18861111810,-48287.41530685500,-47398.874450443900,-43156.02957402160,-42983.07418559790,-30340.419319768600
661.0,-286227.171414496,-144944.25272621000,-93197.36685561220,-104932.40466010100,-57808.83877986780,-48291.68425865000,-47391.49266766500,-43146.583547432400,-42979.33323412650,-30338.813210787400
662.0,-286048.2517170250,-144939.84240738400,-93152.76313029680,-104916.71410332500,-57805.504682688600,-48295.95973446080,-47384.09274113610,-43137.941301846900,-42974.813876517,-30337.21142651190
663.0,-285869.6372268810,-144935.54939688000,-93108.23432298720,-104900.9497686180,-57802.186144181900,-48300.24172387300,-47376.674818641900,-43130.160648586700,-42969.45824726000,-30335.613905765900
664.0,-285691.3269858120,-144931.37284781500,-93063.78018185440,-104885.11201261900,-57798.88295441010,-48304.53021437120,-47369.23904047740,-43123.27708278000,-42963.23078510620,-30334.020573335200
665.0,-285513.3201865740,-144927.31203066600,-93019.40049098820,-104869.20121114000,-57795.59493992970,-48308.825195864900,-47361.7855531328,-43117.29834933520,-42956.12369101590,-30332.431368889500
666.0,-285335.61590403600,-144923.36612321800,-92975.0950066992,-104853.21772449500,-57792.32189944650,-48313.126656587300,-47354.314496911900,-43112.203045635500,-42948.158303843700,-30330.846220796000
667.0,-285158.21330647,-144919.53437503000,-92930.86350768410,-104837.16192465700,-57789.063654203200,-48317.43458628910,-47346.82601563580,-43107.9438051682,-42939.381933623400,-30329.26506657090
668.0,-284981.1115292680,-144915.81601039900,-92886.70576492950,-104821.03417915400,-57785.82001815130,-48321.748974355600,-47339.320250940700,-43104.45395005760,-42929.861198993000,-30327.687840819500
669.0,-284804.3097130100,-144912.2102566140,-92842.6215508737,-104804.83485570400,-57782.59080671130,-48326.069810333500,-47331.79734381960,-43101.65560690840,-42919.673914394800,-30326.114478712800
670.0,-284627.8070312760,-144908.71636666900,-92798.61064588740,-104788.56432573100,-57779.375843630100,-48330.39708441460,-47324.25743607790,-43099.46729907290,-42908.90149993100,-30324.544918883700
671.0,-284451.60259793900,-144905.33354632200,-92754.67281642650,-104772.222952864,-57776.174938711100,-48334.730785963800,-47316.70066603830,-43097.80978875830,-42897.623132033100,-30322.979094245700
672.0,-284275.69554713100,-144902.06101649800,-92710.80783388560,-104755.81110271800,-57772.98790690460,-48339.070904691900,-47309.12717214750,-43096.60982672320,-42885.911999972000,-30321.416939867400
673.0,-284100.08511641200,-144898.89807941500,-92667.01549429440,-104739.32915367000,-57769.81458845510,-48343.41743213630,-47301.53709679950,-43095.80205396860,-42873.833410937200,-30319.8584011004
674.0,-283924.7704023960,-144895.84392600700,-92623.29556047680,-104722.77746574800,-57766.654790075200,-48347.77035762510,-47293.930575273600,-43095.32955056960,-42861.44422164870,-30318.303409655300
675.0,-283749.7505962080,-144892.89782123600,-92579.64781781640,-104706.15641050600,-57763.508341588400,-48352.12967209130,-47286.30774631500,-43095.14355174970,-42848.79314104400,-30316.751906676100
676.0,-283575.02486345700,-144890.05900931800,-92536.07204581450,-104689.46635550200,-57760.375066967700,-48356.49536617110,-47278.668746703900,-43095.20270950650,-42835.92145916990,-30315.20383091140
677.0,-283400.5923760000,-144887.32674005500,-92492.56802558270,-104672.70766888400,-57757.25479223350,-48360.86743067070,-47271.01371281390,-43095.4721772383,-42822.86396501250,-30313.65912198310
678.0,-283226.4523103410,-144884.70026566700,-92449.13553951340,-104655.88071864600,-57754.147344740200,-48365.24585655190,-47263.342780428100,-43095.92267338050,-42809.649882765,-30312.117719992400
679.0,-283052.603846376,-144882.17884129300,-92405.77437098190,-104638.98587263100,-57751.0525530621,-48369.63063492550,-47255.656084695700,-43096.52960913770,-42796.30374400320,-30310.579565644700
680.0,-282879.04616746900,-144879.76172474200,-92362.48430428000,-104622.02349856600,-57747.97024704850,-48374.02175700040,-47247.953760130600,-43097.272316911900,-42782.846159257600,-30309.044600092400
681.0,-282705.77846042200,-144877.4481761170,-92319.26512469030,-104604.99396413700,-57744.90025773940,-48378.41921417170,-47240.23594072700,-43098.13338897490,-42769.294479303200,-30307.51276502380
682.0,-282532.79991576,-144875.23745826500,-92276.11661857690,-104587.89763660400,-57741.842417388500,-48382.82299791330,-47232.502759735100,-43099.09812146730,-42755.663351308300,-30305.984002570200
683.0,-282360.1097271910,-144873.12883674600,-92233.03857313970,-104570.73488321800,-57738.79655946940,-48387.233099875200,-47224.75434990650,-43100.15405251430,-42741.965180490900,-30304.458255399500
684.0,-282187.7070918720,-144871.1215795020,-92190.03077659880,-104553.50607080500,-57735.762518637300,-48391.649511791500,-47216.990843245200,-43101.290581284900,-42728.210511241800,-30302.935466684200
685.0,-282015.589760516,-144869.21349579500,-92147.09269461200,-104536.21126296300,-57732.73955494270,-48396.072186968900,-47209.21219706310,-43102.49862110880,-42714.408052981100,-30301.415171373200
686.0,-281843.75985347000,-144867.406802099,-92104.22476842750,-104518.85143816100,-57729.728664375900,-48400.501195250300,-47201.4188926296,-43103.7704792695,-42700.566085806300,-30299.898134155900
687.0,-281672.2151114260,-144865.69929254700,-92061.426461417,-104501.42665349300,-57726.72910210960,-48404.93648949000,-47193.610883870600,-43105.09943919120,-42686.69094777210,-30298.38388778600
688.0,-281500.95474502200,-144864.09024565600,-92018.69756557950,-104483.93727484200,-57723.740707611000,-48409.37806190720,-47185.788300350800,-43106.47972668930,-42672.78835726570,-30296.872377322400
689.0,-281329.9779683750,-144862.57894246300,-91976.0378738773,-104466.38366750900,-57720.763321471300,-48413.82590483700,-47177.95127100610,-43107.906332028200,-42658.86326836080,-30295.363548343600
690.0,-281159.28399855000,-144861.16466684100,-91933.44718009880,-104448.76619664100,-57717.79678549290,-48418.28001076960,-47170.09992417680,-43109.37489216460,-42644.9199885737,-30293.85734692630
691.0,-280988.8720562890,-144859.84670527700,-91890.92527903400,-104431.08522693600,-57714.84094268250,-48422.740372237200,-47162.23438751890,-43110.8815931756,-42630.962276547900,-30292.353719566800
692.0,-280818.7413653580,-144858.62434679900,-91848.47196636870,-104413.34112268000,-57711.89563719030,-48427.20698194290,-47154.354788113000,-43112.42308915330,-42616.993422958000,-30290.852613258000
693.0,-280648.8911529800,-144857.49688319400,-91806.087038765,-104395.53424777100,-57708.96071433250,-48431.67983267600,-47146.46125239910,-43113.99643467100,-42603.01631829560,-30289.353975482800
694.0,-280479.320649198,-144856.4636087950,-91763.77029361910,-104377.6649656410,-57706.036020545600,-48436.15891732760,-47138.553906133900,-43115.599028126300,-42589.033509234900,-30287.85775416930
695.0,-280310.02908751000,-144855.5238208670,-91721.5215293334,-104359.73363932300,-57703.121403525100,-48440.644228882800,-47130.63287453470,-43117.22856425050,-42575.04724636490,-30286.36389768780
696.0,-280141.0157049210,-144854.67681901300,-91679.34054529490,-104341.74063132100,-57700.21671200130,-48445.135760447700,-47122.69828209530,-43118.88299407590,-42561.05952415360,-30284.872354914900
697.0,-279972.27974086900,-144853.92190569200,-91637.22714156700,-104323.68630369900,-57697.32179591460,-48449.63350522710,-47114.75025274090,-43120.560490980400,-42547.072114821100,-30283.383075169000
698.0,-279803.8204384730,-144853.2583862270,-91595.1811192124,-104305.57101796100,-57694.43650637850,-48454.137456512700,-47106.78890973290,-43122.25942197580,-42533.086597143600,-30281.89600817730
699.0,-279635.63704385100,-144852.68556817800,-91553.20228019670,-104287.3951351990,-57691.56069553660,-48458.647607717700,-47098.814375730200,-43123.97832312960,-42519.104380986000,-30280.411104212800
700.0,-279467.7288061360,-144852.20276236100,-91511.29042728890,-104269.15901574200,-57688.69421680490,-48463.1639523133,-47090.826772690900,-43125.715878695700,-42505.12672822300,-30278.92831394520
701.0,-279300.09497761900,-144851.80928186900,-91469.44536413600,-104250.86301962400,-57685.8369246113,-48467.68648388840,-47082.82622202830,-43127.470903068200,-42491.15477069840,-30277.447588467800
702.0,-279132.7348136620,-144851.50444262800,-91427.66689527530,-104232.50750613800,-57682.98867455170,-48472.21519614150,-47074.81284444740,-43129.24232535270,-42477.18952575040,-30275.9688793576
703.0,-278965.64757262900,-144851.2875631930,-91385.95482606260,-104214.09283399800,-57680.149323354800,-48476.7500828313,-47066.786760064700,-43131.02917602500,-42463.231909470700,-30274.492138650000
704.0,-278798.8325160220,-144851.15796513000,-91344.30896273890,-104195.61936143000,-57677.31872883450,-48481.29113782030,-47058.74808836290,-43132.83057534280,-42449.282748360700,-30273.017318762800
705.0,-278632.28890817000,-144851.11497224100,-91302.72911231210,-104177.08744594000,-57674.496749897200,-48485.83835506430,-47050.696948174300,-43134.64572336350,-42435.3427892504,-30271.544372570900
706.0,-278466.0160165740,-144851.1579116430,-91261.21508272950,-104158.49744436900,-57671.68324663250,-48490.3917285904,-47042.63345769710,-43136.47389117890,-42421.41270810770,-30270.07325344590
707.0,-278300.0131116920,-144851.2861126000,-91219.76668272990,-104139.84971297000,-57668.878080145600,-48494.95125252480,-47034.55773451480,-43138.314413302600,-42407.493117663,-30268.603915115000
708.0,-278134.27946684100,-144851.4989074560,-91178.38372186710,-104121.14460727100,-57666.081112676400,-48499.516921080900,-47026.46989555370,-43140.16668095370,-42393.584574056700,-30267.136311792400
709.0,-277968.8143582870,-144851.79563116400,-91137.06601048420,-104102.38248223700,-57663.292207517800,-48504.088728566400,-47018.37005713760,-43142.03013625650,-42379.68758270790,-30265.670398046100
710.0,-277803.6170653540,-144852.17562141600,-91095.81335981060,-104083.56369197200,-57660.51122910290,-48508.66666931720,-47010.2583349383,-43143.90426702580,-42365.802603460200,-30264.206128938200
711.0,-277638.68687020300,-144852.63821856400,-91054.62558186770,-104064.68858994800,-57657.7380428616,-48513.250737813900,-47002.13484398430,-43145.788602258400,-42351.93005521310,-30262.743459917500
712.0,-277474.0230579220,-144853.1827659580,-91013.50248952240,-104045.757528955,-57654.9725154229,-48517.84092858410,-46993.99969874580,-43147.68270811780,-42338.070319848300,-30261.282346887000
713.0,-277309.62491633500,-144853.8086093520,-90972.44389631620,-104026.77086097800,-57652.214514311900,-48522.43723625720,-46985.8530129408,-43149.58618428940,-42324.223745780100,-30259.82274609300
714.0,-277145.49173625000,-144854.5150975900,-90931.44961672280,-104007.7289372430,-57649.463908308400,-48527.03965549410,-46977.69489978940,-43151.498660925600,-42310.390651216700,-30258.364614302300
715.0,-276981.62281137100,-144855.3015817780,-90890.51946596120,-103988.63210825700,-57646.72056703550,-48531.64818108160,-46969.52547180010,-43153.4197957356,-42296.571326928400,-30256.907908588300
716.0,-276818.01743809200,-144856.16741616900,-90849.65326004720,-103969.48072370600,-57643.98436135740,-48536.26280786600,-46961.344840843500,-43155.34927155890,-42282.76603872680,-30255.45258651200
717.0,-276654.6749156540,-144857.11195776800,-90808.8508157442,-103950.2751325270,-57641.25516312750,-48540.88353073260,-46953.15311823120,-43157.286794001900,-42268.97502976930,-30253.998605969200
718.0,-276491.5945462220,-144858.1345660630,-90768.11195065000,-103931.0156828110,-57638.53284519800,-48545.510344716000,-46944.95041464540,-43159.23208957820,-42255.19852253440,-30252.545925341300
719.0,-276328.7756346900,-144859.2346035830,-90727.4364831713,-103911.7027218050,-57635.81728148990,-48550.14324485050,-46936.73684005280,-43161.18490375240,-42241.4367206608,-30251.094503332600
720.0,-276166.2174885020,-144860.41143546700,-90686.824232352,-103892.33659600000,-57633.10834697930,-48554.782226261100,-46928.512503888500,-43163.14499944120,-42227.68981048110,-30249.644299122800
721.0,-276003.9194180340,-144861.66442931600,-90646.27501808540,-103872.9176510190,-57630.405917581600,-48559.42728417370,-46920.27751492800,-43165.112155486700,-42213.95796258230,-30248.195272211400
722.0,-275841.8807365610,-144862.99295590700,-90605.78866108920,-103853.44623163000,-57627.709870317600,-48564.07841384530,-46912.031981320200,-43167.086165342600,-42200.24133309600,-30246.747382508600
723.0,-275680.1007596010,-144864.39638876100,-90565.36498266450,-103833.92268163300,-57625.02008325090,-48568.73561061310,-46903.77601061230,-43169.06683593620,-42186.540064809500,-30245.30059037530
724.0,-275518.5788059000,-144865.87410388600,-90525.00380506550,-103814.3473441620,-57622.336435336700,-48573.39886989270,-46895.50970974100,-43171.053986512800,-42172.8542883636,-30243.854856494500
725.0,-275357.3141966580,-144867.42548023800,-90484.70495120280,-103794.72056127500,-57619.65880665280,-48578.06818715130,-46887.23318498870,-43173.04744774190,-42159.18412314400,-30242.410141954400
726.0,-275196.30213023400,-144869.04471403200,-90444.46713056450,-103775.04177416500,-57616.98518786920,-48582.74340474500,-46878.94606331160,-43175.046996403200,-42145.52868308990,-30240.96512121610
727.0,-275035.5502267890,-144870.7415890000,-90404.2924070866,-103755.31313018600,-57614.3192513608,-48587.424825159700,-46870.64940987420,-43177.05261254770,-42131.89006147420,-30239.522334505700
728.0,-274875.0536471290,-144872.51027865300,-90364.17948046410,-103735.53406180900,-57611.658980219000,-48592.112290370200,-46862.34284777490,-43179.06409119600,-42118.267350256800,-30238.08045273060
729.0,-274714.81172289100,-144874.35017291000,-90324.12817649470,-103715.70490749400,-57609.004258420900,-48596.80579611920,-46854.02648088240,-43181.08130045460,-42104.66063191390,-30236.63943850580
730.0,-274554.82378877600,-144876.2606642810,-90284.1383218643,-103695.82600472100,-57606.354971024100,-48601.50533819770,-46845.700412398600,-43183.104116172000,-42091.069981472000,-30235.199254794300
731.0,-274395.08918170700,-144878.24114832800,-90244.20974384970,-103675.89769012200,-57603.71100389240,-48606.210912443900,-46837.36474495760,-43185.13242128940,-42077.4954669202,-30233.759864948200
732.0,-274235.60724096400,-144880.29102307500,-90204.34227041180,-103655.92029929200,-57601.072243979300,-48610.922514793000,-46829.01958058370,-43187.16610541770,-42063.93714973300,-30232.321232718000
733.0,-274076.3773091770,-144882.4096894720,-90164.53573042700,-103635.89416680600,-57598.43857917780,-48615.640141202100,-46820.665020658500,-43189.205064292000,-42050.395085444300,-30230.883322120200
734.0,-273917.39873078600,-144884.59655120500,-90124.78995326190,-103615.81962644900,-57595.809898291800,-48620.363787704800,-46812.30116601390,-43191.24919939350,-42036.869323941500,-30229.44609763550
735.0,-273758.6708530470,-144886.85101447300,-90085.10476910150,-103595.69701073700,-57593.18609114500,-48625.09345038300,-46803.928116803100,-43193.29841755930,-42023.359909963900,-30228.009524065100
736.0,-273600.193025898,-144889.17248877100,-90045.48000884320,-103575.52665151000,-57590.56704844410,-48629.829125395000,-46795.5459726697,-43195.35263060050,-42009.86688341550,-30226.573566553800
737.0,-273441.9646014390,-144891.56038561500,-90005.91550401530,-103555.30887933300,-57587.95266187180,-48634.57080895580,-46787.15483256880,-43197.41175496570,-41996.39027967940,-30225.13819063490
738.0,-273283.9849347200,-144894.01411983100,-89966.41108690720,-103535.04402391400,-57585.34282410460,-48639.31849728310,-46778.75479491920,-43199.47571144090,-41982.93012995420,-30223.703362141700
739.0,-273126.2533826970,-144896.53310875000,-89926.96659042570,-103514.7324139320,-57582.73742860050,-48644.07218672460,-46770.34595752640,-43201.54442490720,-41969.48646152510,-30222.269047330500
740.0,-272968.7693056280,-144899.11677238100,-89887.58184835920,-103494.37437686700,-57580.13636985670,-48648.831873640600,-46761.92841757990,-43203.61782398950,-41956.05929806630,-30220.835212727300
741.0,-272811.53206525700,-144901.764533862,-89848.25669484680,-103473.97023949700,-57577.539543314700,-48653.597554455200,-46753.502271707700,-43205.69584091410,-41942.64865973420,-30219.401825283600
742.0,-272654.5410265950,-144904.47581838200,-89808.99096501900,-103453.52032707000,-57574.94684524640,-48658.36922563660,-46745.06761589290,-43207.778411217600,-41929.25456366460,-30217.96885219460
743.0,-272497.79555659800,-144907.25005451700,-89769.78449451600,-103433.02496426600,-57572.35817285190,-48663.14688372990,-46736.62454559620,-43209.86547356650,-41915.877023842300,-30216.536261100000
744.0,-272341.29502480700,-144910.08667309100,-89730.63711969860,-103412.48447447000,-57569.77342426720,-48667.93052529180,-46728.17315567240,-43211.956969562400,-41902.51605157170,-30215.104019898700
745.0,-272185.03880324400,-144912.98510814300,-89691.54867758570,-103391.89918007200,-57567.19249850690,-48672.72014695780,-46719.7135403641,-43214.05284357330,-41889.17165550750,-30213.67209685040
746.0,-272029.02626618400,-144915.9447960360,-89652.51900585420,-103371.26940217200,-57564.61529555730,-48677.51574542860,-46711.245793322300,-43216.15304254440,-41875.843841870900,-30212.24046058820
747.0,-271873.2567903750,-144918.9651759030,-89613.54794290110,-103350.59546112600,-57562.04171611580,-48682.31731741780,-46702.77000764770,-43218.257515893600,-41862.53261456140,-30210.809079991600
748.0,-271717.72975501100,-144922.045689729,-89574.63532771920,-103329.87767602200,-57559.47166191970,-48687.124859719400,-46694.28627587750,-43220.36621526590,-41849.23797534140,-30209.377924349500
749.0,-271562.4445413910,-144925.1857821270,-89535.78099992260,-103309.11636478600,-57556.905035522900,-48691.93836915070,-46685.794689905,-43222.47909455540,-41835.95992396750,-30207.946963209800
750.0,-271407.4005333810,-144928.38490070800,-89496.98479985770,-103288.3118444930,-57554.34174041490,-48696.75784261160,-46677.29534111260,-43224.5961096155,-41822.698458269700,-30206.516166510500
751.0,-271252.59711714600,-144931.64249526000,-89458.24656847620,-103267.4644307730,-57551.78168083570,-48701.58327699120,-46668.78832025930,-43226.71721828630,-41809.453574330200,-30205.085504446000
752.0,-271098.03368122400,-144934.9580187470,-89419.56614743130,-103246.57443842000,-57549.224761978000,-48706.41466930040,-46660.27371757960,-43228.842380179200,-41796.225266530900,-30203.654947552500
753.0,-270943.709616126,-144938.33092646400,-89380.94337885800,-103225.64218103600,-57546.670889878900,-48711.252016537400,-46651.75162270740,-43230.971556632300,-41783.01352767670,-30202.224466724700
754.0,-270789.62431522900,-144941.76067664600,-89342.37810575040,-103204.66797100900,-57544.11997137040,-48716.09531578820,-46643.2221246859,-43233.104710614400,-41769.8183491258,-30200.79403308350
755.0,-270635.7771737170,-144945.2467303390,-89303.87017155020,-103183.65211982400,-57541.57191425060,-48720.94456416000,-46634.685312076100,-43235.241806645100,-41756.6397208091,-30199.363618159500
756.0,-270482.16758913200,-144948.78855088100,-89265.4194203796,-103162.59493747200,-57539.026626996300,-48725.799758797200,-46626.141272748900,-43237.38281063470,-41743.477631342300,-30197.933193700900
757.0,-270328.7949616220,-144952.38560477900,-89227.02569709800,-103141.49673317000,-57536.484019107,-48730.66089691280,-46617.59009415810,-43239.52768992430,-41730.332068167600,-30196.502731839400
758.0,-270175.658693142,-144956.0373608400,-89188.68884700060,-103120.35781482100,-57533.94400075030,-48735.527975748800,-46609.03186308760,-43241.67641311830,-41717.20301748370,-30195.0722049506
759.0,-270022.7581881720,-144959.74329059400,-89150.40871616250,-103099.17848913400,-57531.40648298030,-48740.4009926048,-46600.46666579330,-43243.82895007190,-41704.09046444890,-30193.64158574340
760.0,-269870.09285325500,-144963.50286854400,-89112.18515116860,-103077.9590617980,-57528.871377716000,-48745.2799448032,-46591.8945879921,-43245.9852717978,-41690.99439317430,-30192.210847227200
761.0,-269717.66209731900,-144967.31557153600,-89074.01799930620,-103056.69983732100,-57526.33859761600,-48750.164829730300,-46583.31571485150,-43248.14535043170,-41677.91478678690,-30190.7799626902
762.0,-269565.465331311,-144971.18087919600,-89035.90710838670,-103035.4011189400,-57523.80805620580,-48755.0556448036,-46574.73013097160,-43250.30915914760,-41664.8516275286,-30189.34890575440
763.0,-269413.5019684550,-144975.09827373400,-88997.85232686180,-103014.06320884900,-57521.27966777780,-48759.95238747920,-46566.137920427400,-43252.476672121300,-41651.8048967352,-30187.91765026910
764.0,-269261.7714241920,-144979.0672404210,-88959.85350378630,-102992.68640799800,-57518.75334745370,-48764.855055258900,-46557.53916672450,-43254.647864483900,-41638.77457495900,-30186.486170444600
765.0,-269110.2731160730,-144983.08726663900,-88921.91048885230,-102971.27101627700,-57516.22901116010,-48769.76364568450,-46548.93395280530,-43256.82271225990,-41625.76064197910,-30185.054440753200
766.0,-268959.0064638960,-144987.15784256700,-88884.02313227810,-102949.81733225700,-57513.70657555320,-48774.678156349700,-46540.32236111910,-43259.00119234020,-41612.7630768485,-30183.622435915100
767.0,-268807.970889586,-144991.27846134900,-88846.19128495010,-102928.32565333000,-57511.18595814780,-48779.598584866800,-46531.70447354120,-43261.183282429200,-41599.781857937000,-30182.190131000700
768.0,-268657.1658169800,-144995.44861830200,-88808.41479826730,-102906.79627594100,-57508.66707716050,-48784.52492891420,-46523.08037145430,-43263.368961000100,-41586.816962964600,-30180.757501300000
769.0,-268506.5906724400,-144999.66781171400,-88770.69352428060,-102885.22949505500,-57506.14985167390,-48789.457186194400,-46514.450135630700,-43265.55820728710,-41573.86836906330,-30179.324522435900
770.0,-268356.2335393840,-145003.92228008800,-88733.02437819890,-102863.62380887600,-57503.629799655600,-48794.39490508790,-46505.81248580370,-43267.75083483780,-41560.933761814300,-30177.88790389890
771.0,-268206.1166036860,-145008.23806559300,-88695.41310353930,-102841.9831069530,-57501.115650360100,-48799.33898134760,-46497.17022579620,-43269.947157376600,-41548.017706544500,-30176.454158018600
772.0,-268056.22788713700,-145012.6013982830,-88657.85660112550,-102820.3058798330,-57498.60291842750,-48804.28896420170,-46488.522071362300,-43272.146989397900,-41535.1178803609,-30175.019991496400
773.0,-267906.5668244520,-145017.01178706400,-88620.35472535060,-102798.59241789000,-57496.09152593840,-48809.244851492600,-46479.868101225700,-43274.35031271530,-41522.23425828310,-30173.585381005000
774.0,-267757.1328523720,-145021.46874292500,-88582.90733119190,-102776.84301021100,-57493.58139572940,-48814.20664113580,-46471.208393546700,-43276.557109764700,-41509.366814898600,-30172.150303550500
775.0,-267607.92540948700,-145025.97177988200,-88545.51427403330,-102755.05794473400,-57491.07245138150,-48819.174331054400,-46462.543026009000,-43278.76736354500,-41496.51552433560,-30170.714736346400
776.0,-267458.94393665200,-145030.52041433000,-88508.17541000720,-102733.23750821900,-57488.564617221900,-48824.147919208000,-46453.87207573470,-43280.98105755350,-41483.68036029500,-30169.278656864500
777.0,-267310.1878765170,-145035.11416528400,-88470.8905956272,-102711.38198619600,-57486.05781826960,-48829.127403633000,-46445.19561937090,-43283.19817584870,-41470.86129614890,-30167.842042886300
778.0,-267161.6566740180,-145039.75255440300,-88433.65968816360,-102689.49166291600,-57483.551980352600,-48834.11278233520,-46436.51373298700,-43285.41870291020,-41458.058304884500,-30166.4048724341
779.0,-267013.3497760620,-145044.4351059250,-88396.48254533150,-102667.56682159700,-57481.047029913700,-48839.10405340910,-46427.826492229100,-43287.64262371290,-41445.27135916210,-30164.96712378610
780.0,-266865.2666315320,-145049.1613464990,-88359.35902539070,-102645.60774413300,-57478.54289424460,-48844.101214959300,-46419.13397218330,-43289.86992367150,-41432.500431321600,-30163.528775458400
781.0,-266717.40669127700,-145053.93080552500,-88322.28898720650,-102623.61471115700,-57476.039501214000,-48849.104265135700,-46410.436247426100,-43292.10058863400,-41419.74549339840,-30162.08980623400
782.0,-266569.76940811900,-145058.74301485100,-88285.27229013930,-102601.58800228200,-57473.536779537400,-48854.11320213710,-46401.73339206290,-43294.33460482360,-41407.00651716580,-30160.65019517970
783.0,-266422.3542370790,-145063.59750890800,-88248.30879416850,-102579.52789568800,-57471.034658510900,-48859.1280241536,-46393.0254796456,-43296.571958886600,-41394.28347411110,-30159.209921562000
784.0,-266275.16063480400,-145068.4938247880,-88211.39835970890,-102557.43466846000,-57468.533068270900,-48864.14872945210,-46384.312583299300,-43298.812637835200,-41381.576335490800,-30157.768964932400
785.0,-266128.1880603270,-145073.4315017820,-88174.54084785350,-102535.30859636800,-57466.03193945800,-48869.17531631660,-46375.594775562800,-43301.05662899540,-41368.88507234720,-30156.32730505440
786.0,-265981.4359742590,-145078.41008211500,-88137.7361201036,-102513.14995422300,-57463.53120361990,-48874.207783085200,-46366.872128583500,-43303.30392007530,-41356.20965542850,-30154.884921972200
787.0,-265834.90383935100,-145083.42911052600,-88100.9840385425,-102490.95901524600,-57461.03079285460,-48879.246128076500,-46358.144713921800,-43305.55449910720,-41343.550055401700,-30153.44179595560
788.0,-265688.5911203390,-145088.4881337050,-88064.28446585930,-102468.73605176400,-57458.530639924800,-48884.29034968000,-46349.412602727500,-43307.80835441390,-41330.90624264680,-30151.99790748810
789.0,-265542.4972836820,-145093.58670140100,-88027.63726513390,-102446.48133473300,-57456.030678336400,-48889.3404463312,-46340.675865599900,-43310.06547463030,-41318.27818737890,-30150.55323734600
790.0,-265396.62179796000,-145098.72436591900,-87991.04230007970,-102424.19513387300,-57453.53084230590,-48894.396416476300,-46331.934572715200,-43312.32584869480,-41305.665859681700,-30149.107766499200
791.0,-265250.96413361400,-145103.90068178300,-87954.49943491950,-102401.87771776100,-57451.03106660000,-48899.45825858510,-46323.188793703200,-43314.58946577740,-41293.069229477200,-30147.66147617950
792.0,-265105.52376289200,-145109.11520601300,-87918.00853436570,-102379.52935364000,-57448.53128674890,-48904.52597117870,-46314.43859776860,-43316.8563153567,-41280.48826650710,-30146.214347817600
793.0,-264960.30015993800,-145114.367498161,-87881.56946362750,-102357.15030774900,-57446.031438836900,-48909.599552798100,-46305.68405362500,-43319.12638714010,-41267.92294041180,-30144.766363109500
794.0,-264815.2928009560,-145119.65712044200,-87845.18208849260,-102334.74084487900,-57443.53145974420,-48914.679002031800,-46296.92522949620,-43321.399671085900,-41255.37322070260,-30143.31750394730
795.0,-264670.50116394900,-145124.9836373670,-87808.84627527020,-102312.30122870800,-57441.0312868432,-48919.76431747000,-46288.162193153600,-43323.676157381100,-41242.839076772700,-30141.86775248530
796.0,-264525.9247286570,-145130.3466158480,-87772.56189071330,-102289.83172170500,-57438.53085830490,-48924.85549777780,-46279.39501186920,-43325.955836441000,-41230.32047789730,-30140.417091072200
797.0,-264381.562976779,-145135.74562531900,-87736.3288021317,-102267.33258505100,-57436.03011279540,-48929.952541587300,-46270.623752483500,-43328.238698893400,-41217.81739328730,-30138.96550229550
798.0,-264237.4153917930,-145141.18023785700,-87700.14687728500,-102244.8040787740,-57433.528989704700,-48935.05544763000,-46261.84848134170,-43330.524735579,-41205.32979200980,-30137.51296897530
799.0,-264093.4814590880,-145146.65002762900,-87664.01598451670,-102222.24646170600,-57431.02742906100,-48940.16421461720,-46253.069264394800,-43332.81393752,-41192.85764311440,-30136.059474088600
800.0,-263949.76066590300,-145152.1545713780,-87627.93599262070,-102199.65999137400,-57428.52537141170,-48945.278841321300,-46244.2861670109,-43335.10629595510,-41180.400915518300,-30134.605000916100
801.0,-263806.25250134800,-145157.69344849600,-87591.9067709501,-102177.04492407200,-57426.02275807430,-48950.39932653120,-46235.499254223900,-43337.40180228660,-41167.959578112800,-30133.14953290820
802.0,-263662.95645619100,-145163.26624037900,-87555.92818925540,-102154.40151505200,-57423.51953090540,-48955.52566904620,-46226.70859054170,-43339.70044807770,-41155.533599682800,-30131.693053713500
803.0,-263519.8720228570,-145168.87253138300,-87520.00011781430,-102131.73001816300,-57421.015632346700,-48960.65786773730,-46217.91424005630,-43342.00222512580,-41143.122949009,-30130.23554723850
804.0,-263376.998696115,-145174.5119076850,-87484.12242745110,-102109.030686131,-57418.51100549630,-48965.795921453100,-46209.11626637830,-43344.307125301800,-41130.727594780400,-30128.7769975572
805.0,-263234.3359719910,-145180.1839580570,-87448.29498944680,-102086.30377043100,-57416.00559401840,-48970.93982912830,-46200.31473269230,-43346.6151406912,-41118.34750567480,-30127.317388969800
806.0,-263091.8833484780,-145185.88827400900,-87412.51767550080,-102063.54952138600,-57413.499342246100,-48976.08958966830,-46191.50970173990,-43348.926263528800,-41105.98265030600,-30125.856705995300
807.0,-262949.6403254730,-145191.62444886400,-87376.79035796360,-102040.76818799900,-57410.99219501210,-48981.245202056800,-46182.701235813500,-43351.2404861701,-41093.63299729310,-30124.3949333252
808.0,-262807.606404293,-145197.3920787800,-87341.11290944220,-102017.96001811600,-57408.4840978279,-48986.4066652679,-46173.88939676360,-43353.55780111730,-41081.29851513830,-30122.932055906000
809.0,-262665.78108840300,-145203.19076194000,-87305.48520322900,-101995.1252584950,-57405.974996724000,-48991.57397832420,-46165.07424601130,-43355.87820101610,-41068.979172444,-30121.46805882750
810.0,-262524.16388275200,-145209.0200991620,-87269.90711296310,-101972.26415447900,-57403.464838325,-48996.747140274200,-46156.25584453270,-43358.201678633700,-41056.67493771650,-30120.0029274001
811.0,-262382.75429414200,-145214.87969351300,-87234.37851282350,-101949.376950344,-57400.95356990450,-49001.92615018720,-46147.434252869500,-43360.52822685540,-41044.385779454500,-30118.53664713750
812.0,-262241.5518309740,-145220.76915021200,-87198.8992774017,-101926.46388905200,-57398.44113916040,-49007.1110071604,-46138.60953114290,-43362.85783869680,-41032.11166617220,-30117.06920375790
813.0,-262100.55600359100,-145226.68807719600,-87163.46928184880,-101903.52521251100,-57395.927494536900,-49012.30171029770,-46129.78173908020,-43365.19050727410,-41019.85256634940,-30115.600583152600
814.0,-261959.7663239010,-145232.63608438600,-87128.08840171970,-101880.56116124400,-57393.412584926400,-49017.49825878820,-46120.950935868600,-43367.526225835,-41007.608448484500,-30114.130771447100
815.0,-261819.18230541200,-145238.61278416000,-87092.75651299980,-101857.57197477300,-57390.89635978000,-49022.7006517944,-46112.11718042700,-43369.86498770870,-40995.3792810677,-30112.65975488540
816.0,-261678.8034636880,-145244.61779115600,-87057.47349225780,-101834.5578912260,-57388.378769175900,-49027.90888852210,-46103.28053113530,-43372.20678635450,-40983.165032613900,-30111.18751995980
817.0,-261538.60349417000,-145250.6231891320,-87022.23147994320,-101811.5159924440,-57385.84999976220,-49033.12209321740,-46094.43910777300,-43374.55129588030,-40970.95799122370,-30109.707997766800
818.0,-261398.6336196530,-145256.68362342800,-86987.04584841570,-101788.45282390100,-57383.32952236410,-49038.3420110095,-46085.59684487160,-43376.899149264500,-40958.77348805730,-30108.23328407520
819.0,-261258.8674786550,-145262.77122345500,-86951.90871725520,-101765.36546587800,-57380.80753309800,-49043.567770327200,-46076.75186092660,-43379.25002032070,-40946.60380951050,-30106.757312650100
820.0,-261119.3045928990,-145268.88561326000,-86916.81996468220,-101742.2541519130,-57378.283984244700,-49048.799370437600,-46067.904212704300,-43381.60390285230,-40934.448924074800,-30105.28007072870
821.0,-260979.9444862290,-145275.02641875600,-86881.77946951970,-101719.11911418900,-57375.75882854910,-49054.036810699000,-46059.053956569600,-43383.96079075980,-40922.30880033970,-30103.80154567890
822.0,-260840.786684033,-145281.1932683240,-86846.78711099170,-101695.96058380300,-57373.232019289800,-49059.280090453200,-46050.201148467000,-43386.3206780228,-40910.18340691760,-30102.321725124300
823.0,-260701.83071327300,-145287.38579263500,-86811.84276878200,-101672.77879063800,-57370.7035102808,-49064.52920909700,-46041.345843949000,-43388.683558714,-40898.07271241650,-30100.84059678220
824.0,-260563.07610238200,-145293.60362458000,-86776.9463229258,-101649.57396335500,-57368.17325590390,-49069.78416604790,-46032.488098146400,-43391.04942694710,-40885.97668545070,-30099.358148587200
825.0,-260424.5223819650,-145299.8463991050,-86742.09765408330,-101626.34632955100,-57365.641210967200,-49075.044960741300,-46023.627965800600,-43393.418276941100,-40873.895294753400,-30097.87436864980
826.0,-260286.1690835490,-145306.1137536830,-86707.29664318050,-101603.09611552000,-57363.10733087320,-49080.311592603400,-46014.765501282600,-43395.79010297220,-40861.82850898870,-30096.38924528350
827.0,-260148.0157408230,-145312.40532772600,-86672.54317172550,-101579.82354642400,-57360.57157152580,-49085.584061139400,-46005.900758530600,-43398.1648993586,-40849.776296942000,-30094.902766894900
828.0,-260010.06188891400,-145318.72076301600,-86637.83712156130,-101556.5288463010,-57358.03388929160,-49090.862365871500,-45997.033791101400,-43400.54266052780,-40837.73862734590,-30093.414922132800
829.0,-259872.30706439000,-145325.05970351700,-86603.17837499460,-101533.21223788300,-57355.494241070400,-49096.14650630620,-45988.16465217790,-43402.92338095230,-40825.71546905820,-30091.925699792500
830.0,-259734.7508055770,-145331.42179537900,-86568.56681477580,-101509.8739429410,-57352.952584288800,-49101.43648200590,-45979.29339453450,-43405.30705514020,-40813.70679093550,-30090.435088788900
831.0,-259597.3926523550,-145337.8066868040,-86534.00232406260,-101486.514181883,-57350.408876816200,-49106.73229254370,-45970.42007059080,-43407.69367769830,-40801.712561857000,-30088.943078304800
832.0,-259460.23214616500,-145344.21402848600,-86499.4847864913,-101463.13317409600,-57347.863077060600,-49112.03393754060,-45961.54473233000,-43410.083243249200,-40789.73275079760,-30087.449657600700
833.0,-259323.26883000000,-145350.643472988,-86465.01408604880,-101439.7311376840,-57345.31514388590,-49117.34141658970,-45952.66743141290,-43412.475746499900,-40777.767326730500,-30085.954816138500
834.0,-259186.50224840300,-145357.09467515700,-86430.59010719890,-101416.30828972900,-57342.765036646800,-49122.65472936800,-45943.78821910830,-43414.87118217320,-40765.816258685100,-30084.458543528700
835.0,-259049.93194755200,-145363.5672918290,-86396.21273482500,-101392.86484610500,-57340.2127151844,-49127.97387553580,-45934.907146286800,-43417.26954508780,-40753.87951576610,-30082.960829530100
836.0,-258913.55747519200,-145370.06098227100,-86361.88185425620,-101369.40102145700,-57337.658139815600,-49133.29885479740,-45926.02426344980,-43419.67083007360,-40741.957067122000,-30081.461664081800
837.0,-258777.37838046000,-145376.57540769600,-86327.59735117140,-101345.91702934200,-57335.10127133160,-49138.629666848900,-45917.13962072760,-43422.07503200060,-40730.048881930700,-30079.96103727950
838.0,-258641.39421412600,-145383.11023153000,-86293.35911168430,-101322.4130822030,-57332.54207100460,-49143.96631144640,-45908.25326791160,-43424.48214582750,-40718.154929431600,-30078.458939361900
839.0,-258505.6045285140,-145389.66511913600,-86259.16702238190,-101298.88939128600,-57329.98050054000,-49149.308788350900,-45899.365254362200,-43426.892166503500,-40706.27517892010,-30076.955360740100
840.0,-258370.0088773290,-145396.23973820500,-86225.02097017150,-101275.34616677400,-57327.41652213890,-49154.657097340600,-45890.4756291812,-43429.30508904190,-40694.40959975300,-30075.45029192130
841.0,-258234.60681598400,-145402.833758335,-86190.92084247440,-101251.78361764900,-57324.85009841490,-49160.01123821800,-45881.584440999700,-43431.720908493400,-40682.558161337000,-30073.94372366810
842.0,-258099.39790125800,-145409.44685141300,-86156.86652701870,-101228.20195174200,-57322.28119250040,-49165.37121082620,-45872.691738136300,-43434.13961994850,-40670.720833142200,-30072.43564678780
843.0,-257964.3816915510,-145416.0786913290,-86122.85791202380,-101204.60137578600,-57319.70976795660,-49170.7370149979,-45863.797568537900,-43436.56121852080,-40658.897584697200,-30070.92605230820
844.0,-257829.55774660800,-145422.72895378200,-86088.89488606920,-101180.98209546300,-57317.13578874980,-49176.10865060610,-45854.90197984120,-43438.98569936530,-40647.08838556540,-30069.414931357700
845.0,-257694.9256277080,-145429.39731706900,-86054.97733812950,-101157.34431516500,-57314.55921933210,-49181.48611756270,-45846.00501926700,-43441.41305767210,-40635.293205393000,-30067.90227523950
846.0,-257560.48489772300,-145436.08346099700,-86021.1051575875,-101133.68823824000,-57311.98002459710,-49186.869415759400,-45837.10673367090,-43443.84328866150,-40623.51201390730,-30066.388075386200
847.0,-257426.2351207890,-145442.78706775700,-85987.2782342237,-101110.01406707900,-57309.39816983280,-49192.25854516210,-45828.20716969330,-43446.27638757260,-40611.744780855800,-30064.872323389500
848.0,-257292.17586283100,-145449.50782161500,-85953.4964582984,-101086.32200271900,-57306.813620793000,-49197.6535056881,-45819.30637347170,-43448.712349702000,-40599.99147607770,-30063.355010969000
849.0,-257158.3066909920,-145456.2454085590,-85919.75972035920,-101062.61224514700,-57304.22634369290,-49203.05429734490,-45810.40439085500,-43451.15117033910,-40588.25206948520,-30061.836129970000
850.0,-257024.62717367000,-145462.99951685800,-85886.06791131510,-101038.88499332200,-57301.6363051336,-49208.460920119800,-45801.50126739550,-43453.59284480030,-40576.526530985400,-30060.315672428700
851.0,-256891.1368812410,-145469.76983669100,-85852.42092259510,-101015.14044504600,-57299.043472105500,-49213.87337402250,-45792.59704822190,-43456.037368476900,-40564.814830663000,-30058.79363044510
852.0,-256757.8353850550,-145476.55606017200,-85818.81864592600,-100991.37879706600,-57296.447812090700,-49219.29165911990,-45783.6917782144,-43458.48473670530,-40553.11693855690,-30057.269996342000
853.0,-256624.72225821900,-145483.35788158900,-85785.26097350420,-100967.60024496100,-57293.8492929424,-49224.71577544810,-45774.785501821400,-43460.934944924700,-40541.43282485930,-30055.744762490000
854.0,-256491.79707502100,-145490.17499721100,-85751.74779778570,-100943.80498322900,-57291.247882973400,-49230.145723096800,-45765.87826321000,-43463.38798853730,-40529.76245976520,-30054.217921462600
855.0,-256359.0594113180,-145497.00710493700,-85718.27901173670,-100919.9932054260,-57288.64355081540,-49235.58150215260,-45756.9701062864,-43465.84386298250,-40518.10581358860,-30052.689465944600
856.0,-256226.50884435500,-145503.85390514400,-85684.8545086456,-100896.1651037830,-57286.03626557920,-49241.02311275990,-45748.061074493000,-43468.30256374730,-40506.462856682200,-30051.159388731100
857.0,-256094.14495274100,-145510.7150997890,-85651.47418214830,-100872.32086958700,-57283.42599677200,-49246.47055505060,-45739.15121098500,-43470.76408628590,-40494.83355946080,-30049.627682753500
858.0,-255961.9673165460,-145517.590392892,-85618.13792636410,-100848.46069307100,-57280.812714285200,-49251.923829191200,-45730.24055864530,-43473.22842611060,-40483.21789244720,-30048.094341117400
859.0,-255829.9755171600,-145524.4794904130,-85584.84563566930,-100824.58476334700,-57278.19638839460,-49257.382935339500,-45721.329159995700,-43475.695578745700,-40471.61582618160,-30046.559356968400
860.0,-255698.16913748700,-145531.3821003480,-85551.59720490570,-100800.6932683170,-57275.576989801400,-49262.84787370620,-45712.417057202200,-43478.16553970700,-40460.027331307800,-30045.022723690500
861.0,-255566.54776174800,-145538.29793246900,-85518.39252925480,-100776.7863951800,-57272.954489567200,-49268.31864451950,-45703.504292220600,-43480.638304555400,-40448.452378555600,-30043.48443470900
862.0,-255435.11097554000,-145545.22669847000,-85485.23150425710,-100752.8643297350,-57270.3288591367,-49273.79524800870,-45694.590906548100,-43483.11386883980,-40436.890938683200,-30041.94448358390
863.0,-255303.8583657000,-145552.16811207700,-85452.11402582460,-100728.92725682800,-57267.700070382700,-49279.2776844398,-45685.67694149980,-43485.5922281491,-40425.34298253280,-30040.40286403880
864.0,-255172.7895207180,-145559.1218887490,-85419.03999026230,-100704.97536020000,-57265.06809547700,-49284.76595407410,-45676.76243794720,-43488.07337805240,-40413.8084810414,-30038.859569885900
865.0,-255041.90403024800,-145566.08774601000,-85386.00929425120,-100681.00882276700,-57262.43290707,-49290.2600572151,-45667.84743656320,-43490.55731417270,-40402.287405193200,-30037.31459505430
866.0,-254911.2014852470,-145573.06540324700,-85353.0218347495,-100657.02782603400,-57259.79447810940,-49295.759994191000,-45658.931977648600,-43493.044032088000,-40390.7797260548,-30035.76793361130
867.0,-254780.63403603400,-145580.0076966420,-85320.06322457470,-100633.02844219500,-57257.138567029700,-49301.264126872000,-45650.00666475230,-43495.53183682470,-40379.267875062200,-30034.196032972000
868.0,-254650.29615997100,-145587.0079783160,-85287.16192384720,-100609.01906050900,-57254.493542899800,-49306.77572504240,-45641.090411654400,-43498.02410673190,-40367.7869423082,-30032.64598027000
869.0,-254520.1400116540,-145594.01922933500,-85254.30355320320,-100584.9957585470,-57251.84519945490,-49312.2931580692,-45632.17382018630,-43500.51914534650,-40356.31931992310,-30031.094223851400
870.0,-254390.1651874720,-145601.04117669900,-85221.48801106250,-100560.95871379900,-57249.193511151900,-49317.81642629920,-45623.2569294621,-43503.016948300500,-40344.86497922000,-30029.54075827840
871.0,-254260.3712852020,-145608.07354886700,-85188.71519629150,-100536.90810281600,-57246.53845277430,-49323.345530170600,-45614.33977826730,-43505.51751126230,-40333.42389167360,-30027.98557819350
872.0,-254130.75790378900,-145615.11607627800,-85155.98500802090,-100512.84410100100,-57243.87999948460,-49328.88047008750,-45605.42240510820,-43508.02082988910,-40321.996028757300,-30026.428678345300
873.0,-254001.32464362900,-145622.16849123900,-85123.29734575410,-100488.76688291200,-57241.21812675000,-49334.42124650660,-45596.50484819210,-43510.526899859800,-40310.58136204940,-30024.870053602300
874.0,-253872.0711064710,-145629.23052773200,-85090.65210946800,-100464.67662195900,-57238.55281048560,-49339.96785987910,-45587.587145467700,-43513.03571683920,-40299.179863219600,-30023.309698942400
875.0,-253742.9968952100,-145636.30192157400,-85058.04919930710,-100440.57349053900,-57235.88402678530,-49345.52031067500,-45578.66933451580,-43515.54727649460,-40287.791503977200,-30021.747609444800
876.0,-253614.1016142210,-145643.38241050700,-85025.4885159216,-100416.45766016600,-57233.2117522632,-49351.078599410700,-45569.75145269140,-43518.06157453500,-40276.41625614060,-30020.18378031550
877.0,-253485.3848689890,-145650.47173405300,-84992.96996020910,-100392.32930115400,-57230.53596381800,-49356.642726598500,-45560.83353703200,-43520.578606639000,-40265.054091569100,-30018.618206853400
878.0,-253356.84626634500,-145657.56963314100,-84960.49343341500,-100368.18858297500,-57227.856638535300,-49362.21269273470,-45551.9156243082,-43523.09836849550,-40253.70498221880,-30017.050884460700
879.0,-253228.48541457600,-145664.675851018,-84928.05883722420,-100344.0356740000,-57225.173754119400,-49367.788498403100,-45542.997750982700,-43525.620855794500,-40242.368900123400,-30015.481808663200
880.0,-253100.30192287800,-145671.790132284,-84895.6660735336,-100319.87074178600,-57222.487288383500,-49373.370144163400,-45534.07995326710,-43528.146064256000,-40231.045817358300,-30013.910975070100
881.0,-252972.2954021530,-145678.91222348900,-84863.3150446902,-100295.69395254100,-57219.797219534300,-49378.95763058410,-45525.16226706010,-43530.67398955710,-40219.735706138700,-30012.33837941070
882.0,-252844.46546419900,-145686.0418727040,-84831.00565332460,-100271.50547184500,-57217.103526082700,-49384.55095826420,-45516.24472800540,-43533.204627425200,-40208.43853866930,-30010.764017495500
883.0,-252716.8117221960,-145693.17883011900,-84798.73780237900,-100247.30546427900,-57214.40618693130,-49390.150127846100,-45507.32737149580,-43535.73797354200,-40197.154287310300,-30009.18788528270
884.0,-252589.3337907240,-145700.3228472430,-84766.51139522560,-100223.09409312100,-57211.7051812024,-49395.755139920900,-45498.41023253450,-43538.2740236153,-40185.882924444600,-30007.609978732700
885.0,-252462.0312853180,-145707.47367760500,-84734.32633544370,-100198.8715210330,-57209.000488448900,-49401.36599516090,-45489.49334602750,-43540.81277334740,-40174.6244225406,-30006.030294038300
886.0,-252334.9038231270,-145714.63107626600,-84702.18252708270,-100174.63790947100,-57206.29208849160,-49406.98269423960,-45480.576746445900,-43543.3542184466,-40163.37875417610,-30004.44882737900
887.0,-252207.9510221680,-145721.79480008800,-84670.07987441340,-100150.39341911100,-57203.57996141830,-49412.605237822700,-45471.66046811500,-43545.89835462900,-40152.145891930600,-30002.865575108400
888.0,-252081.17250185000,-145728.9646073410,-84638.01828209630,-100126.13820941900,-57200.864087599700,-49418.23362661060,-45462.744544961400,-43548.445177573200,-40140.92580855620,-30001.280533613800
889.0,-251954.5678828680,-145736.14025852800,-84605.99765508380,-100101.87243921100,-57198.14444787210,-49423.867861308200,-45453.82901079460,-43550.99468300070,-40129.71847678560,-29999.693699423500
890.0,-251828.1367870150,-145743.32151540800,-84574.01789868130,-100077.5962661520,-57195.4210232517,-49429.507942669400,-45444.91389910040,-43553.54686659140,-40118.523869477900,-29998.10506913080
891.0,-251701.87883754900,-145750.50814137800,-84542.07891857000,-100053.30984701400,-57192.693795059900,-49435.15387142550,-45435.9992430498,-43556.101724056700,-40107.341959586700,-29996.514639434400
892.0,-251575.79365853700,-145757.69990172000,-84510.18062061120,-100029.01333752500,-57189.96274494470,-49440.80564833800,-45427.085075589800,-43558.65925109020,-40096.172720084700,-29994.922407149200
893.0,-251449.88087555500,-145764.89656325100,-84478.32291109760,-100004.70689262900,-57187.22785486050,-49446.46327418210,-45418.17142945310,-43561.219443379200,-40085.01612405960,-29993.32836913150
894.0,-251324.14011528600,-145772.09789444300,-84446.50569664890,-99980.39066631060,-57184.48910695810,-49452.12674975050,-45409.25833704680,-43563.78229661140,-40073.8721446615,-29991.732522362800
895.0,-251198.57100561800,-145779.30366540000,-84414.72888418060,-99956.06481153610,-57181.74648387530,-49457.796075862600,-45400.345830576200,-43566.34780648440,-40062.740755122300,-29990.134863901400
896.0,-251073.1731755470,-145786.51364779400,-84382.99238087750,-99931.72948033270,-57178.99996833640,-49463.471253336400,-45391.43394195000,-43568.91596867010,-40051.621928713,-29988.535390915600
897.0,-250947.94625545400,-145793.72761503300,-84351.29609431810,-99907.38482393890,-57176.24954348370,-49469.15228300680,-45382.52270287400,-43571.48677883750,-40040.51563882990,-29986.93410063000
898.0,-250822.8898768090,-145800.94534210200,-84319.63993240610,-99883.0309925608,-57173.49519266200,-49474.83916572750,-45373.61214474580,-43574.06023266870,-40029.42185895340,-29985.330990370300
899.0,-250698.00367201200,-145808.16660544200,-84288.02380322850,-99858.6681354512,-57170.736899568600,-49480.531902369700,-45364.70229876690,-43576.63632583710,-40018.34056256570,-29983.72605757250
900.0,-250573.28727501800,-145815.3911833060,-84256.44761534430,-99834.29640108040,-57167.97464808320,-49486.230493824400,-45355.793195849800,-43579.21505399630,-40007.27172327960,-29982.11929970580
901.0,-250448.74032073700,-145822.61885531700,-84224.9112775088,-99809.91593688820,-57165.20842245870,-49491.93494097160,-45346.88486669180,-43581.796412799300,-39996.21531477280,-29980.510714363800
902.0,-250324.36244522400,-145829.84940281500,-84193.41469885940,-99785.52688953070,-57162.43820715980,-49497.645244745500,-45337.97734175280,-43584.38039791670,-39985.17131078050,-29978.900299211600
903.0,-250200.15328588400,-145837.0826085950,-84161.95778882850,-99761.12940469530,-57159.663986932200,-49503.3614060705,-45329.07065119600,-43586.967004956600,-39974.1396851664,-29977.28805198710
904.0,-250076.11248093000,-145844.31825714700,-84130.54045709210,-99736.72362715910,-57156.88574681220,-49509.08342587830,-45320.164825057600,-43589.556229596500,-39963.12041177590,-29975.673970543200
905.0,-249952.23967009400,-145851.5561345110,-84099.1626137383,-99712.30970079810,-57154.103472103500,-49514.811305133700,-45311.25989298470,-43592.148067461300,-39952.1134646216,-29974.05805277630
906.0,-249828.5344939400,-145858.7960280420,-84067.82416906710,-99687.88776868620,-57151.317148333100,-49520.54504481690,-45302.35588451870,-43594.74251416110,-39941.118817729300,-29972.440296671200
907.0,-249704.99659448300,-145866.03772690500,-84036.52503375130,-99663.45797292620,-57148.52676132740,-49526.284645885600,-45293.452828867300,-43597.33956532330,-39930.136445233000,-29970.820700309
908.0,-249581.62561445300,-145873.2810215810,-84005.26511867500,-99639.02045477620,-57145.73229716140,-49532.03010937510,-45284.55075510890,-43599.939216565500,-39919.16632129990,-29969.199261826600
909.0,-249458.42119800500,-145880.5257042360,-83974.0443350914,-99614.57535463070,-57142.93374214110,-49537.78143627510,-45275.649691971500,-43602.54146348080,-39908.20842022430,-29967.57597945900
910.0,-249335.3829905310,-145887.77156834600,-83942.86259459790,-99590.1228119998,-57140.13108284870,-49543.538627615600,-45266.74966805330,-43605.14630165930,-39897.26271635250,-29965.9508515094
911.0,-249212.51063816900,-145895.01840908100,-83911.71980898250,-99565.66296553080,-57137.32430612360,-49549.30168446040,-45257.8507116777,-43607.753726702300,-39886.32918406890,-29964.323876311700
912.0,-249089.80378838100,-145902.26602297400,-83880.61589038890,-99541.19595297980,-57134.51339906810,-49555.07060781930,-45248.95285095320,-43610.363734197900,-39875.407797885900,-29962.695052396100
913.0,-248967.26208965100,-145909.51420817500,-83849.55075121660,-99516.72191128880,-57131.69834898000,-49560.84539879720,-45240.05611374120,-43612.97631968770,-39864.49853234170,-29961.064378222600
914.0,-248844.88519180800,-145916.76276410400,-83818.52430425080,-99492.2409764898,-57128.879143429400,-49566.62605846800,-45231.1605276992,-43615.591478760600,-39853.601362104200,-29959.431852418000
915.0,-248722.6727453300,-145924.0114917260,-83787.53646242620,-99467.75328388720,-57126.055770174900,-49572.41258790500,-45222.26612025080,-43618.20920695500,-39842.71626184780,-29957.797473644700
916.0,-248600.62440200500,-145931.26019350100,-83756.58713902400,-99443.25896770250,-57123.228217314800,-49578.204988247700,-45213.37291860320,-43620.829499820200,-39831.843206345000,-29956.161240632200
917.0,-248478.73981469500,-145938.50867313100,-83725.67624768460,-99418.75816160200,-57120.39647307470,-49584.003260577600,-45204.480949768600,-43623.45235288180,-39820.982170458000,-29954.523152184500
918.0,-248357.0186373080,-145945.75673590300,-83694.8037022216,-99394.2509980933,-57117.56052594930,-49589.80740603720,-45195.59024046190,-43626.07776168380,-39810.133129106,-29952.883207182900
919.0,-248235.46052455300,-145953.00418816700,-83663.96941671960,-99369.73760917740,-57114.7203646102,-49595.6174257588,-45186.700817281800,-43628.705721720200,-39799.29605724430,-29951.241404509800
920.0,-248114.06515016300,-145960.25085868100,-83633.17330950510,-99345.21812760380,-57111.87598345470,-49601.43332167030,-45177.81270717910,-43631.33622858590,-39788.470931238500,-29949.597745380400
921.0,-247992.83213756700,-145967.4965178070,-83602.41528790070,-99320.69268004800,-57109.027361256400,-49607.255093472500,-45168.925935044300,-43633.969277623700,-39777.65772375620,-29947.952224714300
922.0,-247871.68343397000,-145974.67381028200,-83571.66146138980,-99296.15395383940,-57106.141041481400,-49613.07847999890,-45160.033418064700,-43636.603314400500,-39766.819246777000,-29946.27726145570
923.0,-247750.77406382300,-145981.91666419800,-83540.97939281040,-99271.61694860980,-57103.28387159240,-49618.91199777680,-45151.14941494110,-43639.241432496500,-39756.029712286300,-29944.628018275100
924.0,-247630.02605171600,-145989.15796411000,-83510.33515975750,-99247.07436495860,-57100.42243502870,-49624.751395702100,-45142.266827496300,-43641.88207925710,-39745.25202365820,-29942.97691335600
925.0,-247509.43905901100,-145996.3975251380,-83479.72867806790,-99222.5263297539,-57097.55672178450,-49630.59667498830,-45133.38568100460,-43644.52525012610,-39734.48615628710,-29941.323946045100
926.0,-247389.01274805800,-146003.6351638210,-83449.15986384290,-99197.9729691106,-57094.686722238800,-49636.44783684230,-45124.5060005224,-43647.170940577500,-39723.73208566260,-29939.66911575540
927.0,-247268.746782258,-146010.87069800800,-83418.62863345940,-99173.4144084034,-57091.8124268644,-49642.304882546900,-45115.62781097610,-43649.819146009500,-39712.989787345400,-29938.012421953400
928.0,-247148.64082614300,-146018.1039470730,-83388.13490361700,-99148.85077205120,-57088.933826390200,-49648.16781331410,-45106.751136992600,-43652.469861859600,-39702.259236982500,-29936.353864176800
929.0,-247028.69454519500,-146025.33473141300,-83357.67859124380,-99124.2821839107,-57086.05091175340,-49654.036630424400,-45097.876003061800,-43655.1230835261,-39691.54041026560,-29934.693442008300
930.0,-246908.9076057760,-146032.5628729080,-83327.25961353980,-99099.7087668036,-57083.16367408520,-49659.91133513170,-45089.002433455500,-43657.778806388100,-39680.833282973500,-29933.031155094800
931.0,-246789.2796929390,-146039.7882146940,-83296.87789185030,-99075.13064476850,-57080.27210999810,-49665.79192947710,-45080.13045284460,-43660.437025946900,-39670.137832237500,-29931.367005223900
932.0,-246669.81044201100,-146047.01054362200,-83266.53333658240,-99050.54793564700,-57077.37620103160,-49671.678413374400,-45071.26008394300,-43663.09773740100,-39659.45403150150,-29929.700988219300
933.0,-246550.49954055100,-146054.22970625700,-83236.22586975100,-99025.96076189650,-57074.47594437270,-49677.570788842400,-45062.39135100720,-43665.76093618420,-39648.78185807040,-29928.033106077000
934.0,-246431.34665897300,-146061.44552956800,-83205.9554095794,-99001.3692433054,-57071.57133194910,-49683.469057239500,-45053.524277567600,-43668.42661765510,-39638.12128799970,-29926.36335866060
935.0,-246312.3514689340,-146068.65784210600,-83175.72187465900,-98976.77349902540,-57068.66235597810,-49689.37321988220,-45044.65888689220,-43671.094777159500,-39627.47229741410,-29924.69174591820
936.0,-246193.5136431080,-146075.86647388100,-83145.5251838542,-98952.17364724540,-57065.74900874580,-49695.283278127100,-45035.79520208730,-43673.76540999240,-39616.83486250610,-29923.018267869500
937.0,-246074.83285513000,-146083.071256295,-83115.36525625110,-98927.5698054328,-57062.8312829317,-49701.19923331080,-45026.93324603380,-43676.43851148930,-39606.208959545900,-29921.342924613600
938.0,-245956.30877990900,-146090.27202187900,-83085.24201129100,-98902.96209055360,-57059.909171320200,-49707.12108681280,-45018.073041498600,-43679.114076935300,-39595.59456488040,-29919.665716250500
939.0,-245837.94109294000,-146097.4686045740,-83055.15536855640,-98878.35061842320,-57056.982666869800,-49713.04884001790,-45009.21461095550,-43681.79210161580,-39584.99165489110,-29917.98664301650
940.0,-245719.72947114500,-146104.66083959200,-83025.10524802100,-98853.73550442270,-57054.05176277840,-49718.98249432370,-45000.357976785500,-43684.47258080700,-39574.400206090800,-29916.30570513370
941.0,-245601.67359230000,-146111.84856362300,-82995.09156984100,-98829.11686307190,-57051.11645250530,-49724.9220511221,-44991.503161180300,-43687.15550977590,-39563.820195012500,-29914.622902943300
942.0,-245483.77313505600,-146119.03161437700,-82965.11425449490,-98804.49480803480,-57048.17672955380,-49730.867511850600,-44982.650186027100,-43689.8408837529,-39553.251598264900,-29912.93823680200
943.0,-245366.02777923600,-146126.20983093700,-82935.17322267750,-98779.86945262390,-57045.232587713900,-49736.81887790100,-44973.79907320700,-43692.5286979791,-39542.69439256900,-29911.251707094800
944.0,-245248.4372055390,-146133.38305367200,-82905.2683953731,-98755.24090883720,-57042.28402099040,-49742.77615074820,-44964.94984427000,-43695.218947677000,-39532.1485546337,-29909.563314360800
945.0,-245131.00109549000,-146140.5511240690,-82875.39969374950,-98730.60928841960,-57039.33102343220,-49748.739331807300,-44956.10252065960,-43697.91162803260,-39521.61406129630,-29907.873059063300
946.0,-245013.7191319070,-146147.7138850320,-82845.56703933530,-98705.97470228970,-57036.373589376900,-49754.708422543100,-44947.25712368180,-43700.606734267800,-39511.09088948020,-29906.18094181250
947.0,-244896.590998308,-146154.87118045100,-82815.77035384110,-98681.33726039320,-57033.41171337290,-49760.68342443360,-44938.41367434080,-43703.304261536,-39500.579016094300,-29904.486963235200
948.0,-244779.61637937700,-146162.02285575100,-82786.00955929900,-98656.69707224380,-57030.44539002140,-49766.664338946800,-44929.57219358270,-43706.00420501430,-39490.07841820750,-29902.791123987400
949.0,-244662.79496044800,-146169.16875732900,-82756.28457789270,-98632.05424656790,-57027.47461424010,-49772.65116756920,-44920.73270211410,-43708.706559848500,-39479.589072872200,-29901.09342483140
950.0,-244546.12642811900,-146176.30873293500,-82726.59533212990,-98607.40889131510,-57024.49938094890,-49778.643911790700,-44911.89522046950,-43711.411321171,-39469.110957279000,-29899.39386650830
951.0,-244429.61046975800,-146183.44263137100,-82696.94174476460,-98582.761113776,-57021.519685463900,-49784.64257312420,-44903.059769058700,-43714.11848412310,-39458.64404863500,-29897.692449853200
952.0,-244313.24677373100,-146190.57030282400,-82667.32373873770,-98558.11102046950,-57018.535523096100,-49790.64715307330,-44894.22636805840,-43716.828043771100,-39448.18832422320,-29895.98917577250
953.0,-244197.0350295330,-146197.69159846400,-82637.74123741940,-98533.45871731630,-57015.54688933090,-49796.65765317470,-44885.395037512300,-43719.53999524270,-39437.74376144450,-29894.284045153400
954.0,-244080.9749270670,-146204.80637083100,-82608.19416412800,-98508.80430948380,-57012.5537799713,-49802.674074951000,-44876.56579729880,-43722.2543336121,-39427.31033766890,-29892.577058973400
955.0,-243965.0661576710,-146211.91447355700,-82578.68244269980,-98484.14790146820,-57009.556190759700,-49808.69641996140,-44867.73866709380,-43724.97105392960,-39416.888030414800,-29890.868218254700
956.0,-243849.30841344600,-146219.01576138700,-82549.2059970788,-98459.4895970707,-57006.55411785740,-49814.7246897348,-44858.913666445,-43727.69015126320,-39406.47681722680,-29889.157524045800
957.0,-243733.7013875230,-146226.11009027400,-82519.76475152590,-98434.82949934860,-57003.547557372600,-49820.75888583820,-44850.09081471180,-43730.41162063350,-39396.07667574850,-29887.44497746170
958.0,-243618.24477374600,-146233.19731742900,-82490.3586304607,-98410.16771080280,-57000.536505673900,-49826.79900984340,-44841.27013109970,-43733.13545705980,-39385.68758365060,-29885.730579672100
959.0,-243502.93826688700,-146240.2773011380,-82460.98755859420,-98385.50433304490,-56997.520959278600,-49832.84506334580,-44832.451634620800,-43735.86165556120,-39375.309518677700,-29884.014331840200
960.0,-243387.78156285900,-146247.34990058000,-82431.65146088020,-98360.83946730070,-56994.50091485570,-49838.89704788740,-44823.6353441704,-43738.590211110800,-39364.942458636800,-29882.296235216100
961.0,-243272.7743583630,-146254.4149765340,-82402.35026253450,-98336.17321392900,-56991.476369275600,-49844.95496510050,-44814.821278480100,-43741.32111868860,-39354.586381460000,-29880.5762910848
962.0,-243157.91635081400,-146261.47239053400,-82373.0838889084,-98311.50567265330,-56988.44731944300,-49851.01881655360,-44806.009456082800,-43744.054373253400,-39344.241265023900,-29878.85450078000
963.0,-243043.20723882100,-146268.52200546300,-82343.85226574480,-98286.83694252540,-56985.413762553900,-49857.08860389580,-44797.19989539500,-43746.78996974510,-39333.90708737290,-29877.130865673300
964.0,-242928.6467218180,-146275.56368526100,-82314.6553188793,-98262.16712195590,-56982.375695852200,-49863.164328718800,-44788.39261462010,-43749.52790310610,-39323.583826582800,-29875.405387157700
965.0,-242814.2345001780,-146282.59729468500,-82285.49297451090,-98237.49630885400,-56979.333116775100,-49869.245992659800,-44779.5876318734,-43752.26816824340,-39313.271460794500,-29873.678066683800
966.0,-242699.97027479300,-146289.62270008100,-82256.36515894850,-98212.82460012210,-56976.286022934,-49875.3335973482,-44770.784965067200,-43755.01076004450,-39302.969968184700,-29871.948905764900
967.0,-242585.85374797900,-146296.63976864300,-82227.27179885460,-98188.15209232780,-56973.23441202310,-49881.42714442210,-44761.984631985000,-43757.75567341660,-39292.679327047700,-29870.217905926700
968.0,-242471.88462268100,-146303.6483685980,-82198.21282104100,-98163.47888120950,-56970.178281894100,-49887.52663553250,-44753.18665021160,-43760.502903190900,-39282.399515685300,-29868.485068713000
969.0,-242358.0626025760,-146310.64836941200,-82169.1881525691,-98138.80506202320,-56967.117630682600,-49893.63207234710,-44744.39103728100,-43763.25244425470,-39272.130512498300,-29866.750395771600
970.0,-242244.3873926120,-146317.63964145000,-82140.19772076420,-98114.13072933310,-56964.05245646840,-49899.7434565201,-44735.59781044620,-43766.00429142240,-39261.872295949000,-29865.01388872140
971.0,-242130.85869817800,-146324.6220561580,-82111.24145312980,-98089.45597689720,-56960.98275751330,-49905.860789731400,-44726.80698691860,-43768.758439515200,-39251.62484453480,-29863.275549269700
972.0,-242017.4762258150,-146331.59548633000,-82082.31927743920,-98064.78089800930,-56957.90853230850,-49911.98407364130,-44718.018583677700,-43771.51488334690,-39241.38813684620,-29861.53537914170
973.0,-241904.2396828500,-146338.55980550700,-82053.43112167540,-98040.10558542200,-56954.829779472700,-49918.113309962600,-44709.23261761920,-43774.27361769540,-39231.16215152240,-29859.793380108500
974.0,-241791.1487774600,-146345.514888355,-82024.57691406370,-98015.43013102120,-56951.746497650500,-49924.248500367400,-44700.44910546660,-43777.03463734410,-39220.9468672611,-29858.049553934600
975.0,-241678.20321876900,-146352.46061070900,-81995.75658305060,-97990.75462635670,-56948.65868571370,-49930.3896465712,-44691.66806381300,-43779.797937023000,-39210.74226284600,-29856.30390249650
976.0,-241565.40271658600,-146359.396849177,-81966.97005730200,-97966.07916208830,-56945.566342649000,-49936.53675026120,-44682.88950906550,-43782.56351151830,-39200.54831708080,-29854.556427642800
977.0,-241452.74698174800,-146366.32348184900,-81938.21726569150,-97941.40382838520,-56942.46946760080,-49942.689813165200,-44674.11345750910,-43785.33135550020,-39190.36500885590,-29852.80713131940
978.0,-241340.23572581000,-146373.24038730100,-81909.49813733780,-97916.7287148534,-56939.368059801400,-49948.848836982700,-44665.33992532290,-43788.10146371590,-39180.192317127,-29851.056015394100
979.0,-241227.8686612980,-146380.14744540200,-81880.81260159130,-97892.05391037540,-56936.2621185819,-49955.01382347670,-44656.56892847990,-43790.87383083570,-39170.030220896200,-29849.30308192010
980.0,-241115.64550145300,-146387.0445372010,-81852.16058799200,-97867.37950331960,-56933.15164351210,-49961.18477432280,-44647.800482851400,-43793.648451542500,-39159.878699244300,-29847.54833286700
981.0,-241003.5659605540,-146393.93154441300,-81823.54202636140,-97842.7055815133,-56930.03663421410,-49967.361691317100,-44639.034604224500,-43796.42532049610,-39149.73773130310,-29845.79177031530
982.0,-240891.51886771500,-146400.71934330700,-81794.9095377628,-97818.02583311880,-56926.87930056380,-49973.543677299400,-44630.20791466300,-43799.19455812760,-39139.410500617000,-29843.939659167
983.0,-240779.7254816220,-146407.58556245900,-81766.35753250410,-97793.35314704870,-56923.7551868209,-49979.732521202700,-44621.447172482300,-43801.97592505430,-39129.29095341780,-29842.17947873520
984.0,-240668.07486186500,-146414.44134710400,-81737.83876992340,-97768.68120576820,-56920.62653807050,-49985.92733627700,-44612.68904381620,-43804.759524053200,-39119.181897691800,-29840.41749085790
985.0,-240556.56672591000,-146421.28658317900,-81709.35318067060,-97744.01009449250,-56917.49335445670,-49992.128124273200,-44603.9335437009,-43807.54534971650,-39109.083312837600,-29838.653697698200
986.0,-240445.20079200600,-146428.12115727800,-81680.90069558620,-97719.3398980982,-56914.35563621130,-49998.33488697390,-44595.180687268000,-43810.33339662370,-39098.99517824550,-29836.888101438100
987.0,-240333.97677942300,-146434.94495739900,-81652.48124581090,-97694.67070072020,-56911.21338379560,-50004.547626121000,-44586.43048940760,-43813.123659341900,-39088.91747342390,-29835.12070434980
988.0,-240222.89440802,-146441.75787220800,-81624.09476261770,-97670.00258606140,-56908.0665975272,-50010.76634350830,-44577.68296488700,-43815.91613240190,-39078.850177932800,-29833.351508701200
989.0,-240111.9533985110,-146448.55979147800,-81595.74117749050,-97645.33563723700,-56904.915278153900,-50016.99104092120,-44568.93812839540,-43818.71081032450,-39068.79327133600,-29831.580516795400
990.0,-240001.153472624,-146455.35060586600,-81567.42042224700,-97620.66993669920,-56901.75942633610,-50023.22172014810,-44560.1959944108,-43821.50768762550,-39058.74673333540,-29829.80773094710
991.0,-239890.4943526520,-146462.1302070750,-81539.13242874290,-97596.0055663566,-56898.599042931400,-50029.45838295790,-44551.456577330500,-43824.30675881480,-39048.71054364020,-29828.033153533000
992.0,-239779.97576172100,-146468.8984874990,-81510.87712914970,-97571.34260763330,-56895.434128868000,-50035.70103117210,-44542.719891417800,-43827.108018355300,-39038.684682029000,-29826.256786948600
993.0,-239669.59742392700,-146475.65534084800,-81482.65445584540,-97546.6811412844,-56892.264685181900,-50041.94966657180,-44533.98595079160,-43829.91146069820,-39028.66912834270,-29824.47863360220
994.0,-239559.3590639920,-146482.40066134800,-81454.46434137540,-97522.02124763810,-56889.09071312000,-50048.20429097090,-44525.254769471400,-43832.71708028830,-39018.66386247460,-29822.698695946400
995.0,-239449.2604076590,-146489.1343445940,-81426.30671858450,-97497.36300628250,-56885.912213874800,-50054.464906182200,-44516.5263613183,-43835.524871559900,-39008.6688644048,-29820.91697644190
996.0,-239339.3011811650,-146495.85628666900,-81398.1815204102,-97472.70649645290,-56882.72918888150,-50060.73151403550,-44507.80074010760,-43838.33482891890,-38998.68411411930,-29819.13347762700
997.0,-239229.4811117050,-146502.5663848650,-81370.0886800289,-97448.05179677860,-56879.54163964290,-50067.004116313600,-44499.077919452700,-43841.14694674680,-38988.709591707000,-29817.34820203490
998.0,-239119.7999272980,-146509.26453723900,-81342.02813089260,-97423.39898520220,-56876.349567725100,-50073.28271486140,-44490.35791282490,-43843.961219428500,-38978.7452772938,-29815.561152184100
999.0,-239010.25735662600,-146515.95064281000,-81313.99980655610,-97398.74813928600,-56873.152974849900,-50079.567311493100,-44481.64073366070,-43846.77764130930,-38968.791151036000,-29813.772330677200
1000.0,-238900.85312923000,-146522.62460150800,-81286.00364085640,-97374.09933605970,-56869.951862788900,-50085.85790805620,-44472.92639523580,-43849.59620674580,-38958.84719321900,-29811.98174013600

==> data/wo screening/Xe/data_au.csv <==
D[fm],n,P,E[au]
40.0,1,1,-7057.020227361066
40.0,2,-1,-1893.8251656293403
40.0,3,1,-1865.2451382462918
40.0,4,-1,-1519.7084644498298
40.0,5,-1,-795.9640305197978
40.0,6,1,-787.7633570031865
40.0,7,-1,-684.7339305476321
40.0,8,1,-684.6698764317732
40.0,9,1,-659.5960390222024
40.0,10,-1,-429.7561021254247
50.0,1,1,-7013.413675218944
50.0,2,-1,-1891.7341459773584
50.0,3,1,-1855.8719615396253
50.0,4,-1,-1519.840348931689
50.0,5,-1,-795.2442644297635
50.0,6,1,-784.9603263447366
50.0,7,-1,-684.7791311135686
50.0,8,1,-684.6791912196582
50.0,9,1,-659.6030856017229
50.0,10,-1,-429.44963272047164
80.0,1,1,-6880.080054882187
80.0,2,-1,-1885.1154911938158
80.0,3,1,-1827.6970610871463
80.0,4,-1,-1520.4084846966505
80.0,5,-1,-792.9750096581291
80.0,6,1,-776.5267688705756
80.0,7,-1,-684.9736742669493
80.0,8,1,-684.7195405291043
80.0,9,1,-659.6336207669809
80.0,10,-1,-428.4841792715854
100.0,1,1,-6791.473962024502
100.0,2,-1,-1880.5534496738767
100.0,3,1,-1809.312011929658
100.0,4,-1,-1520.9279379530567
100.0,5,-1,-791.4177047410014
100.0,6,1,-771.0139920376463
100.0,7,-1,-685.1512947767695
100.0,8,1,-684.7567664408745
100.0,9,1,-659.6618070442165
100.0,10,-1,-427.8221566962282
200.0,1,1,-6373.248431119441
200.0,2,-1,-1857.7974160606848
200.0,3,1,-1725.1149014706596
200.0,4,-1,-1525.064342723126
200.0,5,-1,-783.7088337909386
200.0,6,1,-745.6208184064578
200.0,7,-1,-686.5562863051023
200.0,8,1,-685.0663353102475
200.0,9,1,-659.8966884073761
200.0,10,-1,-424.5485245294751
250.0,1,1,-6182.772084052927
250.0,2,-1,-1847.1471445592608
250.0,3,1,-1687.7588761300367
250.0,4,-1,-1527.9339211408223
250.0,5,-1,-780.1217274922058
250.0,6,1,-734.2578576755739
250.0,7,-1,-687.5195719296698
250.0,8,1,-685.2977194508827
250.0,9,1,-660.0728382523877
250.0,10,-1,-423.0257430119754
500.0,1,1,-5394.894193147738
500.0,2,-1,-1811.8283814038184
500.0,3,-1,-1543.4641851153701
500.0,4,1,-1536.1834095029767
500.0,5,-1,-768.0170900015981
500.0,6,-1,-692.3613625870895
500.0,7,1,-688.2675918509017
500.0,8,1,-686.3178705517583
500.0,9,1,-661.5393687293775
500.0,10,-1,-417.86003081937827
700.0,1,1,-4913.749209028575
700.0,2,-1,-1818.0664346488968
700.0,3,-1,-1543.1494270177188
700.0,4,1,-1443.7449235702788
700.0,5,-1,-768.5968118030269
700.0,6,-1,-691.3474762636048
700.0,7,1,-689.827898830474
700.0,8,1,-663.4177390562394
700.0,9,1,-657.8781236585457
700.0,10,-1,-417.9399186124738
979.9577962962961,1,1,-4388.396353164714
979.9577962962961,2,-1,-1878.0249311310433
979.9577962962961,3,-1,-1511.597112283321
979.9577962962961,4,1,-1340.7361289927471
979.9577962962961,5,-1,-781.0618521658124
979.9577962962961,6,1,-694.8437827429843
979.9577962962961,7,-1,-679.9244778687447
979.9577962962961,8,1,-667.0229363436537
979.9577962962961,9,1,-624.3469961543628
979.9577962962961,10,-1,-422.362300055352
1000.0,1,1,-4355.863730059042
1000.0,2,-1,-1883.6499935534566
1000.0,3,-1,-1508.3960015273954
1000.0,4,1,-1334.202189096113
1000.0,5,-1,-782.1535058822949
1000.0,6,1,-695.2713829764799
1000.0,7,-1,-678.7265593118312
1000.0,8,1,-667.3090658023152
1000.0,9,1,-621.9239581502704
1000.0,10,-1,-422.51167467781374
1959.9155925925922,1,1,-3280.576322339661
1959.9155925925922,2,-1,-2110.736679321288
1959.9155925925922,3,-1,-1330.5876784006243
1959.9155925925922,4,1,-1102.3148597624652
1959.9155925925922,5,-1,-802.276124093012
1959.9155925925922,6,1,-731.4088244997562
1959.9155925925922,7,1,-685.3845725605076
1959.9155925925922,8,-1,-619.3081735468209
1959.9155925925922,9,1,-533.7753306414255
1959.9155925925922,10,-1,-425.6795414221303


==> data/wo screening/Xe/data_ev.csv <==
D[fm],n,P,E[eV]
40.0,1,1,-192031.2911552486
40.0,2,-1,-51533.60484473181
40.0,3,1,-50755.902729278016
40.0,4,-1,-41353.371423875
40.0,5,-1,-21659.28331921615
40.0,6,1,-21436.13163861988
40.0,7,-1,-18632.558295789408
40.0,8,1,-18630.81529461102
40.0,9,1,-17948.52146281664
40.0,10,-1,-11694.258555902219
50.0,1,1,-190844.6964961864
50.0,2,-1,-51476.705304888616
50.0,3,1,-50500.845613495774
50.0,4,-1,-41356.96018322652
50.0,5,-1,-21639.697487357087
50.0,6,1,-21359.85729347871
50.0,7,-1,-18633.788265770803
50.0,8,1,-18631.068762886127
50.0,9,1,-17948.7132100017
50.0,10,-1,-11685.919099072473
80.0,1,1,-187216.50408029964
80.0,2,-1,-51296.60254439676
80.0,3,1,-49734.167562739596
80.0,4,-1,-41372.4199440012
80.0,5,-1,-21577.947923133415
80.0,6,1,-21130.368517958967
80.0,7,-1,-18639.082054328224
80.0,8,1,-18632.16672346163
80.0,9,1,-17949.54411412572
80.0,10,-1,-11659.64777401362
100.0,1,1,-184805.4096144352
100.0,2,-1,-51172.46307828312
100.0,3,1,-49233.88492021904
100.0,4,-1,-41386.5549863149
100.0,5,-1,-21535.571500178172
100.0,6,1,-20980.358227642144
100.0,7,-1,-18643.915354324192
100.0,8,1,-18633.17969206188
100.0,9,1,-17950.31110175449
100.0,10,-1,-11641.633223137473
200.0,1,1,-173424.9138660448
200.0,2,-1,-50553.23989689407
200.0,3,1,-46942.76496986166
200.0,4,-1,-41499.112287150965
200.0,5,-1,-21325.802448340924
200.0,6,1,-20289.37481512187
200.0,7,-1,-18682.147119085443
200.0,8,1,-18641.603489609843
200.0,9,1,-17956.702548850106
200.0,10,-1,-11552.553159385974
250.0,1,1,-168241.78873911058
250.0,2,-1,-50263.43126355009
250.0,3,1,-45926.25579920984
250.0,4,-1,-41577.19748895964
250.0,5,-1,-21228.192319438924
250.0,6,1,-19980.17292109329
250.0,7,-1,-18708.359454643145
250.0,8,1,-18647.899772438504
250.0,9,1,-17961.495830020423
250.0,10,-1,-11511.116165933832
500.0,1,1,-146802.5404744398
500.0,2,-1,-49302.358817640095
500.0,3,-1,-41999.797474071136
500.0,4,1,-41801.67748908955
500.0,5,-1,-20898.808373892713
500.0,6,-1,-18840.111282113165
500.0,7,1,-18728.71411236781
500.0,8,1,-18675.659496339398
500.0,9,1,-18001.40215477814
500.0,10,-1,-11370.549985007383
700.0,1,1,-133709.91928921966
700.0,2,-1,-49472.10488331002
700.0,3,-1,-41991.232470436975
700.0,4,1,-39286.29830152979
700.0,5,-1,-20914.58340676105
700.0,6,-1,-18812.522031478944
700.0,7,1,-18771.17222559868
700.0,8,1,-18052.51521206208
700.0,9,1,-17901.774607238785
700.0,10,-1,-11372.72384246583
979.9577962962961,1,1,-119414.34070599664
979.9577962962961,2,-1,-51103.65858788254
979.9577962962961,3,-1,-41132.650300884525
979.9577962962961,4,1,-36483.286380666104
979.9577962962961,5,-1,-21253.774413453564
979.9577962962961,6,1,-18907.66137157983
979.9577962962961,7,-1,-18501.686429488676
979.9577962962961,8,1,-18150.617621813915
979.9577962962961,9,1,-16989.346202463286
979.9577962962961,10,-1,-11493.062964516854
1000.0,1,1,-118529.08298837986
1000.0,2,-1,-51256.724324553776
1000.0,3,-1,-41045.54364513087
1000.0,4,1,-36305.488829538685
1000.0,5,-1,-21283.479822523776
1000.0,6,1,-18919.296965965408
1000.0,7,-1,-18469.089406981773
1000.0,8,1,-18158.403600543483
1000.0,9,1,-16923.41198356448
1000.0,10,-1,-11497.127654810069
1959.9155925925922,1,1,-89269.02383951325
1959.9155925925922,2,-1,-57436.06745624686
1959.9155925925922,3,-1,-36207.13298905831
1959.9155925925922,4,1,-29995.51353970812
1959.9155925925922,5,-1,-21831.04412472687
1959.9155925925922,6,1,-19902.646783761957
1959.9155925925922,7,1,-18650.26316580352
1959.9155925925922,8,-1,-16852.232862830646
1959.9155925925922,9,1,-14524.76578322386
1959.9155925925922,10,-1,-11583.32969497998


==> data/wo screening/Xe/data_ru.csv <==
D[fm],n,P,E[ru]
40.0,1,1,-0.375795886039916
40.0,2,-1,-0.10084875530936399
40.0,3,1,-0.099326830138764
40.0,4,-1,-0.08092653421993201
40.0,5,-1,-0.042386162780908995
40.0,6,1,-0.041949465808105005
40.0,7,-1,-0.036463009293083
40.0,8,1,-0.036459598324651
40.0,9,1,-0.035124382519371
40.0,10,-1,-0.022885094554939995
50.0,1,1,-0.373473778072044
50.0,2,-1,-0.10073740568055099
50.0,3,1,-0.09882769578290099
50.0,4,-1,-0.08093355724723199
50.0,5,-1,-0.042347834261671
50.0,6,1,-0.041800200628759006
50.0,7,-1,-0.036465416284444996
50.0,8,1,-0.036460094349723
50.0,9,1,-0.035124757759275003
50.0,10,-1,-0.022868774644005
80.0,1,1,-0.366373582184962
80.0,2,-1,-0.10038495334817299
80.0,3,1,-0.09732734417011
80.0,4,-1,-0.080963811246272
80.0,5,-1,-0.042226993371312006
80.0,6,1,-0.041351102269768
80.0,7,-1,-0.036475775970876
80.0,8,1,-0.036462243005105005
80.0,9,1,-0.03512638379818601
80.0,10,-1,-0.022817362940117995
100.0,1,1,-0.361655187720838
100.0,2,-1,-0.100142018457822
100.0,3,1,-0.096348315399406
100.0,4,-1,-0.08099147283578999
100.0,5,-1,-0.042144064775061
100.0,6,1,-0.041057539436202994
100.0,7,-1,-0.036485234503615994
100.0,8,1,-0.03646422533533
100.0,9,1,-0.035127884755627996
100.0,10,-1,-0.022782109341252004
200.0,1,1,-0.339384111701866
200.0,2,-1,-0.09893022884422999
200.0,3,1,-0.091864705220103
200.0,4,-1,-0.081211741992673
200.0,5,-1,-0.041733556955087
200.0,6,1,-0.039705318544572
200.0,7,-1,-0.036560052205601
200.0,8,1,-0.036480710296944
200.0,9,1,-0.035140392506368995
200.0,10,-1,-0.022607783994145002
250.0,1,1,-0.32924098821499
250.0,2,-1,-0.09836308746068599
250.0,3,1,-0.08987544627092502
250.0,4,-1,-0.08136455093034
250.0,5,-1,-0.041542538685843
250.0,6,1,-0.039100225494202
250.0,7,-1,-0.036611348469906
250.0,8,1,-0.036493031815848995
250.0,9,1,-0.035149772724216
250.0,10,-1,-0.022526693815688
500.0,1,1,-0.287285423321463
500.0,2,-1,-0.09648231548239801
500.0,3,-1,-0.082191558523165
500.0,4,1,-0.081803847359789
500.0,5,-1,-0.040897950343394995
500.0,6,-1,-0.036869180380756005
500.0,7,1,-0.036651181543926
500.0,8,1,-0.036547356243793995
500.0,9,1,-0.035227867458572995
500.0,10,-1,-0.022251612644328997
700.0,1,1,-0.261663801192666
700.0,2,-1,-0.096814500267318
700.0,3,-1,-0.082174797228117
700.0,4,1,-0.076881372773337
700.0,5,-1,-0.040928821314571
700.0,6,-1,-0.036815189560693
700.0,7,1,-0.036734270004068
700.0,8,1,-0.03532789322278399
700.0,9,1,-0.035032901199291
700.0,10,-1,-0.022255866777522004
979.9577962962961,1,1,-0.233688050012655
979.9577962962961,2,-1,-0.10000737142046699
979.9577962962961,3,-1,-0.08049459373001
979.9577962962961,4,1,-0.07139601493376599
979.9577962962961,5,-1,-0.041592601598138
979.9577962962961,6,1,-0.037001372616566
979.9577962962961,7,-1,-0.036206899423392995
979.9577962962961,8,1,-0.03551987486168
979.9577962962961,9,1,-0.033247323240836
979.9577962962961,10,-1,-0.022491364579596003
1000.0,1,1,-0.231955643765922
1000.0,2,-1,-0.10030691361376598
1000.0,3,-1,-0.080324130246262
1000.0,4,1,-0.07104807378386399
1000.0,5,-1,-0.041650733637216004
1000.0,6,1,-0.037024142908196
1000.0,7,-1,-0.036143108637623
1000.0,8,1,-0.035535111642924
1000.0,9,1,-0.033118293185044
1000.0,10,-1,-0.022499318980573998
1959.9155925925922,1,1,-0.174695132797744
1959.9155925925922,2,-1,-0.11239958722622401
1959.9155925925922,3,-1,-0.070855596193373
1959.9155925925922,4,1,-0.058699759398919006
1959.9155925925922,5,-1,-0.04272229031359101
1959.9155925925922,6,1,-0.038948510618494
1959.9155925925922,7,1,-0.036497656861582004
1959.9155925925922,8,-1,-0.032978999111757
1959.9155925925922,9,1,-0.028424259370396002
1959.9155925925922,10,-1,-0.022668012175672995


==> data/wo screening/Xe/output.txt <==
 Output is written to 
 ./F.output/20200718_122512_55203/                               
 ########################################################################
 64 - 27
 COF = 0.667
 ------------------------------------------------------------------------
 Z1 =  54 | inucl = 3 | rms = 4.7964 | V_eff = F
 Z2 =  54 | inucl = 3 | rms = 4.7964 | V_eff = F
 ------------------------------------------------------------------------
 Two-center potential: origin between nuclei
 ------------------------------------------------------------------------
 D [fm] =           1959.915592592592475 [fm]
 D [au] =              0.037037037037037 [au]
 D [ru] =              5.075407373111111 [ru]
 ------------------------------------------------------------------------
 2el = F
 1ph = F
  CI = F
 ------------------------------------------------------------------------
 MMj(1) = -1
 ------------------------------------------------------------------------
 Num_states_1 = 10
 ------------------------------------------------------------------------
 First electron states: 1,  2,  3,  4,  5,  6,  7,  8,  9, 10.
 ------------------------------------------------------------------------
 Box size
 t_max   [fm] = 981917.711888888617977 [fm]
 t_max [a.u.] = 18.555555555555550 [a.u.]
 t_max [r.u.] = 2542.779093928666043 [r.u.]
 ########################################################################
 
 M_j = -1 / 2
 ------------------------------------------------------------------------
 State = 1, P = 1, norm = .999999999999997
 ------------------------------------------------------------------------
                               Energy
               Full              |          Binding
 r.u.         0.825304867202256  |        -0.174695132797744 r.u.
 a.u.     15498.288719869664419  |     -3280.576322339661601 a.u.
 eV      421729.894160486757755  |    -89269.023839513247367 eV
 
 ------------------------------------------------------------------------
 State = 2, P = -1, norm = 1.000000000000000
 ------------------------------------------------------------------------
                               Energy
               Full              |          Binding
 r.u.         0.887600412773776  |        -0.112399587226224 r.u.
 a.u.     16668.128362888041011  |     -2110.736679321287738 a.u.
 eV      453562.850543753127567  |    -57436.067456246863003 eV
 
 ------------------------------------------------------------------------
 State = 3, P = -1, norm = .999999999999994
 ------------------------------------------------------------------------
                               Energy
               Full              |          Binding
 r.u.         0.929144403806627  |        -0.070855596193373 r.u.
 a.u.     17448.277363808701921  |     -1330.587678400624327 a.u.
 eV      474791.785010941734072  |    -36207.132989058300154 eV
 
 ------------------------------------------------------------------------
 State = 4, P = 1, norm = .999999999999985
 ------------------------------------------------------------------------
                               Energy
               Full              |          Binding
 r.u.         0.941300240601081  |        -0.058699759398919 r.u.
 a.u.     17676.550182446862891  |     -1102.314859762465176 a.u.
 eV      481003.404460291902069  |    -29995.513539708124881 eV
 
 ------------------------------------------------------------------------
 State = 5, P = -1, norm = 1.000000000000004
 ------------------------------------------------------------------------
                               Energy
               Full              |          Binding
 r.u.         0.957277709686409  |        -0.042722290313591 r.u.
 a.u.     17976.588918116314744  |      -802.276124093011845 a.u.
 eV      489167.873875273158774  |    -21831.044124726871814 eV
 
 ------------------------------------------------------------------------
 State = 6, P = 1, norm = 1.000000000000010
 ------------------------------------------------------------------------
                               Energy
               Full              |          Binding
 r.u.         0.961051489381506  |        -0.038948510618494 r.u.
 a.u.     18047.456217709572229  |      -731.408824499756179 a.u.
 eV      491096.271216238033958  |    -19902.646783761956613 eV
 
 ------------------------------------------------------------------------
 State = 7, P = 1, norm = 1.000000000000009
 ------------------------------------------------------------------------
                               Energy
               Full              |          Binding
 r.u.         0.963502343138418  |        -0.036497656861582 r.u.
 a.u.     18093.480469648820872  |      -685.384572560507650 a.u.
 eV      492348.654834196495358  |    -18650.263165803517040 eV
 
 ------------------------------------------------------------------------
 State = 8, P = -1, norm = 1.000000000000000
 ------------------------------------------------------------------------
                               Energy
               Full              |          Binding
 r.u.         0.967021000888243  |        -0.032978999111757 r.u.
 a.u.     18159.556868662504712  |      -619.308173546820740 a.u.
 eV      494146.685137169377413  |    -16852.232862830645900 eV
 
 ------------------------------------------------------------------------
 State = 9, P = 1, norm = 1.000000000000000
 ------------------------------------------------------------------------
                               Energy
               Full              |          Binding
 r.u.         0.971575740629604  |        -0.028424259370396 r.u.
 a.u.     18245.089711567899940  |      -533.775330641425512 a.u.
 eV      496474.152216776157729  |    -14524.765783223858307 eV
 
 ------------------------------------------------------------------------
 State = 10, P = -1, norm = 1.000000000000001
 ------------------------------------------------------------------------
                               Energy
               Full              |          Binding
 r.u.         0.977331987824327  |        -0.022668012175673 r.u.
 a.u.     18353.185500787196361  |      -425.679541422130285 a.u.
 eV      499415.588305020006374  |    -11583.329694979980559 eV
 
 
 ########################################################################
 
DATE = 2020-07-18
TIME = 12:28:45
 
 cpu time =      1647.4 s =        27.5 m =         0.5 h
wall time =       212.6 s =         3.5 m =         0.1 h
 


==> data/wo screening/Xe_shifted/data_au.csv <==
D[fm],n,P,E[au]
40.0,1,1,-7057.020186104587
40.0,2,-1,-1893.825163817364
40.0,3,1,-1865.245129400496
40.0,4,-1,-1519.7084644535933
40.0,5,-1,-795.9640298989355
40.0,6,1,-787.7633543680929
40.0,7,-1,-684.7339305508177
40.0,8,1,-684.6698764328304
40.0,9,1,-659.5960390230091
40.0,10,-1,-429.7561018633645
50.0,1,1,-7013.413648193676
50.0,2,-1,-1891.7341451617478
50.0,3,1,-1855.871955862631
50.0,4,-1,-1519.8403489360403
50.0,5,-1,-795.2442641558134
50.0,6,1,-784.960324660007
50.0,7,-1,-684.7791311177175
50.0,8,1,-684.6791912202775
50.0,9,1,-659.603085601823
50.0,10,-1,-429.44963260803434
80.0,1,1,-6880.079898316226
80.0,2,-1,-1885.1154837344175
80.0,3,1,-1827.6970284372126
80.0,4,-1,-1520.40848468553
80.0,5,-1,-792.975007116444
80.0,6,1,-776.5267591050396
80.0,7,-1,-684.9736742668222
80.0,8,1,-684.7195405298778
80.0,9,1,-659.6336207681361
80.0,10,-1,-428.4841781980448
100.0,1,1,-6791.473851924312
100.0,2,-1,-1880.5534461800385
100.0,3,1,-1809.3119895823809
100.0,4,-1,-1520.9279379320037
100.0,5,-1,-791.4177035680082
100.0,6,1,-771.0139853787148
100.0,7,-1,-685.1512947774056
100.0,8,1,-684.7567664423336
100.0,9,1,-659.6618070462574
100.0,10,-1,-427.8221562133695
200.0,1,1,-6373.244726941289
200.0,2,-1,-1857.7971965530787
200.0,3,1,-1725.1141672688263
200.0,4,-1,-1525.064335945265
200.0,5,-1,-783.7087596727858
200.0,6,1,-745.6205956941101
200.0,7,-1,-686.5562835675037
200.0,8,1,-685.066335256195
200.0,9,1,-659.8966884239425
200.0,10,-1,-424.5484931492013
250.0,1,1,-6182.777624211265
250.0,2,-1,-1847.1475234938366
250.0,3,1,-1687.7599689021854
250.0,4,-1,-1527.933937748467
250.0,5,-1,-780.1218556707821
250.0,6,1,-734.2581924288817
250.0,7,-1,-687.5195790112303
250.0,8,1,-685.2977196655268
250.0,9,1,-660.0728383068321
250.0,10,-1,-423.0257979171016
500.0,1,1,-5394.887255742032
500.0,2,-1,-1811.8278852962064
500.0,3,-1,-1543.4640827179462
500.0,4,1,-1536.182235411066
500.0,5,-1,-768.0169526960475
500.0,6,-1,-692.3613464639257
500.0,7,1,-688.2674372715953
500.0,8,1,-686.3177176325239
500.0,9,1,-661.5393745428245
500.0,10,-1,-417.8600408036592
700.0,1,1,-4913.762014179335
700.0,2,-1,-1818.0698482225177
700.0,3,-1,-1543.1500401365026
700.0,4,1,-1443.747894174088
700.0,5,-1,-768.5984504794251
700.0,6,-1,-691.3491572813872
700.0,7,1,-689.8281449155786
700.0,8,1,-663.4180156178481
700.0,9,1,-657.8825192258381
700.0,10,-1,-417.94319071397376
979.9577962962961,1,1,-4388.3642045069455
979.9577962962961,2,-1,-1878.0128079879123
979.9577962962961,3,-1,-1511.610030971302
979.9577962962961,4,1,-1340.7710067466444
979.9577962962961,5,-1,-781.0899550872027
979.9577962962961,6,1,-694.8488787024879
979.9577962962961,7,-1,-679.9392619371722
979.9577962962961,8,1,-667.0269947457301
979.9577962962961,9,1,-624.3499299839777
979.9577962962961,10,-1,-422.38826133343764
1000.0,1,1,-4355.847287330231
1000.0,2,-1,-1883.6413311043575
1000.0,3,-1,-1508.4004480035358
1000.0,4,1,-1334.2769188231316
1000.0,5,-1,-782.1728259554302
1000.0,6,1,-695.2811475279959
1000.0,7,-1,-678.8042921742395
1000.0,8,1,-667.3219135693215
1000.0,9,1,-622.0376274996559
1000.0,10,-1,-422.64579852594846
1959.9155925925922,1,1,-3280.832113901965
1959.9155925925922,2,0,-2111.1600432976948
1959.9155925925922,3,-1,-1330.7259999625426
1959.9155925925922,4,1,-1105.476782379447
1959.9155925925922,5,-1,-802.5630036323317
1959.9155925925922,6,0,-731.4507540853476
1959.9155925925922,7,1,-685.3407258648476
1959.9155925925922,8,-1,-620.9644244762077
1959.9155925925922,9,1,-539.9020090402868
1959.9155925925922,10,-1,-425.46369854399353


==> data/wo screening/Xe_shifted/data_ev.csv <==
D[fm],n,P,E[eV]
40.0,1,1,-192031.2900326027
40.0,2,-1,-51533.60479542544
40.0,3,1,-50755.90248857164
40.0,4,-1,-41353.371423977405
40.0,5,-1,-21659.28330232161
40.0,6,1,-21436.131566915334
40.0,7,-1,-18632.558295876097
40.0,8,1,-18630.815294639786
40.0,9,1,-17948.521462838595
40.0,10,-1,-11694.258548771199
50.0,1,1,-190844.6957607914
50.0,2,-1,-51476.705282694726
50.0,3,1,-50500.84545901691
50.0,4,-1,-41356.96018334492
50.0,5,-1,-21639.697479902527
50.0,6,1,-21359.85724763489
50.0,7,-1,-18633.788265883697
50.0,8,1,-18631.06876290297
50.0,9,1,-17948.71321000443
50.0,10,-1,-11685.9190960129
80.0,1,1,-187216.49981992302
80.0,2,-1,-51296.60234141622
80.0,3,1,-49734.166674289685
80.0,4,-1,-41372.41994369859
80.0,5,-1,-21577.947853970647
80.0,6,1,-21130.36825222521
80.0,7,-1,-18639.08205432476
80.0,8,1,-18632.16672348267
80.0,9,1,-17949.54411415715
80.0,10,-1,-11659.647744801088
100.0,1,1,-184805.40661845656
100.0,2,-1,-51172.46298321095
100.0,3,1,-49233.88431211871
100.0,4,-1,-41386.55498574203
100.0,5,-1,-21535.571468259404
100.0,6,1,-20980.35804644339
100.0,7,-1,-18643.915354341498
100.0,8,1,-18633.179692101585
100.0,9,1,-17950.31110181003
100.0,10,-1,-11641.633209998225
200.0,1,1,-173424.81307022867
200.0,2,-1,-50553.23392378818
200.0,3,1,-46942.74499121324
200.0,4,-1,-41499.11210271597
200.0,5,-1,-21325.800431483363
200.0,6,1,-20289.368754810534
200.0,7,-1,-18682.1470445916
200.0,8,1,-18641.603488139004
200.0,9,1,-17956.702549300902
200.0,10,-1,-11552.552305485278
250.0,1,1,-168241.93949448958
250.0,2,-1,-50263.44157488454
250.0,3,1,-45926.28553505298
250.0,4,-1,-41577.19794087664
250.0,5,-1,-21228.195807355445
250.0,6,1,-19980.18203019428
250.0,7,-1,-18708.359647342208
250.0,8,1,-18647.89977827926
250.0,9,1,-17961.495831501932
250.0,10,-1,-11511.117659978332
500.0,1,1,-146802.3516980253
500.0,2,-1,-49302.34531786508
500.0,3,-1,-41999.79468769545
500.0,4,1,-41801.645540423066
500.0,5,-1,-20898.804637618563
500.0,6,-1,-18840.110843379553
500.0,7,1,-18728.709906050863
500.0,8,1,-18675.655335195304
500.0,9,1,-18001.402312970087
500.0,10,-1,-11370.550256693492
700.0,1,1,-133710.26773510117
700.0,2,-1,-49472.19777137449
700.0,3,-1,-41991.249154247984
700.0,4,1,-39286.37913577236
700.0,5,-1,-20914.627997414675
700.0,6,-1,-18812.56777430025
700.0,7,1,-18771.17892191509
700.0,8,1,-18052.522737686366
700.0,9,1,-17901.894216710676
700.0,10,-1,-11372.812880878022
979.9577962962961,1,1,-119413.46589650748
979.9577962962961,2,-1,-51103.32870037289
979.9577962962961,3,-1,-41133.001836271
979.9577962962961,4,1,-36484.235452639485
979.9577962962961,5,-1,-21254.539132854366
979.9577962962961,6,1,-18907.80003969351
979.9577962962961,7,-1,-18502.0887244598
979.9577962962961,8,1,-18150.72805655346
979.9577962962961,9,1,-16989.42603602913
979.9577962962961,10,-1,-11493.769406838146
1000.0,1,1,-118528.63555896319
1000.0,2,-1,-51256.48860732024
1000.0,3,-1,-41045.664639903
1000.0,4,1,-36307.52232887761
1000.0,5,-1,-21284.005548463312
1000.0,6,1,-18919.562672931635
1000.0,7,-1,-18471.204625792623
1000.0,8,1,-18158.753206072044
1000.0,9,1,-16926.505083941698
1000.0,10,-1,-11500.777350418442
1959.9155925925922,1,1,-89275.98428207872
1959.9155925925922,2,0,-57447.587776211774
1959.9155925925922,3,-1,-36210.896910270654
1959.9155925925922,4,1,-30081.55383194335
1959.9155925925922,5,-1,-21838.85051418967
1959.9155925925922,6,0,-19903.787745839345
1959.9155925925922,7,1,-18649.07003650684
1959.9155925925922,8,-1,-16897.301743774773
1959.9155925925922,9,1,-14691.48118512462
1959.9155925925922,10,-1,-11577.456311421496


==> data/wo screening/Xe_shifted/data_ru.csv <==
D[fm],n,P,E[ru]
40.0,1,1,-0.3757958838429529
40.0,2,-1,-0.10084875521287401
40.0,3,1,-0.09932682966771302
40.0,4,-1,-0.080926534220132
40.0,5,-1,-0.042386162747847
40.0,6,1,-0.041949465667782994
40.0,7,-1,-0.036463009293252996
40.0,8,1,-0.036459598324707
40.0,9,1,-0.035124382519414
40.0,10,-1,-0.022885094540984998
50.0,1,1,-0.37347377663291104
50.0,2,-1,-0.100737405637119
50.0,3,1,-0.098827695480594
50.0,4,-1,-0.08093355724746401
50.0,5,-1,-0.042347834247083
50.0,6,1,-0.041800200539045
50.0,7,-1,-0.036465416284666
50.0,8,1,-0.036460094349756
50.0,9,1,-0.03512475775928
50.0,10,-1,-0.022868774638017998
80.0,1,1,-0.36637357384761204
80.0,2,-1,-0.10038495295095
80.0,3,1,-0.097327342431456
80.0,4,-1,-0.08096381124568
80.0,5,-1,-0.042226993235963
80.0,6,1,-0.041351101749739994
80.0,7,-1,-0.036475775970870004
80.0,8,1,-0.036462243005146
80.0,9,1,-0.035126383798247
80.0,10,-1,-0.022817362882951
100.0,1,1,-0.361655181857854
100.0,2,-1,-0.10014201827177001
100.0,3,1,-0.09634831420938302
100.0,4,-1,-0.08099147283466901
100.0,5,-1,-0.042144064712597996
100.0,6,1,-0.041057539081606004
100.0,7,-1,-0.03648523450365
100.0,8,1,-0.036464225335407996
100.0,9,1,-0.035127884755736
100.0,10,-1,-0.022782109315539
200.0,1,1,-0.339383914449362
200.0,2,-1,-0.098930217155153
200.0,3,1,-0.091864666122861
200.0,4,-1,-0.08121174163174201
200.0,5,-1,-0.041733553008195
200.0,6,1,-0.039705306684837995
200.0,7,-1,-0.03656005205982
200.0,8,1,-0.036480710294066
200.0,9,1,-0.035140392507252
200.0,10,-1,-0.022607782323103
250.0,1,1,-0.32924128323592605
250.0,2,-1,-0.098363107639466
250.0,3,1,-0.08987550446252199
250.0,4,-1,-0.08136455181472
250.0,5,-1,-0.041542545511526
250.0,6,1,-0.039100243320269
250.0,7,-1,-0.036611348847009006
250.0,8,1,-0.036493031827279
250.0,9,1,-0.035149772727115995
250.0,10,-1,-0.022526696739459996
500.0,1,1,-0.287285053895213
500.0,2,-1,-0.096482289063996
500.0,3,-1,-0.08219155307036399
500.0,4,1,-0.081803784837805
500.0,5,-1,-0.04089794303168899
500.0,6,-1,-0.036869179522176006
500.0,7,1,-0.036651173312368994
500.0,8,1,-0.036547348100638
500.0,9,1,-0.035227867768147
500.0,10,-1,-0.022251613176005998
700.0,1,1,-0.26166448308428897
700.0,2,-1,-0.096814682044737
700.0,3,-1,-0.082174829877522
700.0,4,1,-0.076881530962013
700.0,5,-1,-0.040928908576308994
700.0,6,-1,-0.036815279077167
700.0,7,1,-0.036734283108433
700.0,8,1,-0.035327907950064
700.0,9,1,-0.035033135269204
700.0,10,-1,-0.022256041021359
979.9577962962961,1,1,-0.233686338053083
979.9577962962961,2,-1,-0.10000672584667401
979.9577962962961,3,-1,-0.080495281667643
979.9577962962961,4,1,-0.07139787222140401
979.9577962962961,5,-1,-0.041594098116768
979.9577962962961,6,1,-0.037001643983312
979.9577962962961,7,-1,-0.036207686695062004
979.9577962962961,8,1,-0.035520090977088
979.9577962962961,9,1,-0.033247479471237004
979.9577962962961,10,-1,-0.022492747052819003
1000.0,1,1,-0.23195476816834099
1000.0,2,-1,-0.100306452326618
1000.0,3,-1,-0.08032436702713901
1000.0,4,1,-0.071052053243051
1000.0,5,-1,-0.04165176245728
1000.0,6,1,-0.03702466288379
1000.0,7,-1,-0.036147248017837995
1000.0,8,1,-0.035535795803919995
1000.0,9,1,-0.033124346231867996
1000.0,10,-1,-0.022506461257161
1959.9155925925922,1,1,-0.17470875404491298
1959.9155925925922,2,0,-0.112422131931426
1959.9155925925922,3,-1,-0.070862962003905
1959.9155925925922,4,1,-0.058868136061187
1959.9155925925922,5,-1,-0.04273756703764601
1959.9155925925922,6,0,-0.038950743425722
1959.9155925925922,7,1,-0.036495321965646005
1959.9155925925922,8,-1,-0.033067196717185
1959.9155925925922,9,1,-0.028750513293893998
1959.9155925925922,10,-1,-0.022656518250047


==> data/wo screening/Xe_shifted/output.txt <==
 Output is written to 
 ./F.output/20200719_172311_81944/                               
 ########################################################################
 64 - 27
 COF = 0.667
 ------------------------------------------------------------------------
 Z1 =  54 | inucl = 3 | rms = 4.7964 | V_eff = F
 Z2 =  54 | inucl = 3 | rms = 4.7964 | V_eff = F
 ------------------------------------------------------------------------
 Two-center potential: shifted
 ------------------------------------------------------------------------
 D [fm] =           1959.915592592592475 [fm]
 D [au] =              0.037037037037037 [au]
 D [ru] =              5.075407373111111 [ru]
 ------------------------------------------------------------------------
 2el = F
 1ph = F
  CI = F
 ------------------------------------------------------------------------
 MMj(1) = -1
 ------------------------------------------------------------------------
 Num_states_1 = 10
 ------------------------------------------------------------------------
 First electron states: 1,  2,  3,  4,  5,  6,  7,  8,  9, 10.
 ------------------------------------------------------------------------
 Box size
 t_max   [fm] = 981917.711888888617977 [fm]
 t_max [a.u.] = 18.555555555555550 [a.u.]
 t_max [r.u.] = 2542.779093928666043 [r.u.]
 ########################################################################
 
 M_j = -1 / 2
 ------------------------------------------------------------------------
 State = 1, P = 1, norm = .999999999999986
 ------------------------------------------------------------------------
                               Energy
               Full              |          Binding
 r.u.         0.825291245955087  |        -0.174708754044913 r.u.
 a.u.     15498.032928307362454  |     -3280.832113901964931 a.u.
 eV      421722.933717921318021  |    -89275.984282078687102 eV
 
 ------------------------------------------------------------------------
 State = 2, P = 0, norm = .999999999999973
 ------------------------------------------------------------------------
                               Energy
               Full              |          Binding
 r.u.         0.887577868068574  |        -0.112422131931426 r.u.
 a.u.     16667.704998911631264  |     -2111.160043297694756 a.u.
 eV      453551.330223788216244  |    -57447.587776211781602 eV
 
 ------------------------------------------------------------------------
 State = 3, P = -1, norm = .999999999999984
 ------------------------------------------------------------------------
                               Energy
               Full              |          Binding
 r.u.         0.929137037996095  |        -0.070862962003905 r.u.
 a.u.     17448.139042246784811  |     -1330.725999962542801 a.u.
 eV      474788.021089729329105  |    -36210.896910270661465 eV
 
 ------------------------------------------------------------------------
 State = 4, P = 1, norm = 1.000000000000000
 ------------------------------------------------------------------------
                               Energy
               Full              |          Binding
 r.u.         0.941131863938813  |        -0.058868136061187 r.u.
 a.u.     17673.388259829880553  |     -1105.476782379447059 a.u.
 eV      480917.364168056636117  |    -30081.553831943347177 eV
 
 ------------------------------------------------------------------------
 State = 5, P = -1, norm = 1.000000000000003
 ------------------------------------------------------------------------
                               Energy
               Full              |          Binding
 r.u.         0.957262432962354  |        -0.042737567037646 r.u.
 a.u.     17976.302038576995983  |      -802.563003632331743 a.u.
 eV      489160.067485810315702  |    -21838.850514189671230 eV
 
 ------------------------------------------------------------------------
 State = 6, P = 0, norm = .999999999999983
 ------------------------------------------------------------------------
                               Energy
               Full              |          Binding
 r.u.         0.961049256574278  |        -0.038950743425722 r.u.
 a.u.     18047.414288123978622  |      -731.450754085347739 a.u.
 eV      491095.130254160671029  |    -19903.787745839341369 eV
 
 ------------------------------------------------------------------------
 State = 7, P = 1, norm = 1.000000000000005
 ------------------------------------------------------------------------
                               Energy
               Full              |          Binding
 r.u.         0.963504678034354  |        -0.036495321965646 r.u.
 a.u.     18093.524316344479303  |      -685.340725864847627 a.u.
 eV      492349.847963493142743  |    -18649.070036506840552 eV
 
 ------------------------------------------------------------------------
 State = 8, P = -1, norm = .999999999999996
 ------------------------------------------------------------------------
                               Energy
               Full              |          Binding
 r.u.         0.966932803282815  |        -0.033067196717185 r.u.
 a.u.     18157.900617733121180  |      -620.964424476207569 a.u.
 eV      494101.616256225213874  |    -16897.301743774773058 eV
 
 ------------------------------------------------------------------------
 State = 9, P = 1, norm = .999999999999999
 ------------------------------------------------------------------------
                               Energy
               Full              |          Binding
 r.u.         0.971249486706106  |        -0.028750513293894 r.u.
 a.u.     18238.963033169038681  |      -539.902009040286771 a.u.
 eV      496307.436814875400160  |    -14691.481185124619515 eV
 
 ------------------------------------------------------------------------
 State = 10, P = -1, norm = 1.000000000000004
 ------------------------------------------------------------------------
                               Energy
               Full              |          Binding
 r.u.         0.977343481749953  |        -0.022656518250047 r.u.
 a.u.     18353.401343665333115  |      -425.463698543993530 a.u.
 eV      499421.461688578536268  |    -11577.456311421496139 eV
 
 
 ########################################################################
 
DATE = 2020-07-19
TIME = 17:26:48
 
 cpu time =      1683.2 s =        28.1 m =         0.5 h
wall time =       217.7 s =         3.6 m =         0.1 h
 

